Embedding of rank two supercharges in the superconformal algebra

We discuss an embedding of $su(n)$ rank-two antisymmetric supercharges in the $su(2,2|d_n)$ superalgebra, where $d_n=n(n-1)/2$. We describe an algorithm to construct the explicit form of the generators of the superalgebra.

==> n=4_FdXdXuX-arrayrules-infpres.txt <==
{1, 2, 3} -> 1
{1, 3, 2} -> -1
{1, 4, 7} -> 1/2
{1, 5, 6} -> -1/2
{1, 6, 5} -> 1/2
{1, 7, 4} -> -1/2
{1, 9, 12} -> 1/2
{1, 10, 11} -> -1/2
{1, 11, 10} -> 1/2
{1, 12, 9} -> -1/2
{1, 16, 19} -> 1/2
{1, 17, 18} -> -1/2
{1, 18, 17} -> 1/2
{1, 19, 16} -> -1/2
{1, 25, 28} -> 1/2
{1, 26, 27} -> -1/2
{1, 27, 26} -> 1/2
{1, 28, 25} -> -1/2
{2, 1, 3} -> -1
{2, 3, 1} -> 1
{2, 4, 6} -> 1/2
{2, 5, 7} -> 1/2
{2, 6, 4} -> -1/2
{2, 7, 5} -> -1/2
{2, 9, 11} -> 1/2
{2, 10, 12} -> 1/2
{2, 11, 9} -> -1/2
{2, 12, 10} -> -1/2
{2, 16, 18} -> 1/2
{2, 17, 19} -> 1/2
{2, 18, 16} -> -1/2
{2, 19, 17} -> -1/2
{2, 25, 27} -> 1/2
{2, 26, 28} -> 1/2
{2, 27, 25} -> -1/2
{2, 28, 26} -> -1/2
{3, 1, 2} -> 1
{3, 2, 1} -> -1
{3, 4, 5} -> 1/2
{3, 5, 4} -> -1/2
{3, 6, 7} -> -1/2
{3, 7, 6} -> 1/2
{3, 9, 10} -> 1/2
{3, 10, 9} -> -1/2
{3, 11, 12} -> -1/2
{3, 12, 11} -> 1/2
{3, 16, 17} -> 1/2
{3, 17, 16} -> -1/2
{3, 18, 19} -> -1/2
{3, 19, 18} -> 1/2
{3, 25, 26} -> 1/2
{3, 26, 25} -> -1/2
{3, 27, 28} -> -1/2
{3, 28, 27} -> 1/2
{4, 1, 7} -> -1/2
{4, 2, 6} -> -1/2
{4, 3, 5} -> -1/2
{4, 5, 3} -> 1/2
{4, 5, 8} -> Sqrt[3]/2
{4, 6, 2} -> 1/2
{4, 7, 1} -> 1/2
{4, 8, 5} -> -Sqrt[3]/2
{4, 9, 14} -> 1/2
{4, 10, 13} -> -1/2
{4, 13, 10} -> 1/2
{4, 14, 9} -> -1/2
{4, 16, 21} -> 1/2
{4, 17, 20} -> -1/2
{4, 20, 17} -> 1/2
{4, 21, 16} -> -1/2
{4, 25, 30} -> 1/2
{4, 26, 29} -> -1/2
{4, 29, 26} -> 1/2
{4, 30, 25} -> -1/2
{5, 1, 6} -> 1/2
{5, 2, 7} -> -1/2
{5, 3, 4} -> 1/2
{5, 4, 3} -> -1/2
{5, 4, 8} -> -Sqrt[3]/2
{5, 6, 1} -> -1/2
{5, 7, 2} -> 1/2
{5, 8, 4} -> Sqrt[3]/2
{5, 9, 13} -> 1/2
{5, 10, 14} -> 1/2
{5, 13, 9} -> -1/2
{5, 14, 10} -> -1/2
{5, 16, 20} -> 1/2
{5, 17, 21} -> 1/2
{5, 20, 16} -> -1/2
{5, 21, 17} -> -1/2
{5, 25, 29} -> 1/2
{5, 26, 30} -> 1/2
{5, 29, 25} -> -1/2
{5, 30, 26} -> -1/2
{6, 1, 5} -> -1/2
{6, 2, 4} -> 1/2
{6, 3, 7} -> 1/2
{6, 4, 2} -> -1/2
{6, 5, 1} -> 1/2
{6, 7, 3} -> -1/2
{6, 7, 8} -> Sqrt[3]/2
{6, 8, 7} -> -Sqrt[3]/2
{6, 11, 14} -> 1/2
{6, 12, 13} -> -1/2
{6, 13, 12} -> 1/2
{6, 14, 11} -> -1/2
{6, 18, 21} -> 1/2
{6, 19, 20} -> -1/2
{6, 20, 19} -> 1/2
{6, 21, 18} -> -1/2
{6, 27, 30} -> 1/2
{6, 28, 29} -> -1/2
{6, 29, 28} -> 1/2
{6, 30, 27} -> -1/2
{7, 1, 4} -> 1/2
{7, 2, 5} -> 1/2
{7, 3, 6} -> -1/2
{7, 4, 1} -> -1/2
{7, 5, 2} -> -1/2
{7, 6, 3} -> 1/2
{7, 6, 8} -> -Sqrt[3]/2
{7, 8, 6} -> Sqrt[3]/2
{7, 11, 13} -> 1/2
{7, 12, 14} -> 1/2
{7, 13, 11} -> -1/2
{7, 14, 12} -> -1/2
{7, 18, 20} -> 1/2
{7, 19, 21} -> 1/2
{7, 20, 18} -> -1/2
{7, 21, 19} -> -1/2
{7, 27, 29} -> 1/2
{7, 28, 30} -> 1/2
{7, 29, 27} -> -1/2
{7, 30, 28} -> -1/2
{8, 4, 5} -> Sqrt[3]/2
{8, 5, 4} -> -Sqrt[3]/2
{8, 6, 7} -> Sqrt[3]/2
{8, 7, 6} -> -Sqrt[3]/2
{8, 9, 10} -> 1/(2*Sqrt[3])
{8, 10, 9} -> -1/(2*Sqrt[3])
{8, 11, 12} -> 1/(2*Sqrt[3])
{8, 12, 11} -> -1/(2*Sqrt[3])
{8, 13, 14} -> -(1/Sqrt[3])
{8, 14, 13} -> 1/Sqrt[3]
{8, 16, 17} -> 1/(2*Sqrt[3])
{8, 17, 16} -> -1/(2*Sqrt[3])
{8, 18, 19} -> 1/(2*Sqrt[3])
{8, 19, 18} -> -1/(2*Sqrt[3])
{8, 20, 21} -> -(1/Sqrt[3])
{8, 21, 20} -> 1/Sqrt[3]
{8, 25, 26} -> 1/(2*Sqrt[3])
{8, 26, 25} -> -1/(2*Sqrt[3])
{8, 27, 28} -> 1/(2*Sqrt[3])
{8, 28, 27} -> -1/(2*Sqrt[3])
{8, 29, 30} -> -(1/Sqrt[3])
{8, 30, 29} -> 1/Sqrt[3]
{9, 1, 12} -> -1/2
{9, 2, 11} -> -1/2
{9, 3, 10} -> -1/2
{9, 4, 14} -> -1/2
{9, 5, 13} -> -1/2
{9, 8, 10} -> -1/(2*Sqrt[3])
{9, 10, 3} -> 1/2
{9, 10, 8} -> 1/(2*Sqrt[3])
{9, 10, 15} -> Sqrt[2/3]
{9, 11, 2} -> 1/2
{9, 12, 1} -> 1/2
{9, 13, 5} -> 1/2
{9, 14, 4} -> 1/2
{9, 15, 10} -> -Sqrt[2/3]
{9, 16, 23} -> 1/2
{9, 17, 22} -> -1/2
{9, 22, 17} -> 1/2
{9, 23, 16} -> -1/2
{9, 25, 32} -> 1/2
{9, 26, 31} -> -1/2
{9, 31, 26} -> 1/2
{9, 32, 25} -> -1/2
{10, 1, 11} -> 1/2
{10, 2, 12} -> -1/2
{10, 3, 9} -> 1/2
{10, 4, 13} -> 1/2
{10, 5, 14} -> -1/2
{10, 8, 9} -> 1/(2*Sqrt[3])
{10, 9, 3} -> -1/2
{10, 9, 8} -> -1/(2*Sqrt[3])
{10, 9, 15} -> -Sqrt[2/3]
{10, 11, 1} -> -1/2
{10, 12, 2} -> 1/2
{10, 13, 4} -> -1/2
{10, 14, 5} -> 1/2
{10, 15, 9} -> Sqrt[2/3]
{10, 16, 22} -> 1/2
{10, 17, 23} -> 1/2
{10, 22, 16} -> -1/2
{10, 23, 17} -> -1/2
{10, 25, 31} -> 1/2
{10, 26, 32} -> 1/2
{10, 31, 25} -> -1/2
{10, 32, 26} -> -1/2
{11, 1, 10} -> -1/2
{11, 2, 9} -> 1/2
{11, 3, 12} -> 1/2
{11, 6, 14} -> -1/2
{11, 7, 13} -> -1/2
{11, 8, 12} -> -1/(2*Sqrt[3])
{11, 9, 2} -> -1/2
{11, 10, 1} -> 1/2
{11, 12, 3} -> -1/2
{11, 12, 8} -> 1/(2*Sqrt[3])
{11, 12, 15} -> Sqrt[2/3]
{11, 13, 7} -> 1/2
{11, 14, 6} -> 1/2
{11, 15, 12} -> -Sqrt[2/3]
{11, 18, 23} -> 1/2
{11, 19, 22} -> -1/2
{11, 22, 19} -> 1/2
{11, 23, 18} -> -1/2
{11, 27, 32} -> 1/2
{11, 28, 31} -> -1/2
{11, 31, 28} -> 1/2
{11, 32, 27} -> -1/2
{12, 1, 9} -> 1/2
{12, 2, 10} -> 1/2
{12, 3, 11} -> -1/2
{12, 6, 13} -> 1/2
{12, 7, 14} -> -1/2
{12, 8, 11} -> 1/(2*Sqrt[3])
{12, 9, 1} -> -1/2
{12, 10, 2} -> -1/2
{12, 11, 3} -> 1/2
{12, 11, 8} -> -1/(2*Sqrt[3])
{12, 11, 15} -> -Sqrt[2/3]
{12, 13, 6} -> -1/2
{12, 14, 7} -> 1/2
{12, 15, 11} -> Sqrt[2/3]
{12, 18, 22} -> 1/2
{12, 19, 23} -> 1/2
{12, 22, 18} -> -1/2
{12, 23, 19} -> -1/2
{12, 27, 31} -> 1/2
{12, 28, 32} -> 1/2
{12, 31, 27} -> -1/2
{12, 32, 28} -> -1/2
{13, 4, 10} -> -1/2
{13, 5, 9} -> 1/2
{13, 6, 12} -> -1/2
{13, 7, 11} -> 1/2
{13, 8, 14} -> 1/Sqrt[3]
{13, 9, 5} -> -1/2
{13, 10, 4} -> 1/2
{13, 11, 7} -> -1/2
{13, 12, 6} -> 1/2
{13, 14, 8} -> -(1/Sqrt[3])
{13, 14, 15} -> Sqrt[2/3]
{13, 15, 14} -> -Sqrt[2/3]
{13, 20, 23} -> 1/2
{13, 21, 22} -> -1/2
{13, 22, 21} -> 1/2
{13, 23, 20} -> -1/2
{13, 29, 32} -> 1/2
{13, 30, 31} -> -1/2
{13, 31, 30} -> 1/2
{13, 32, 29} -> -1/2
{14, 4, 9} -> 1/2
{14, 5, 10} -> 1/2
{14, 6, 11} -> 1/2
{14, 7, 12} -> 1/2
{14, 8, 13} -> -(1/Sqrt[3])
{14, 9, 4} -> -1/2
{14, 10, 5} -> -1/2
{14, 11, 6} -> -1/2
{14, 12, 7} -> -1/2
{14, 13, 8} -> 1/Sqrt[3]
{14, 13, 15} -> -Sqrt[2/3]
{14, 15, 13} -> Sqrt[2/3]
{14, 20, 22} -> 1/2
{14, 21, 23} -> 1/2
{14, 22, 20} -> -1/2
{14, 23, 21} -> -1/2
{14, 29, 31} -> 1/2
{14, 30, 32} -> 1/2
{14, 31, 29} -> -1/2
{14, 32, 30} -> -1/2
{15, 9, 10} -> Sqrt[2/3]
{15, 10, 9} -> -Sqrt[2/3]
{15, 11, 12} -> Sqrt[2/3]
{15, 12, 11} -> -Sqrt[2/3]
{15, 13, 14} -> Sqrt[2/3]
{15, 14, 13} -> -Sqrt[2/3]
{15, 16, 17} -> 1/(2*Sqrt[6])
{15, 17, 16} -> -1/(2*Sqrt[6])
{15, 18, 19} -> 1/(2*Sqrt[6])
{15, 19, 18} -> -1/(2*Sqrt[6])
{15, 20, 21} -> 1/(2*Sqrt[6])
{15, 21, 20} -> -1/(2*Sqrt[6])
{15, 22, 23} -> -Sqrt[3/2]/2
{15, 23, 22} -> Sqrt[3/2]/2
{15, 25, 26} -> 1/(2*Sqrt[6])
{15, 26, 25} -> -1/(2*Sqrt[6])
{15, 27, 28} -> 1/(2*Sqrt[6])
{15, 28, 27} -> -1/(2*Sqrt[6])
{15, 29, 30} -> 1/(2*Sqrt[6])
{15, 30, 29} -> -1/(2*Sqrt[6])
{15, 31, 32} -> -Sqrt[3/2]/2
{15, 32, 31} -> Sqrt[3/2]/2
{16, 1, 19} -> -1/2
{16, 2, 18} -> -1/2
{16, 3, 17} -> -1/2
{16, 4, 21} -> -1/2
{16, 5, 20} -> -1/2
{16, 8, 17} -> -1/(2*Sqrt[3])
{16, 9, 23} -> -1/2
{16, 10, 22} -> -1/2
{16, 15, 17} -> -1/(2*Sqrt[6])
{16, 17, 3} -> 1/2
{16, 17, 8} -> 1/(2*Sqrt[3])
{16, 17, 15} -> 1/(2*Sqrt[6])
{16, 17, 24} -> Sqrt[5/2]/2
{16, 18, 2} -> 1/2
{16, 19, 1} -> 1/2
{16, 20, 5} -> 1/2
{16, 21, 4} -> 1/2
{16, 22, 10} -> 1/2
{16, 23, 9} -> 1/2
{16, 24, 17} -> -Sqrt[5/2]/2
{16, 25, 34} -> 1/2
{16, 26, 33} -> -1/2
{16, 33, 26} -> 1/2
{16, 34, 25} -> -1/2
{17, 1, 18} -> 1/2
{17, 2, 19} -> -1/2
{17, 3, 16} -> 1/2
{17, 4, 20} -> 1/2
{17, 5, 21} -> -1/2
{17, 8, 16} -> 1/(2*Sqrt[3])
{17, 9, 22} -> 1/2
{17, 10, 23} -> -1/2
{17, 15, 16} -> 1/(2*Sqrt[6])
{17, 16, 3} -> -1/2
{17, 16, 8} -> -1/(2*Sqrt[3])
{17, 16, 15} -> -1/(2*Sqrt[6])
{17, 16, 24} -> -Sqrt[5/2]/2
{17, 18, 1} -> -1/2
{17, 19, 2} -> 1/2
{17, 20, 4} -> -1/2
{17, 21, 5} -> 1/2
{17, 22, 9} -> -1/2
{17, 23, 10} -> 1/2
{17, 24, 16} -> Sqrt[5/2]/2
{17, 25, 33} -> 1/2
{17, 26, 34} -> 1/2
{17, 33, 25} -> -1/2
{17, 34, 26} -> -1/2
{18, 1, 17} -> -1/2
{18, 2, 16} -> 1/2
{18, 3, 19} -> 1/2
{18, 6, 21} -> -1/2
{18, 7, 20} -> -1/2
{18, 8, 19} -> -1/(2*Sqrt[3])
{18, 11, 23} -> -1/2
{18, 12, 22} -> -1/2
{18, 15, 19} -> -1/(2*Sqrt[6])
{18, 16, 2} -> -1/2
{18, 17, 1} -> 1/2
{18, 19, 3} -> -1/2
{18, 19, 8} -> 1/(2*Sqrt[3])
{18, 19, 15} -> 1/(2*Sqrt[6])
{18, 19, 24} -> Sqrt[5/2]/2
{18, 20, 7} -> 1/2
{18, 21, 6} -> 1/2
{18, 22, 12} -> 1/2
{18, 23, 11} -> 1/2
{18, 24, 19} -> -Sqrt[5/2]/2
{18, 27, 34} -> 1/2
{18, 28, 33} -> -1/2
{18, 33, 28} -> 1/2
{18, 34, 27} -> -1/2
{19, 1, 16} -> 1/2
{19, 2, 17} -> 1/2
{19, 3, 18} -> -1/2
{19, 6, 20} -> 1/2
{19, 7, 21} -> -1/2
{19, 8, 18} -> 1/(2*Sqrt[3])
{19, 11, 22} -> 1/2
{19, 12, 23} -> -1/2
{19, 15, 18} -> 1/(2*Sqrt[6])
{19, 16, 1} -> -1/2
{19, 17, 2} -> -1/2
{19, 18, 3} -> 1/2
{19, 18, 8} -> -1/(2*Sqrt[3])
{19, 18, 15} -> -1/(2*Sqrt[6])
{19, 18, 24} -> -Sqrt[5/2]/2
{19, 20, 6} -> -1/2
{19, 21, 7} -> 1/2
{19, 22, 11} -> -1/2
{19, 23, 12} -> 1/2
{19, 24, 18} -> Sqrt[5/2]/2
{19, 27, 33} -> 1/2
{19, 28, 34} -> 1/2
{19, 33, 27} -> -1/2
{19, 34, 28} -> -1/2
{20, 4, 17} -> -1/2
{20, 5, 16} -> 1/2
{20, 6, 19} -> -1/2
{20, 7, 18} -> 1/2
{20, 8, 21} -> 1/Sqrt[3]
{20, 13, 23} -> -1/2
{20, 14, 22} -> -1/2
{20, 15, 21} -> -1/(2*Sqrt[6])
{20, 16, 5} -> -1/2
{20, 17, 4} -> 1/2
{20, 18, 7} -> -1/2
{20, 19, 6} -> 1/2
{20, 21, 8} -> -(1/Sqrt[3])
{20, 21, 15} -> 1/(2*Sqrt[6])
{20, 21, 24} -> Sqrt[5/2]/2
{20, 22, 14} -> 1/2
{20, 23, 13} -> 1/2
{20, 24, 21} -> -Sqrt[5/2]/2
{20, 29, 34} -> 1/2
{20, 30, 33} -> -1/2
{20, 33, 30} -> 1/2
{20, 34, 29} -> -1/2
{21, 4, 16} -> 1/2
{21, 5, 17} -> 1/2
{21, 6, 18} -> 1/2
{21, 7, 19} -> 1/2
{21, 8, 20} -> -(1/Sqrt[3])
{21, 13, 22} -> 1/2
{21, 14, 23} -> -1/2
{21, 15, 20} -> 1/(2*Sqrt[6])
{21, 16, 4} -> -1/2
{21, 17, 5} -> -1/2
{21, 18, 6} -> -1/2
{21, 19, 7} -> -1/2
{21, 20, 8} -> 1/Sqrt[3]
{21, 20, 15} -> -1/(2*Sqrt[6])
{21, 20, 24} -> -Sqrt[5/2]/2
{21, 22, 13} -> -1/2
{21, 23, 14} -> 1/2
{21, 24, 20} -> Sqrt[5/2]/2
{21, 29, 33} -> 1/2
{21, 30, 34} -> 1/2
{21, 33, 29} -> -1/2
{21, 34, 30} -> -1/2
{22, 9, 17} -> -1/2
{22, 10, 16} -> 1/2
{22, 11, 19} -> -1/2
{22, 12, 18} -> 1/2
{22, 13, 21} -> -1/2
{22, 14, 20} -> 1/2
{22, 15, 23} -> Sqrt[3/2]/2
{22, 16, 10} -> -1/2
{22, 17, 9} -> 1/2
{22, 18, 12} -> -1/2
{22, 19, 11} -> 1/2
{22, 20, 14} -> -1/2
{22, 21, 13} -> 1/2
{22, 23, 15} -> -Sqrt[3/2]/2
{22, 23, 24} -> Sqrt[5/2]/2
{22, 24, 23} -> -Sqrt[5/2]/2
{22, 31, 34} -> 1/2
{22, 32, 33} -> -1/2
{22, 33, 32} -> 1/2
{22, 34, 31} -> -1/2
{23, 9, 16} -> 1/2
{23, 10, 17} -> 1/2
{23, 11, 18} -> 1/2
{23, 12, 19} -> 1/2
{23, 13, 20} -> 1/2
{23, 14, 21} -> 1/2
{23, 15, 22} -> -Sqrt[3/2]/2
{23, 16, 9} -> -1/2
{23, 17, 10} -> -1/2
{23, 18, 11} -> -1/2
{23, 19, 12} -> -1/2
{23, 20, 13} -> -1/2
{23, 21, 14} -> -1/2
{23, 22, 15} -> Sqrt[3/2]/2
{23, 22, 24} -> -Sqrt[5/2]/2
{23, 24, 22} -> Sqrt[5/2]/2
{23, 31, 33} -> 1/2
{23, 32, 34} -> 1/2
{23, 33, 31} -> -1/2
{23, 34, 32} -> -1/2
{24, 16, 17} -> Sqrt[5/2]/2
{24, 17, 16} -> -Sqrt[5/2]/2
{24, 18, 19} -> Sqrt[5/2]/2
{24, 19, 18} -> -Sqrt[5/2]/2
{24, 20, 21} -> Sqrt[5/2]/2
{24, 21, 20} -> -Sqrt[5/2]/2
{24, 22, 23} -> Sqrt[5/2]/2
{24, 23, 22} -> -Sqrt[5/2]/2
{24, 25, 26} -> 1/(2*Sqrt[10])
{24, 26, 25} -> -1/(2*Sqrt[10])
{24, 27, 28} -> 1/(2*Sqrt[10])
{24, 28, 27} -> -1/(2*Sqrt[10])
{24, 29, 30} -> 1/(2*Sqrt[10])
{24, 30, 29} -> -1/(2*Sqrt[10])
{24, 31, 32} -> 1/(2*Sqrt[10])
{24, 32, 31} -> -1/(2*Sqrt[10])
{24, 33, 34} -> -Sqrt[2/5]
{24, 34, 33} -> Sqrt[2/5]
{25, 1, 28} -> -1/2
{25, 2, 27} -> -1/2
{25, 3, 26} -> -1/2
{25, 4, 30} -> -1/2
{25, 5, 29} -> -1/2
{25, 8, 26} -> -1/(2*Sqrt[3])
{25, 9, 32} -> -1/2
{25, 10, 31} -> -1/2
{25, 15, 26} -> -1/(2*Sqrt[6])
{25, 16, 34} -> -1/2
{25, 17, 33} -> -1/2
{25, 24, 26} -> -1/(2*Sqrt[10])
{25, 26, 3} -> 1/2
{25, 26, 8} -> 1/(2*Sqrt[3])
{25, 26, 15} -> 1/(2*Sqrt[6])
{25, 26, 24} -> 1/(2*Sqrt[10])
{25, 26, 35} -> Sqrt[3/5]
{25, 27, 2} -> 1/2
{25, 28, 1} -> 1/2
{25, 29, 5} -> 1/2
{25, 30, 4} -> 1/2
{25, 31, 10} -> 1/2
{25, 32, 9} -> 1/2
{25, 33, 17} -> 1/2
{25, 34, 16} -> 1/2
{25, 35, 26} -> -Sqrt[3/5]
{26, 1, 27} -> 1/2
{26, 2, 28} -> -1/2
{26, 3, 25} -> 1/2
{26, 4, 29} -> 1/2
{26, 5, 30} -> -1/2
{26, 8, 25} -> 1/(2*Sqrt[3])
{26, 9, 31} -> 1/2
{26, 10, 32} -> -1/2
{26, 15, 25} -> 1/(2*Sqrt[6])
{26, 16, 33} -> 1/2
{26, 17, 34} -> -1/2
{26, 24, 25} -> 1/(2*Sqrt[10])
{26, 25, 3} -> -1/2
{26, 25, 8} -> -1/(2*Sqrt[3])
{26, 25, 15} -> -1/(2*Sqrt[6])
{26, 25, 24} -> -1/(2*Sqrt[10])
{26, 25, 35} -> -Sqrt[3/5]
{26, 27, 1} -> -1/2
{26, 28, 2} -> 1/2
{26, 29, 4} -> -1/2
{26, 30, 5} -> 1/2
{26, 31, 9} -> -1/2
{26, 32, 10} -> 1/2
{26, 33, 16} -> -1/2
{26, 34, 17} -> 1/2
{26, 35, 25} -> Sqrt[3/5]
{27, 1, 26} -> -1/2
{27, 2, 25} -> 1/2
{27, 3, 28} -> 1/2
{27, 6, 30} -> -1/2
{27, 7, 29} -> -1/2
{27, 8, 28} -> -1/(2*Sqrt[3])
{27, 11, 32} -> -1/2
{27, 12, 31} -> -1/2
{27, 15, 28} -> -1/(2*Sqrt[6])
{27, 18, 34} -> -1/2
{27, 19, 33} -> -1/2
{27, 24, 28} -> -1/(2*Sqrt[10])
{27, 25, 2} -> -1/2
{27, 26, 1} -> 1/2
{27, 28, 3} -> -1/2
{27, 28, 8} -> 1/(2*Sqrt[3])
{27, 28, 15} -> 1/(2*Sqrt[6])
{27, 28, 24} -> 1/(2*Sqrt[10])
{27, 28, 35} -> Sqrt[3/5]
{27, 29, 7} -> 1/2
{27, 30, 6} -> 1/2
{27, 31, 12} -> 1/2
{27, 32, 11} -> 1/2
{27, 33, 19} -> 1/2
{27, 34, 18} -> 1/2
{27, 35, 28} -> -Sqrt[3/5]
{28, 1, 25} -> 1/2
{28, 2, 26} -> 1/2
{28, 3, 27} -> -1/2
{28, 6, 29} -> 1/2
{28, 7, 30} -> -1/2
{28, 8, 27} -> 1/(2*Sqrt[3])
{28, 11, 31} -> 1/2
{28, 12, 32} -> -1/2
{28, 15, 27} -> 1/(2*Sqrt[6])
{28, 18, 33} -> 1/2
{28, 19, 34} -> -1/2
{28, 24, 27} -> 1/(2*Sqrt[10])
{28, 25, 1} -> -1/2
{28, 26, 2} -> -1/2
{28, 27, 3} -> 1/2
{28, 27, 8} -> -1/(2*Sqrt[3])
{28, 27, 15} -> -1/(2*Sqrt[6])
{28, 27, 24} -> -1/(2*Sqrt[10])
{28, 27, 35} -> -Sqrt[3/5]
{28, 29, 6} -> -1/2
{28, 30, 7} -> 1/2
{28, 31, 11} -> -1/2
{28, 32, 12} -> 1/2
{28, 33, 18} -> -1/2
{28, 34, 19} -> 1/2
{28, 35, 27} -> Sqrt[3/5]
{29, 4, 26} -> -1/2
{29, 5, 25} -> 1/2
{29, 6, 28} -> -1/2
{29, 7, 27} -> 1/2
{29, 8, 30} -> 1/Sqrt[3]
{29, 13, 32} -> -1/2
{29, 14, 31} -> -1/2
{29, 15, 30} -> -1/(2*Sqrt[6])
{29, 20, 34} -> -1/2
{29, 21, 33} -> -1/2
{29, 24, 30} -> -1/(2*Sqrt[10])
{29, 25, 5} -> -1/2
{29, 26, 4} -> 1/2
{29, 27, 7} -> -1/2
{29, 28, 6} -> 1/2
{29, 30, 8} -> -(1/Sqrt[3])
{29, 30, 15} -> 1/(2*Sqrt[6])
{29, 30, 24} -> 1/(2*Sqrt[10])
{29, 30, 35} -> Sqrt[3/5]
{29, 31, 14} -> 1/2
{29, 32, 13} -> 1/2
{29, 33, 21} -> 1/2
{29, 34, 20} -> 1/2
{29, 35, 30} -> -Sqrt[3/5]
{30, 4, 25} -> 1/2
{30, 5, 26} -> 1/2
{30, 6, 27} -> 1/2
{30, 7, 28} -> 1/2
{30, 8, 29} -> -(1/Sqrt[3])
{30, 13, 31} -> 1/2
{30, 14, 32} -> -1/2
{30, 15, 29} -> 1/(2*Sqrt[6])
{30, 20, 33} -> 1/2
{30, 21, 34} -> -1/2
{30, 24, 29} -> 1/(2*Sqrt[10])
{30, 25, 4} -> -1/2
{30, 26, 5} -> -1/2
{30, 27, 6} -> -1/2
{30, 28, 7} -> -1/2
{30, 29, 8} -> 1/Sqrt[3]
{30, 29, 15} -> -1/(2*Sqrt[6])
{30, 29, 24} -> -1/(2*Sqrt[10])
{30, 29, 35} -> -Sqrt[3/5]
{30, 31, 13} -> -1/2
{30, 32, 14} -> 1/2
{30, 33, 20} -> -1/2
{30, 34, 21} -> 1/2
{30, 35, 29} -> Sqrt[3/5]
{31, 9, 26} -> -1/2
{31, 10, 25} -> 1/2
{31, 11, 28} -> -1/2
{31, 12, 27} -> 1/2
{31, 13, 30} -> -1/2
{31, 14, 29} -> 1/2
{31, 15, 32} -> Sqrt[3/2]/2
{31, 22, 34} -> -1/2
{31, 23, 33} -> -1/2
{31, 24, 32} -> -1/(2*Sqrt[10])
{31, 25, 10} -> -1/2
{31, 26, 9} -> 1/2
{31, 27, 12} -> -1/2
{31, 28, 11} -> 1/2
{31, 29, 14} -> -1/2
{31, 30, 13} -> 1/2
{31, 32, 15} -> -Sqrt[3/2]/2
{31, 32, 24} -> 1/(2*Sqrt[10])
{31, 32, 35} -> Sqrt[3/5]
{31, 33, 23} -> 1/2
{31, 34, 22} -> 1/2
{31, 35, 32} -> -Sqrt[3/5]
{32, 9, 25} -> 1/2
{32, 10, 26} -> 1/2
{32, 11, 27} -> 1/2
{32, 12, 28} -> 1/2
{32, 13, 29} -> 1/2
{32, 14, 30} -> 1/2
{32, 15, 31} -> -Sqrt[3/2]/2
{32, 22, 33} -> 1/2
{32, 23, 34} -> -1/2
{32, 24, 31} -> 1/(2*Sqrt[10])
{32, 25, 9} -> -1/2
{32, 26, 10} -> -1/2
{32, 27, 11} -> -1/2
{32, 28, 12} -> -1/2
{32, 29, 13} -> -1/2
{32, 30, 14} -> -1/2
{32, 31, 15} -> Sqrt[3/2]/2
{32, 31, 24} -> -1/(2*Sqrt[10])
{32, 31, 35} -> -Sqrt[3/5]
{32, 33, 22} -> -1/2
{32, 34, 23} -> 1/2
{32, 35, 31} -> Sqrt[3/5]
{33, 16, 26} -> -1/2
{33, 17, 25} -> 1/2
{33, 18, 28} -> -1/2
{33, 19, 27} -> 1/2
{33, 20, 30} -> -1/2
{33, 21, 29} -> 1/2
{33, 22, 32} -> -1/2
{33, 23, 31} -> 1/2
{33, 24, 34} -> Sqrt[2/5]
{33, 25, 17} -> -1/2
{33, 26, 16} -> 1/2
{33, 27, 19} -> -1/2
{33, 28, 18} -> 1/2
{33, 29, 21} -> -1/2
{33, 30, 20} -> 1/2
{33, 31, 23} -> -1/2
{33, 32, 22} -> 1/2
{33, 34, 24} -> -Sqrt[2/5]
{33, 34, 35} -> Sqrt[3/5]
{33, 35, 34} -> -Sqrt[3/5]
{34, 16, 25} -> 1/2
{34, 17, 26} -> 1/2
{34, 18, 27} -> 1/2
{34, 19, 28} -> 1/2
{34, 20, 29} -> 1/2
{34, 21, 30} -> 1/2
{34, 22, 31} -> 1/2
{34, 23, 32} -> 1/2
{34, 24, 33} -> -Sqrt[2/5]
{34, 25, 16} -> -1/2
{34, 26, 17} -> -1/2
{34, 27, 18} -> -1/2
{34, 28, 19} -> -1/2
{34, 29, 20} -> -1/2
{34, 30, 21} -> -1/2
{34, 31, 22} -> -1/2
{34, 32, 23} -> -1/2
{34, 33, 24} -> Sqrt[2/5]
{34, 33, 35} -> -Sqrt[3/5]
{34, 35, 33} -> Sqrt[3/5]
{35, 25, 26} -> Sqrt[3/5]
{35, 26, 25} -> -Sqrt[3/5]
{35, 27, 28} -> Sqrt[3/5]
{35, 28, 27} -> -Sqrt[3/5]
{35, 29, 30} -> Sqrt[3/5]
{35, 30, 29} -> -Sqrt[3/5]
{35, 31, 32} -> Sqrt[3/5]
{35, 32, 31} -> -Sqrt[3/5]
{35, 33, 34} -> Sqrt[3/5]
{35, 34, 33} -> -Sqrt[3/5]
{_, _, _} -> 0

==> n=4_GdXpdipuip-arrayrules-infpres.txt <==
{1, 2, 4} -> I/2
{1, 3, 5} -> I/2
{1, 4, 2} -> I/2
{1, 5, 3} -> I/2
{2, 2, 4} -> 1/2
{2, 3, 5} -> 1/2
{2, 4, 2} -> -1/2
{2, 5, 3} -> -1/2
{3, 2, 2} -> I/2
{3, 3, 3} -> I/2
{3, 4, 4} -> -I/2
{3, 5, 5} -> -I/2
{4, 1, 4} -> -I/2
{4, 3, 6} -> I/2
{4, 4, 1} -> -I/2
{4, 6, 3} -> I/2
{5, 1, 4} -> -1/2
{5, 3, 6} -> 1/2
{5, 4, 1} -> 1/2
{5, 6, 3} -> -1/2
{6, 1, 2} -> I/2
{6, 2, 1} -> I/2
{6, 5, 6} -> I/2
{6, 6, 5} -> I/2
{7, 1, 2} -> 1/2
{7, 2, 1} -> -1/2
{7, 5, 6} -> 1/2
{7, 6, 5} -> -1/2
{8, 1, 1} -> I/Sqrt[3]
{8, 2, 2} -> (-I/2)/Sqrt[3]
{8, 3, 3} -> (I/2)/Sqrt[3]
{8, 4, 4} -> (-I/2)/Sqrt[3]
{8, 5, 5} -> (I/2)/Sqrt[3]
{8, 6, 6} -> (-I)/Sqrt[3]
{9, 1, 5} -> -I/2
{9, 2, 6} -> -I/2
{9, 5, 1} -> -I/2
{9, 6, 2} -> -I/2
{10, 1, 5} -> -1/2
{10, 2, 6} -> -1/2
{10, 5, 1} -> 1/2
{10, 6, 2} -> 1/2
{11, 1, 3} -> I/2
{11, 3, 1} -> I/2
{11, 4, 6} -> -I/2
{11, 6, 4} -> -I/2
{12, 1, 3} -> 1/2
{12, 3, 1} -> -1/2
{12, 4, 6} -> -1/2
{12, 6, 4} -> 1/2
{13, 2, 3} -> I/2
{13, 3, 2} -> I/2
{13, 4, 5} -> I/2
{13, 5, 4} -> I/2
{14, 2, 3} -> 1/2
{14, 3, 2} -> -1/2
{14, 4, 5} -> 1/2
{14, 5, 4} -> -1/2
{15, 1, 1} -> I/Sqrt[6]
{15, 2, 2} -> I/Sqrt[6]
{15, 3, 3} -> (-I)/Sqrt[6]
{15, 4, 4} -> I/Sqrt[6]
{15, 5, 5} -> (-I)/Sqrt[6]
{15, 6, 6} -> (-I)/Sqrt[6]
{16, 2, 4} -> I/2
{16, 3, 5} -> -I/2
{16, 4, 2} -> I/2
{16, 5, 3} -> -I/2
{17, 2, 4} -> 1/2
{17, 3, 5} -> -1/2
{17, 4, 2} -> -1/2
{17, 5, 3} -> 1/2
{18, 1, 4} -> -I/2
{18, 3, 6} -> -I/2
{18, 4, 1} -> -I/2
{18, 6, 3} -> -I/2
{19, 1, 4} -> -1/2
{19, 3, 6} -> -1/2
{19, 4, 1} -> 1/2
{19, 6, 3} -> 1/2
{20, 1, 2} -> I/2
{20, 2, 1} -> I/2
{20, 5, 6} -> -I/2
{20, 6, 5} -> -I/2
{21, 1, 2} -> 1/2
{21, 2, 1} -> -1/2
{21, 5, 6} -> -1/2
{21, 6, 5} -> 1/2
{22, 1, 5} -> -I/2
{22, 2, 6} -> I/2
{22, 5, 1} -> -I/2
{22, 6, 2} -> I/2
{23, 1, 5} -> -1/2
{23, 2, 6} -> 1/2
{23, 5, 1} -> 1/2
{23, 6, 2} -> -1/2
{24, 1, 3} -> I/2
{24, 3, 1} -> I/2
{24, 4, 6} -> I/2
{24, 6, 4} -> I/2
{25, 1, 3} -> 1/2
{25, 3, 1} -> -1/2
{25, 4, 6} -> 1/2
{25, 6, 4} -> -1/2
{26, 2, 3} -> I/2
{26, 3, 2} -> I/2
{26, 4, 5} -> -I/2
{26, 5, 4} -> -I/2
{27, 2, 3} -> 1/2
{27, 3, 2} -> -1/2
{27, 4, 5} -> -1/2
{27, 5, 4} -> 1/2
{28, 3, 4} -> I/Sqrt[2]
{28, 4, 3} -> I/Sqrt[2]
{29, 3, 4} -> 1/Sqrt[2]
{29, 4, 3} -> -(1/Sqrt[2])
{30, 2, 5} -> I/Sqrt[2]
{30, 5, 2} -> I/Sqrt[2]
{31, 2, 5} -> 1/Sqrt[2]
{31, 5, 2} -> -(1/Sqrt[2])
{32, 1, 6} -> I/Sqrt[2]
{32, 6, 1} -> I/Sqrt[2]
{33, 1, 6} -> 1/Sqrt[2]
{33, 6, 1} -> -(1/Sqrt[2])
{34, 1, 1} -> (I/2)/Sqrt[7]
{34, 2, 2} -> ((-3*I)/2)/Sqrt[7]
{34, 3, 3} -> I/Sqrt[7]
{34, 4, 4} -> I/Sqrt[7]
{34, 5, 5} -> ((-3*I)/2)/Sqrt[7]
{34, 6, 6} -> (I/2)/Sqrt[7]
{35, 1, 1} -> ((-5*I)/2)/Sqrt[21]
{35, 2, 2} -> (I/2)/Sqrt[21]
{35, 3, 3} -> (2*I)/Sqrt[21]
{35, 4, 4} -> (2*I)/Sqrt[21]
{35, 5, 5} -> (I/2)/Sqrt[21]
{35, 6, 6} -> ((-5*I)/2)/Sqrt[21]
{_, _, _} -> 0

==> n=4_GdXpuAdA-arrayrules-infpres.txt <==
{1, 6, 8} -> I/2
{1, 7, 9} -> I/2
{1, 8, 6} -> I/2
{1, 9, 7} -> I/2
{2, 6, 8} -> -1/2
{2, 7, 9} -> -1/2
{2, 8, 6} -> 1/2
{2, 9, 7} -> 1/2
{3, 6, 6} -> I/2
{3, 7, 7} -> I/2
{3, 8, 8} -> -I/2
{3, 9, 9} -> -I/2
{4, 5, 8} -> -I/2
{4, 7, 10} -> I/2
{4, 8, 5} -> -I/2
{4, 10, 7} -> I/2
{5, 5, 8} -> 1/2
{5, 7, 10} -> -1/2
{5, 8, 5} -> -1/2
{5, 10, 7} -> 1/2
{6, 5, 6} -> I/2
{6, 6, 5} -> I/2
{6, 9, 10} -> I/2
{6, 10, 9} -> I/2
{7, 5, 6} -> -1/2
{7, 6, 5} -> 1/2
{7, 9, 10} -> -1/2
{7, 10, 9} -> 1/2
{8, 5, 5} -> I/Sqrt[3]
{8, 6, 6} -> (-I/2)/Sqrt[3]
{8, 7, 7} -> (I/2)/Sqrt[3]
{8, 8, 8} -> (-I/2)/Sqrt[3]
{8, 9, 9} -> (I/2)/Sqrt[3]
{8, 10, 10} -> (-I)/Sqrt[3]
{9, 5, 9} -> -I/2
{9, 6, 10} -> -I/2
{9, 9, 5} -> -I/2
{9, 10, 6} -> -I/2
{10, 5, 9} -> 1/2
{10, 6, 10} -> 1/2
{10, 9, 5} -> -1/2
{10, 10, 6} -> -1/2
{11, 5, 7} -> I/2
{11, 7, 5} -> I/2
{11, 8, 10} -> -I/2
{11, 10, 8} -> -I/2
{12, 5, 7} -> -1/2
{12, 7, 5} -> 1/2
{12, 8, 10} -> 1/2
{12, 10, 8} -> -1/2
{13, 6, 7} -> I/2
{13, 7, 6} -> I/2
{13, 8, 9} -> I/2
{13, 9, 8} -> I/2
{14, 6, 7} -> -1/2
{14, 7, 6} -> 1/2
{14, 8, 9} -> -1/2
{14, 9, 8} -> 1/2
{15, 5, 5} -> I/Sqrt[6]
{15, 6, 6} -> I/Sqrt[6]
{15, 7, 7} -> (-I)/Sqrt[6]
{15, 8, 8} -> I/Sqrt[6]
{15, 9, 9} -> (-I)/Sqrt[6]
{15, 10, 10} -> (-I)/Sqrt[6]
{16, 6, 8} -> I/2
{16, 7, 9} -> -I/2
{16, 8, 6} -> I/2
{16, 9, 7} -> -I/2
{17, 6, 8} -> -1/2
{17, 7, 9} -> 1/2
{17, 8, 6} -> 1/2
{17, 9, 7} -> -1/2
{18, 5, 8} -> -I/2
{18, 7, 10} -> -I/2
{18, 8, 5} -> -I/2
{18, 10, 7} -> -I/2
{19, 5, 8} -> 1/2
{19, 7, 10} -> 1/2
{19, 8, 5} -> -1/2
{19, 10, 7} -> -1/2
{20, 5, 6} -> I/2
{20, 6, 5} -> I/2
{20, 9, 10} -> -I/2
{20, 10, 9} -> -I/2
{21, 5, 6} -> -1/2
{21, 6, 5} -> 1/2
{21, 9, 10} -> 1/2
{21, 10, 9} -> -1/2
{22, 5, 9} -> -I/2
{22, 6, 10} -> I/2
{22, 9, 5} -> -I/2
{22, 10, 6} -> I/2
{23, 5, 9} -> 1/2
{23, 6, 10} -> -1/2
{23, 9, 5} -> -1/2
{23, 10, 6} -> 1/2
{24, 5, 7} -> I/2
{24, 7, 5} -> I/2
{24, 8, 10} -> I/2
{24, 10, 8} -> I/2
{25, 5, 7} -> -1/2
{25, 7, 5} -> 1/2
{25, 8, 10} -> -1/2
{25, 10, 8} -> 1/2
{26, 6, 7} -> I/2
{26, 7, 6} -> I/2
{26, 8, 9} -> -I/2
{26, 9, 8} -> -I/2
{27, 6, 7} -> -1/2
{27, 7, 6} -> 1/2
{27, 8, 9} -> 1/2
{27, 9, 8} -> -1/2
{28, 7, 8} -> I/Sqrt[2]
{28, 8, 7} -> I/Sqrt[2]
{29, 7, 8} -> -(1/Sqrt[2])
{29, 8, 7} -> 1/Sqrt[2]
{30, 6, 9} -> I/Sqrt[2]
{30, 9, 6} -> I/Sqrt[2]
{31, 6, 9} -> -(1/Sqrt[2])
{31, 9, 6} -> 1/Sqrt[2]
{32, 5, 10} -> I/Sqrt[2]
{32, 10, 5} -> I/Sqrt[2]
{33, 5, 10} -> -(1/Sqrt[2])
{33, 10, 5} -> 1/Sqrt[2]
{34, 5, 5} -> (I/2)/Sqrt[7]
{34, 6, 6} -> ((-3*I)/2)/Sqrt[7]
{34, 7, 7} -> I/Sqrt[7]
{34, 8, 8} -> I/Sqrt[7]
{34, 9, 9} -> ((-3*I)/2)/Sqrt[7]
{34, 10, 10} -> (I/2)/Sqrt[7]
{35, 5, 5} -> ((-5*I)/2)/Sqrt[21]
{35, 6, 6} -> (I/2)/Sqrt[21]
{35, 7, 7} -> (2*I)/Sqrt[21]
{35, 8, 8} -> (2*I)/Sqrt[21]
{35, 9, 9} -> (I/2)/Sqrt[21]
{35, 10, 10} -> ((-5*I)/2)/Sqrt[21]
{_, _, _} -> 0

==> n=4_ShatdidiuiuiuAdA-arrayrules-infpres.txt <==
{1, 2, 1, 2, 1, 1} -> 1/8
{1, 2, 1, 2, 2, 2} -> 1/8
{1, 2, 1, 2, 3, 3} -> 1/8
{1, 2, 1, 2, 4, 4} -> 1/8
{1, 2, 1, 2, 5, 5} -> 1/2
{1, 2, 1, 3, 5, 6} -> 1/2
{1, 2, 1, 4, 5, 7} -> 1/2
{1, 2, 2, 1, 1, 1} -> -1/8
{1, 2, 2, 1, 2, 2} -> -1/8
{1, 2, 2, 1, 3, 3} -> -1/8
{1, 2, 2, 1, 4, 4} -> -1/8
{1, 2, 2, 1, 5, 5} -> -1/2
{1, 2, 2, 3, 5, 8} -> 1/2
{1, 2, 2, 4, 5, 9} -> 1/2
{1, 2, 3, 1, 5, 6} -> -1/2
{1, 2, 3, 2, 5, 8} -> -1/2
{1, 2, 3, 4, 5, 10} -> 1/2
{1, 2, 4, 1, 5, 7} -> -1/2
{1, 2, 4, 2, 5, 9} -> -1/2
{1, 2, 4, 3, 5, 10} -> -1/2
{1, 3, 1, 2, 6, 5} -> 1/2
{1, 3, 1, 3, 1, 1} -> 1/8
{1, 3, 1, 3, 2, 2} -> 1/8
{1, 3, 1, 3, 3, 3} -> 1/8
{1, 3, 1, 3, 4, 4} -> 1/8
{1, 3, 1, 3, 6, 6} -> 1/2
{1, 3, 1, 4, 6, 7} -> 1/2
{1, 3, 2, 1, 6, 5} -> -1/2
{1, 3, 2, 3, 6, 8} -> 1/2
{1, 3, 2, 4, 6, 9} -> 1/2
{1, 3, 3, 1, 1, 1} -> -1/8
{1, 3, 3, 1, 2, 2} -> -1/8
{1, 3, 3, 1, 3, 3} -> -1/8
{1, 3, 3, 1, 4, 4} -> -1/8
{1, 3, 3, 1, 6, 6} -> -1/2
{1, 3, 3, 2, 6, 8} -> -1/2
{1, 3, 3, 4, 6, 10} -> 1/2
{1, 3, 4, 1, 6, 7} -> -1/2
{1, 3, 4, 2, 6, 9} -> -1/2
{1, 3, 4, 3, 6, 10} -> -1/2
{1, 4, 1, 2, 7, 5} -> 1/2
{1, 4, 1, 3, 7, 6} -> 1/2
{1, 4, 1, 4, 1, 1} -> 1/8
{1, 4, 1, 4, 2, 2} -> 1/8
{1, 4, 1, 4, 3, 3} -> 1/8
{1, 4, 1, 4, 4, 4} -> 1/8
{1, 4, 1, 4, 7, 7} -> 1/2
{1, 4, 2, 1, 7, 5} -> -1/2
{1, 4, 2, 3, 7, 8} -> 1/2
{1, 4, 2, 4, 7, 9} -> 1/2
{1, 4, 3, 1, 7, 6} -> -1/2
{1, 4, 3, 2, 7, 8} -> -1/2
{1, 4, 3, 4, 7, 10} -> 1/2
{1, 4, 4, 1, 1, 1} -> -1/8
{1, 4, 4, 1, 2, 2} -> -1/8
{1, 4, 4, 1, 3, 3} -> -1/8
{1, 4, 4, 1, 4, 4} -> -1/8
{1, 4, 4, 1, 7, 7} -> -1/2
{1, 4, 4, 2, 7, 9} -> -1/2
{1, 4, 4, 3, 7, 10} -> -1/2
{2, 1, 1, 2, 1, 1} -> -1/8
{2, 1, 1, 2, 2, 2} -> -1/8
{2, 1, 1, 2, 3, 3} -> -1/8
{2, 1, 1, 2, 4, 4} -> -1/8
{2, 1, 1, 2, 5, 5} -> -1/2
{2, 1, 1, 3, 5, 6} -> -1/2
{2, 1, 1, 4, 5, 7} -> -1/2
{2, 1, 2, 1, 1, 1} -> 1/8
{2, 1, 2, 1, 2, 2} -> 1/8
{2, 1, 2, 1, 3, 3} -> 1/8
{2, 1, 2, 1, 4, 4} -> 1/8
{2, 1, 2, 1, 5, 5} -> 1/2
{2, 1, 2, 3, 5, 8} -> -1/2
{2, 1, 2, 4, 5, 9} -> -1/2
{2, 1, 3, 1, 5, 6} -> 1/2
{2, 1, 3, 2, 5, 8} -> 1/2
{2, 1, 3, 4, 5, 10} -> -1/2
{2, 1, 4, 1, 5, 7} -> 1/2
{2, 1, 4, 2, 5, 9} -> 1/2
{2, 1, 4, 3, 5, 10} -> 1/2
{2, 3, 1, 2, 8, 5} -> 1/2
{2, 3, 1, 3, 8, 6} -> 1/2
{2, 3, 1, 4, 8, 7} -> 1/2
{2, 3, 2, 1, 8, 5} -> -1/2
{2, 3, 2, 3, 1, 1} -> 1/8
{2, 3, 2, 3, 2, 2} -> 1/8
{2, 3, 2, 3, 3, 3} -> 1/8
{2, 3, 2, 3, 4, 4} -> 1/8
{2, 3, 2, 3, 8, 8} -> 1/2
{2, 3, 2, 4, 8, 9} -> 1/2
{2, 3, 3, 1, 8, 6} -> -1/2
{2, 3, 3, 2, 1, 1} -> -1/8
{2, 3, 3, 2, 2, 2} -> -1/8
{2, 3, 3, 2, 3, 3} -> -1/8
{2, 3, 3, 2, 4, 4} -> -1/8
{2, 3, 3, 2, 8, 8} -> -1/2
{2, 3, 3, 4, 8, 10} -> 1/2
{2, 3, 4, 1, 8, 7} -> -1/2
{2, 3, 4, 2, 8, 9} -> -1/2
{2, 3, 4, 3, 8, 10} -> -1/2
{2, 4, 1, 2, 9, 5} -> 1/2
{2, 4, 1, 3, 9, 6} -> 1/2
{2, 4, 1, 4, 9, 7} -> 1/2
{2, 4, 2, 1, 9, 5} -> -1/2
{2, 4, 2, 3, 9, 8} -> 1/2
{2, 4, 2, 4, 1, 1} -> 1/8
{2, 4, 2, 4, 2, 2} -> 1/8
{2, 4, 2, 4, 3, 3} -> 1/8
{2, 4, 2, 4, 4, 4} -> 1/8
{2, 4, 2, 4, 9, 9} -> 1/2
{2, 4, 3, 1, 9, 6} -> -1/2
{2, 4, 3, 2, 9, 8} -> -1/2
{2, 4, 3, 4, 9, 10} -> 1/2
{2, 4, 4, 1, 9, 7} -> -1/2
{2, 4, 4, 2, 1, 1} -> -1/8
{2, 4, 4, 2, 2, 2} -> -1/8
{2, 4, 4, 2, 3, 3} -> -1/8
{2, 4, 4, 2, 4, 4} -> -1/8
{2, 4, 4, 2, 9, 9} -> -1/2
{2, 4, 4, 3, 9, 10} -> -1/2
{3, 1, 1, 2, 6, 5} -> -1/2
{3, 1, 1, 3, 1, 1} -> -1/8
{3, 1, 1, 3, 2, 2} -> -1/8
{3, 1, 1, 3, 3, 3} -> -1/8
{3, 1, 1, 3, 4, 4} -> -1/8
{3, 1, 1, 3, 6, 6} -> -1/2
{3, 1, 1, 4, 6, 7} -> -1/2
{3, 1, 2, 1, 6, 5} -> 1/2
{3, 1, 2, 3, 6, 8} -> -1/2
{3, 1, 2, 4, 6, 9} -> -1/2
{3, 1, 3, 1, 1, 1} -> 1/8
{3, 1, 3, 1, 2, 2} -> 1/8
{3, 1, 3, 1, 3, 3} -> 1/8
{3, 1, 3, 1, 4, 4} -> 1/8
{3, 1, 3, 1, 6, 6} -> 1/2
{3, 1, 3, 2, 6, 8} -> 1/2
{3, 1, 3, 4, 6, 10} -> -1/2
{3, 1, 4, 1, 6, 7} -> 1/2
{3, 1, 4, 2, 6, 9} -> 1/2
{3, 1, 4, 3, 6, 10} -> 1/2
{3, 2, 1, 2, 8, 5} -> -1/2
{3, 2, 1, 3, 8, 6} -> -1/2
{3, 2, 1, 4, 8, 7} -> -1/2
{3, 2, 2, 1, 8, 5} -> 1/2
{3, 2, 2, 3, 1, 1} -> -1/8
{3, 2, 2, 3, 2, 2} -> -1/8
{3, 2, 2, 3, 3, 3} -> -1/8
{3, 2, 2, 3, 4, 4} -> -1/8
{3, 2, 2, 3, 8, 8} -> -1/2
{3, 2, 2, 4, 8, 9} -> -1/2
{3, 2, 3, 1, 8, 6} -> 1/2
{3, 2, 3, 2, 1, 1} -> 1/8
{3, 2, 3, 2, 2, 2} -> 1/8
{3, 2, 3, 2, 3, 3} -> 1/8
{3, 2, 3, 2, 4, 4} -> 1/8
{3, 2, 3, 2, 8, 8} -> 1/2
{3, 2, 3, 4, 8, 10} -> -1/2
{3, 2, 4, 1, 8, 7} -> 1/2
{3, 2, 4, 2, 8, 9} -> 1/2
{3, 2, 4, 3, 8, 10} -> 1/2
{3, 4, 1, 2, 10, 5} -> 1/2
{3, 4, 1, 3, 10, 6} -> 1/2
{3, 4, 1, 4, 10, 7} -> 1/2
{3, 4, 2, 1, 10, 5} -> -1/2
{3, 4, 2, 3, 10, 8} -> 1/2
{3, 4, 2, 4, 10, 9} -> 1/2
{3, 4, 3, 1, 10, 6} -> -1/2
{3, 4, 3, 2, 10, 8} -> -1/2
{3, 4, 3, 4, 1, 1} -> 1/8
{3, 4, 3, 4, 2, 2} -> 1/8
{3, 4, 3, 4, 3, 3} -> 1/8
{3, 4, 3, 4, 4, 4} -> 1/8
{3, 4, 3, 4, 10, 10} -> 1/2
{3, 4, 4, 1, 10, 7} -> -1/2
{3, 4, 4, 2, 10, 9} -> -1/2
{3, 4, 4, 3, 1, 1} -> -1/8
{3, 4, 4, 3, 2, 2} -> -1/8
{3, 4, 4, 3, 3, 3} -> -1/8
{3, 4, 4, 3, 4, 4} -> -1/8
{3, 4, 4, 3, 10, 10} -> -1/2
{4, 1, 1, 2, 7, 5} -> -1/2
{4, 1, 1, 3, 7, 6} -> -1/2
{4, 1, 1, 4, 1, 1} -> -1/8
{4, 1, 1, 4, 2, 2} -> -1/8
{4, 1, 1, 4, 3, 3} -> -1/8
{4, 1, 1, 4, 4, 4} -> -1/8
{4, 1, 1, 4, 7, 7} -> -1/2
{4, 1, 2, 1, 7, 5} -> 1/2
{4, 1, 2, 3, 7, 8} -> -1/2
{4, 1, 2, 4, 7, 9} -> -1/2
{4, 1, 3, 1, 7, 6} -> 1/2
{4, 1, 3, 2, 7, 8} -> 1/2
{4, 1, 3, 4, 7, 10} -> -1/2
{4, 1, 4, 1, 1, 1} -> 1/8
{4, 1, 4, 1, 2, 2} -> 1/8
{4, 1, 4, 1, 3, 3} -> 1/8
{4, 1, 4, 1, 4, 4} -> 1/8
{4, 1, 4, 1, 7, 7} -> 1/2
{4, 1, 4, 2, 7, 9} -> 1/2
{4, 1, 4, 3, 7, 10} -> 1/2
{4, 2, 1, 2, 9, 5} -> -1/2
{4, 2, 1, 3, 9, 6} -> -1/2
{4, 2, 1, 4, 9, 7} -> -1/2
{4, 2, 2, 1, 9, 5} -> 1/2
{4, 2, 2, 3, 9, 8} -> -1/2
{4, 2, 2, 4, 1, 1} -> -1/8
{4, 2, 2, 4, 2, 2} -> -1/8
{4, 2, 2, 4, 3, 3} -> -1/8
{4, 2, 2, 4, 4, 4} -> -1/8
{4, 2, 2, 4, 9, 9} -> -1/2
{4, 2, 3, 1, 9, 6} -> 1/2
{4, 2, 3, 2, 9, 8} -> 1/2
{4, 2, 3, 4, 9, 10} -> -1/2
{4, 2, 4, 1, 9, 7} -> 1/2
{4, 2, 4, 2, 1, 1} -> 1/8
{4, 2, 4, 2, 2, 2} -> 1/8
{4, 2, 4, 2, 3, 3} -> 1/8
{4, 2, 4, 2, 4, 4} -> 1/8
{4, 2, 4, 2, 9, 9} -> 1/2
{4, 2, 4, 3, 9, 10} -> 1/2
{4, 3, 1, 2, 10, 5} -> -1/2
{4, 3, 1, 3, 10, 6} -> -1/2
{4, 3, 1, 4, 10, 7} -> -1/2
{4, 3, 2, 1, 10, 5} -> 1/2
{4, 3, 2, 3, 10, 8} -> -1/2
{4, 3, 2, 4, 10, 9} -> -1/2
{4, 3, 3, 1, 10, 6} -> 1/2
{4, 3, 3, 2, 10, 8} -> 1/2
{4, 3, 3, 4, 1, 1} -> -1/8
{4, 3, 3, 4, 2, 2} -> -1/8
{4, 3, 3, 4, 3, 3} -> -1/8
{4, 3, 3, 4, 4, 4} -> -1/8
{4, 3, 3, 4, 10, 10} -> -1/2
{4, 3, 4, 1, 10, 7} -> 1/2
{4, 3, 4, 2, 10, 9} -> 1/2
{4, 3, 4, 3, 1, 1} -> 1/8
{4, 3, 4, 3, 2, 2} -> 1/8
{4, 3, 4, 3, 3, 3} -> 1/8
{4, 3, 4, 3, 4, 4} -> 1/8
{4, 3, 4, 3, 10, 10} -> 1/2
{_, _, _, _, _, _} -> 0

==> n=4_Trank2dIuAdA-arrayrules-infpres.txt <==
{1, 6, 8} -> I/2
{1, 7, 9} -> I/2
{1, 8, 6} -> I/2
{1, 9, 7} -> I/2
{2, 6, 8} -> -1/2
{2, 7, 9} -> -1/2
{2, 8, 6} -> 1/2
{2, 9, 7} -> 1/2
{3, 6, 6} -> I/2
{3, 7, 7} -> I/2
{3, 8, 8} -> -I/2
{3, 9, 9} -> -I/2
{4, 5, 8} -> -I/2
{4, 7, 10} -> I/2
{4, 8, 5} -> -I/2
{4, 10, 7} -> I/2
{5, 5, 8} -> 1/2
{5, 7, 10} -> -1/2
{5, 8, 5} -> -1/2
{5, 10, 7} -> 1/2
{6, 5, 6} -> I/2
{6, 6, 5} -> I/2
{6, 9, 10} -> I/2
{6, 10, 9} -> I/2
{7, 5, 6} -> -1/2
{7, 6, 5} -> 1/2
{7, 9, 10} -> -1/2
{7, 10, 9} -> 1/2
{8, 5, 5} -> I/Sqrt[3]
{8, 6, 6} -> (-I/2)/Sqrt[3]
{8, 7, 7} -> (I/2)/Sqrt[3]
{8, 8, 8} -> (-I/2)/Sqrt[3]
{8, 9, 9} -> (I/2)/Sqrt[3]
{8, 10, 10} -> (-I)/Sqrt[3]
{9, 5, 9} -> -I/2
{9, 6, 10} -> -I/2
{9, 9, 5} -> -I/2
{9, 10, 6} -> -I/2
{10, 5, 9} -> 1/2
{10, 6, 10} -> 1/2
{10, 9, 5} -> -1/2
{10, 10, 6} -> -1/2
{11, 5, 7} -> I/2
{11, 7, 5} -> I/2
{11, 8, 10} -> -I/2
{11, 10, 8} -> -I/2
{12, 5, 7} -> -1/2
{12, 7, 5} -> 1/2
{12, 8, 10} -> 1/2
{12, 10, 8} -> -1/2
{13, 6, 7} -> I/2
{13, 7, 6} -> I/2
{13, 8, 9} -> I/2
{13, 9, 8} -> I/2
{14, 6, 7} -> -1/2
{14, 7, 6} -> 1/2
{14, 8, 9} -> -1/2
{14, 9, 8} -> 1/2
{15, 5, 5} -> I/Sqrt[6]
{15, 6, 6} -> I/Sqrt[6]
{15, 7, 7} -> (-I)/Sqrt[6]
{15, 8, 8} -> I/Sqrt[6]
{15, 9, 9} -> (-I)/Sqrt[6]
{15, 10, 10} -> (-I)/Sqrt[6]
{_, _, _} -> 0

==> n=4_VdXdipuip-arrayrules-infpres__Case_Conflict_.txt <==
{1, 1, 2} -> I/2
{1, 2, 1} -> I/2
{2, 1, 2} -> 1/2
{2, 2, 1} -> -1/2
{3, 1, 1} -> I/2
{3, 2, 2} -> -I/2
{4, 1, 3} -> I/2
{4, 3, 1} -> I/2
{5, 1, 3} -> 1/2
{5, 3, 1} -> -1/2
{6, 2, 3} -> I/2
{6, 3, 2} -> I/2
{7, 2, 3} -> 1/2
{7, 3, 2} -> -1/2
{8, 1, 1} -> (I/2)/Sqrt[3]
{8, 2, 2} -> (I/2)/Sqrt[3]
{8, 3, 3} -> (-I)/Sqrt[3]
{9, 1, 4} -> I/2
{9, 4, 1} -> I/2
{10, 1, 4} -> 1/2
{10, 4, 1} -> -1/2
{11, 2, 4} -> I/2
{11, 4, 2} -> I/2
{12, 2, 4} -> 1/2
{12, 4, 2} -> -1/2
{13, 3, 4} -> I/2
{13, 4, 3} -> I/2
{14, 3, 4} -> 1/2
{14, 4, 3} -> -1/2
{15, 1, 1} -> (I/2)/Sqrt[6]
{15, 2, 2} -> (I/2)/Sqrt[6]
{15, 3, 3} -> (I/2)/Sqrt[6]
{15, 4, 4} -> (-I/2)*Sqrt[3/2]
{16, 1, 5} -> I/2
{16, 5, 1} -> I/2
{17, 1, 5} -> 1/2
{17, 5, 1} -> -1/2
{18, 2, 5} -> I/2
{18, 5, 2} -> I/2
{19, 2, 5} -> 1/2
{19, 5, 2} -> -1/2
{20, 3, 5} -> I/2
{20, 5, 3} -> I/2
{21, 3, 5} -> 1/2
{21, 5, 3} -> -1/2
{22, 4, 5} -> I/2
{22, 5, 4} -> I/2
{23, 4, 5} -> 1/2
{23, 5, 4} -> -1/2
{24, 1, 1} -> (I/2)/Sqrt[10]
{24, 2, 2} -> (I/2)/Sqrt[10]
{24, 3, 3} -> (I/2)/Sqrt[10]
{24, 4, 4} -> (I/2)/Sqrt[10]
{24, 5, 5} -> (-I)*Sqrt[2/5]
{25, 1, 6} -> I/2
{25, 6, 1} -> I/2
{26, 1, 6} -> 1/2
{26, 6, 1} -> -1/2
{27, 2, 6} -> I/2
{27, 6, 2} -> I/2
{28, 2, 6} -> 1/2
{28, 6, 2} -> -1/2
{29, 3, 6} -> I/2
{29, 6, 3} -> I/2
{30, 3, 6} -> 1/2
{30, 6, 3} -> -1/2
{31, 4, 6} -> I/2
{31, 6, 4} -> I/2
{32, 4, 6} -> 1/2
{32, 6, 4} -> -1/2
{33, 5, 6} -> I/2
{33, 6, 5} -> I/2
{34, 5, 6} -> 1/2
{34, 6, 5} -> -1/2
{35, 1, 1} -> (I/2)/Sqrt[15]
{35, 2, 2} -> (I/2)/Sqrt[15]
{35, 3, 3} -> (I/2)/Sqrt[15]
{35, 4, 4} -> (I/2)/Sqrt[15]
{35, 5, 5} -> (I/2)/Sqrt[15]
{35, 6, 6} -> (-I/2)*Sqrt[5/3]
{_, _, _} -> 0

==> n=4_VdXuAdA-arrayrules-infpres.txt <==
{1, 5, 6} -> I/2
{1, 6, 5} -> I/2
{2, 5, 6} -> -1/2
{2, 6, 5} -> 1/2
{3, 5, 5} -> I/2
{3, 6, 6} -> -I/2
{4, 5, 7} -> I/2
{4, 7, 5} -> I/2
{5, 5, 7} -> -1/2
{5, 7, 5} -> 1/2
{6, 6, 7} -> I/2
{6, 7, 6} -> I/2
{7, 6, 7} -> -1/2
{7, 7, 6} -> 1/2
{8, 5, 5} -> (I/2)/Sqrt[3]
{8, 6, 6} -> (I/2)/Sqrt[3]
{8, 7, 7} -> (-I)/Sqrt[3]
{9, 5, 8} -> I/2
{9, 8, 5} -> I/2
{10, 5, 8} -> -1/2
{10, 8, 5} -> 1/2
{11, 6, 8} -> I/2
{11, 8, 6} -> I/2
{12, 6, 8} -> -1/2
{12, 8, 6} -> 1/2
{13, 7, 8} -> I/2
{13, 8, 7} -> I/2
{14, 7, 8} -> -1/2
{14, 8, 7} -> 1/2
{15, 5, 5} -> (I/2)/Sqrt[6]
{15, 6, 6} -> (I/2)/Sqrt[6]
{15, 7, 7} -> (I/2)/Sqrt[6]
{15, 8, 8} -> (-I/2)*Sqrt[3/2]
{16, 5, 9} -> I/2
{16, 9, 5} -> I/2
{17, 5, 9} -> -1/2
{17, 9, 5} -> 1/2
{18, 6, 9} -> I/2
{18, 9, 6} -> I/2
{19, 6, 9} -> -1/2
{19, 9, 6} -> 1/2
{20, 7, 9} -> I/2
{20, 9, 7} -> I/2
{21, 7, 9} -> -1/2
{21, 9, 7} -> 1/2
{22, 8, 9} -> I/2
{22, 9, 8} -> I/2
{23, 8, 9} -> -1/2
{23, 9, 8} -> 1/2
{24, 5, 5} -> (I/2)/Sqrt[10]
{24, 6, 6} -> (I/2)/Sqrt[10]
{24, 7, 7} -> (I/2)/Sqrt[10]
{24, 8, 8} -> (I/2)/Sqrt[10]
{24, 9, 9} -> (-I)*Sqrt[2/5]
{25, 5, 10} -> I/2
{25, 10, 5} -> I/2
{26, 5, 10} -> -1/2
{26, 10, 5} -> 1/2
{27, 6, 10} -> I/2
{27, 10, 6} -> I/2
{28, 6, 10} -> -1/2
{28, 10, 6} -> 1/2
{29, 7, 10} -> I/2
{29, 10, 7} -> I/2
{30, 7, 10} -> -1/2
{30, 10, 7} -> 1/2
{31, 8, 10} -> I/2
{31, 10, 8} -> I/2
{32, 8, 10} -> -1/2
{32, 10, 8} -> 1/2
{33, 9, 10} -> I/2
{33, 10, 9} -> I/2
{34, 9, 10} -> -1/2
{34, 10, 9} -> 1/2
{35, 5, 5} -> (I/2)/Sqrt[15]
{35, 6, 6} -> (I/2)/Sqrt[15]
{35, 7, 7} -> (I/2)/Sqrt[15]
{35, 8, 8} -> (I/2)/Sqrt[15]
{35, 9, 9} -> (I/2)/Sqrt[15]
{35, 10, 10} -> (-I/2)*Sqrt[5/3]
{_, _, _} -> 0

==> n=4_coefdXpuX-arrayrules-infpres.txt <==
{1, 11} -> 1
{1, 20} -> 1
{2, 12} -> 1
{2, 21} -> 1
{3, 3} -> -1/2
{3, 8} -> -1/(2*Sqrt[3])
{3, 15} -> 5/(2*Sqrt[6])
{3, 24} -> Sqrt[5/2]/2
{4, 9} -> -1
{4, 29} -> 1
{5, 10} -> -1
{5, 30} -> 1
{6, 1} -> 1
{6, 33} -> 1
{7, 2} -> 1
{7, 34} -> 1
{8, 3} -> Sqrt[3]/2
{8, 8} -> -1/6
{8, 15} -> 5/(6*Sqrt[2])
{8, 24} -> -Sqrt[3/10]/2
{8, 35} -> 2/Sqrt[5]
{9, 16} -> -1
{9, 27} -> -1
{10, 17} -> -1
{10, 28} -> -1
{11, 4} -> 1
{11, 31} -> -1
{12, 5} -> 1
{12, 32} -> -1
{13, 6} -> 1
{13, 22} -> 1
{14, 7} -> 1
{14, 23} -> 1
{15, 8} -> (2*Sqrt[2])/3
{15, 15} -> -1/3
{15, 24} -> Sqrt[3/5]
{15, 35} -> Sqrt[2/5]
{16, 11} -> 1
{16, 20} -> -1
{17, 12} -> 1
{17, 21} -> -1
{18, 9} -> -1
{18, 29} -> -1
{19, 10} -> -1
{19, 30} -> -1
{20, 1} -> 1
{20, 33} -> -1
{21, 2} -> 1
{21, 34} -> -1
{22, 16} -> -1
{22, 27} -> 1
{23, 17} -> -1
{23, 28} -> 1
{24, 4} -> 1
{24, 31} -> 1
{25, 5} -> 1
{25, 32} -> 1
{26, 6} -> 1
{26, 22} -> -1
{27, 7} -> 1
{27, 23} -> -1
{28, 13} -> Sqrt[2]
{29, 14} -> Sqrt[2]
{30, 18} -> Sqrt[2]
{31, 19} -> Sqrt[2]
{32, 25} -> Sqrt[2]
{33, 26} -> Sqrt[2]
{34, 3} -> 2/Sqrt[7]
{34, 8} -> -Sqrt[3/7]
{34, 15} -> -Sqrt[3/14]
{34, 24} -> Sqrt[7/10]
{34, 35} -> -Sqrt[3/35]
{35, 3} -> -Sqrt[3/7]
{35, 8} -> -2/Sqrt[7]
{35, 15} -> -Sqrt[2/7]
{35, 35} -> Sqrt[5/7]
{_, _} -> 0

==> n=4_coefdXuXp-arrayrules-infpres.txt <==
{1, 6} -> 1/2
{1, 20} -> 1/2
{2, 7} -> 1/2
{2, 21} -> 1/2
{3, 3} -> -1/4
{3, 8} -> Sqrt[3]/4
{3, 34} -> 1/Sqrt[7]
{3, 35} -> -Sqrt[3/7]/2
{4, 11} -> 1/2
{4, 24} -> 1/2
{5, 12} -> 1/2
{5, 25} -> 1/2
{6, 13} -> 1/2
{6, 26} -> 1/2
{7, 14} -> 1/2
{7, 27} -> 1/2
{8, 3} -> -1/(4*Sqrt[3])
{8, 8} -> -1/12
{8, 15} -> Sqrt[2]/3
{8, 34} -> -Sqrt[3/7]/2
{8, 35} -> -(1/Sqrt[7])
{9, 4} -> -1/2
{9, 18} -> -1/2
{10, 5} -> -1/2
{10, 19} -> -1/2
{11, 1} -> 1/2
{11, 16} -> 1/2
{12, 2} -> 1/2
{12, 17} -> 1/2
{13, 28} -> 1/Sqrt[2]
{14, 29} -> 1/Sqrt[2]
{15, 3} -> 5/(4*Sqrt[6])
{15, 8} -> 5/(12*Sqrt[2])
{15, 15} -> -1/6
{15, 34} -> -Sqrt[3/14]/2
{15, 35} -> -(1/Sqrt[14])
{16, 9} -> -1/2
{16, 22} -> -1/2
{17, 10} -> -1/2
{17, 23} -> -1/2
{18, 30} -> 1/Sqrt[2]
{19, 31} -> 1/Sqrt[2]
{20, 1} -> 1/2
{20, 16} -> -1/2
{21, 2} -> 1/2
{21, 17} -> -1/2
{22, 13} -> 1/2
{22, 26} -> -1/2
{23, 14} -> 1/2
{23, 27} -> -1/2
{24, 3} -> Sqrt[5/2]/4
{24, 8} -> -Sqrt[3/10]/4
{24, 15} -> Sqrt[3/5]/2
{24, 34} -> Sqrt[7/10]/2
{25, 32} -> 1/Sqrt[2]
{26, 33} -> 1/Sqrt[2]
{27, 9} -> -1/2
{27, 22} -> 1/2
{28, 10} -> -1/2
{28, 23} -> 1/2
{29, 4} -> 1/2
{29, 18} -> -1/2
{30, 5} -> 1/2
{30, 19} -> -1/2
{31, 11} -> -1/2
{31, 24} -> 1/2
{32, 12} -> -1/2
{32, 25} -> 1/2
{33, 6} -> 1/2
{33, 20} -> -1/2
{34, 7} -> 1/2
{34, 21} -> -1/2
{35, 8} -> 1/Sqrt[5]
{35, 15} -> 1/Sqrt[10]
{35, 34} -> -Sqrt[3/35]/2
{35, 35} -> Sqrt[5/7]/2
{_, _} -> 0

==> n=4_fdXpdXpuXp-arrayrules-infpres.txt <==
{1, 2, 3} -> 1
{1, 3, 2} -> -1
{1, 4, 7} -> 1/2
{1, 5, 6} -> -1/2
{1, 6, 5} -> 1/2
{1, 7, 4} -> -1/2
{1, 9, 12} -> 1/2
{1, 10, 11} -> -1/2
{1, 11, 10} -> 1/2
{1, 12, 9} -> -1/2
{1, 17, 34} -> -5/(2*Sqrt[7])
{1, 17, 35} -> -Sqrt[3/7]/2
{1, 18, 21} -> 1/2
{1, 19, 20} -> -1/2
{1, 20, 19} -> 1/2
{1, 21, 18} -> -1/2
{1, 22, 25} -> 1/2
{1, 23, 24} -> -1/2
{1, 24, 23} -> 1/2
{1, 25, 22} -> -1/2
{1, 26, 29} -> -(1/Sqrt[2])
{1, 26, 31} -> -(1/Sqrt[2])
{1, 27, 28} -> -(1/Sqrt[2])
{1, 27, 30} -> 1/Sqrt[2]
{1, 28, 27} -> 1/Sqrt[2]
{1, 29, 26} -> 1/Sqrt[2]
{1, 30, 27} -> -(1/Sqrt[2])
{1, 31, 26} -> 1/Sqrt[2]
{1, 34, 17} -> 5/(2*Sqrt[7])
{1, 35, 17} -> Sqrt[3/7]/2
{2, 1, 3} -> -1
{2, 3, 1} -> 1
{2, 4, 6} -> 1/2
{2, 5, 7} -> 1/2
{2, 6, 4} -> -1/2
{2, 7, 5} -> -1/2
{2, 9, 11} -> 1/2
{2, 10, 12} -> 1/2
{2, 11, 9} -> -1/2
{2, 12, 10} -> -1/2
{2, 16, 34} -> 5/(2*Sqrt[7])
{2, 16, 35} -> Sqrt[3/7]/2
{2, 18, 20} -> 1/2
{2, 19, 21} -> 1/2
{2, 20, 18} -> -1/2
{2, 21, 19} -> -1/2
{2, 22, 24} -> 1/2
{2, 23, 25} -> 1/2
{2, 24, 22} -> -1/2
{2, 25, 23} -> -1/2
{2, 26, 28} -> 1/Sqrt[2]
{2, 26, 30} -> 1/Sqrt[2]
{2, 27, 29} -> -(1/Sqrt[2])
{2, 27, 31} -> 1/Sqrt[2]
{2, 28, 26} -> -(1/Sqrt[2])
{2, 29, 27} -> 1/Sqrt[2]
{2, 30, 26} -> -(1/Sqrt[2])
{2, 31, 27} -> -(1/Sqrt[2])
{2, 34, 16} -> -5/(2*Sqrt[7])
{2, 35, 16} -> -Sqrt[3/7]/2
{3, 1, 2} -> 1
{3, 2, 1} -> -1
{3, 4, 5} -> 1/2
{3, 5, 4} -> -1/2
{3, 6, 7} -> -1/2
{3, 7, 6} -> 1/2
{3, 9, 10} -> 1/2
{3, 10, 9} -> -1/2
{3, 11, 12} -> -1/2
{3, 12, 11} -> 1/2
{3, 16, 17} -> 1
{3, 17, 16} -> -1
{3, 18, 19} -> 1/2
{3, 19, 18} -> -1/2
{3, 20, 21} -> -1/2
{3, 21, 20} -> 1/2
{3, 22, 23} -> 1/2
{3, 23, 22} -> -1/2
{3, 24, 25} -> -1/2
{3, 25, 24} -> 1/2
{3, 28, 29} -> 1
{3, 29, 28} -> -1
{3, 30, 31} -> 1
{3, 31, 30} -> -1
{4, 1, 7} -> -1/2
{4, 2, 6} -> -1/2
{4, 3, 5} -> -1/2
{4, 5, 3} -> 1/2
{4, 5, 8} -> Sqrt[3]/2
{4, 6, 2} -> 1/2
{4, 7, 1} -> 1/2
{4, 8, 5} -> -Sqrt[3]/2
{4, 9, 14} -> 1/2
{4, 10, 13} -> -1/2
{4, 13, 10} -> 1/2
{4, 14, 9} -> -1/2
{4, 16, 21} -> -1/2
{4, 17, 20} -> -1/2
{4, 19, 34} -> -1/(2*Sqrt[7])
{4, 19, 35} -> (-3*Sqrt[3/7])/2
{4, 20, 17} -> 1/2
{4, 21, 16} -> 1/2
{4, 22, 27} -> -1/2
{4, 23, 26} -> 1/2
{4, 24, 29} -> 1/Sqrt[2]
{4, 24, 33} -> -(1/Sqrt[2])
{4, 25, 28} -> 1/Sqrt[2]
{4, 25, 32} -> 1/Sqrt[2]
{4, 26, 23} -> -1/2
{4, 27, 22} -> 1/2
{4, 28, 25} -> -(1/Sqrt[2])
{4, 29, 24} -> -(1/Sqrt[2])
{4, 32, 25} -> -(1/Sqrt[2])
{4, 33, 24} -> 1/Sqrt[2]
{4, 34, 19} -> 1/(2*Sqrt[7])
{4, 35, 19} -> (3*Sqrt[3/7])/2
{5, 1, 6} -> 1/2
{5, 2, 7} -> -1/2
{5, 3, 4} -> 1/2
{5, 4, 3} -> -1/2
{5, 4, 8} -> -Sqrt[3]/2
{5, 6, 1} -> -1/2
{5, 7, 2} -> 1/2
{5, 8, 4} -> Sqrt[3]/2
{5, 9, 13} -> 1/2
{5, 10, 14} -> 1/2
{5, 13, 9} -> -1/2
{5, 14, 10} -> -1/2
{5, 16, 20} -> 1/2
{5, 17, 21} -> -1/2
{5, 18, 34} -> 1/(2*Sqrt[7])
{5, 18, 35} -> (3*Sqrt[3/7])/2
{5, 20, 16} -> -1/2
{5, 21, 17} -> 1/2
{5, 22, 26} -> -1/2
{5, 23, 27} -> -1/2
{5, 24, 28} -> -(1/Sqrt[2])
{5, 24, 32} -> 1/Sqrt[2]
{5, 25, 29} -> 1/Sqrt[2]
{5, 25, 33} -> 1/Sqrt[2]
{5, 26, 22} -> 1/2
{5, 27, 23} -> 1/2
{5, 28, 24} -> 1/Sqrt[2]
{5, 29, 25} -> -(1/Sqrt[2])
{5, 32, 24} -> -(1/Sqrt[2])
{5, 33, 25} -> -(1/Sqrt[2])
{5, 34, 18} -> -1/(2*Sqrt[7])
{5, 35, 18} -> (-3*Sqrt[3/7])/2
{6, 1, 5} -> -1/2
{6, 2, 4} -> 1/2
{6, 3, 7} -> 1/2
{6, 4, 2} -> -1/2
{6, 5, 1} -> 1/2
{6, 7, 3} -> -1/2
{6, 7, 8} -> Sqrt[3]/2
{6, 8, 7} -> -Sqrt[3]/2
{6, 11, 14} -> 1/2
{6, 12, 13} -> -1/2
{6, 13, 12} -> 1/2
{6, 14, 11} -> -1/2
{6, 16, 19} -> -1/2
{6, 17, 18} -> 1/2
{6, 18, 17} -> -1/2
{6, 19, 16} -> 1/2
{6, 21, 34} -> 2/Sqrt[7]
{6, 21, 35} -> -Sqrt[3/7]
{6, 22, 31} -> -(1/Sqrt[2])
{6, 22, 33} -> 1/Sqrt[2]
{6, 23, 30} -> 1/Sqrt[2]
{6, 23, 32} -> -(1/Sqrt[2])
{6, 24, 27} -> 1/2
{6, 25, 26} -> -1/2
{6, 26, 25} -> 1/2
{6, 27, 24} -> -1/2
{6, 30, 23} -> -(1/Sqrt[2])
{6, 31, 22} -> 1/Sqrt[2]
{6, 32, 23} -> 1/Sqrt[2]
{6, 33, 22} -> -(1/Sqrt[2])
{6, 34, 21} -> -2/Sqrt[7]
{6, 35, 21} -> Sqrt[3/7]
{7, 1, 4} -> 1/2
{7, 2, 5} -> 1/2
{7, 3, 6} -> -1/2
{7, 4, 1} -> -1/2
{7, 5, 2} -> -1/2
{7, 6, 3} -> 1/2
{7, 6, 8} -> -Sqrt[3]/2
{7, 8, 6} -> Sqrt[3]/2
{7, 11, 13} -> 1/2
{7, 12, 14} -> 1/2
{7, 13, 11} -> -1/2
{7, 14, 12} -> -1/2
{7, 16, 18} -> 1/2
{7, 17, 19} -> 1/2
{7, 18, 16} -> -1/2
{7, 19, 17} -> -1/2
{7, 20, 34} -> -2/Sqrt[7]
{7, 20, 35} -> Sqrt[3/7]
{7, 22, 30} -> -(1/Sqrt[2])
{7, 22, 32} -> -(1/Sqrt[2])
{7, 23, 31} -> -(1/Sqrt[2])
{7, 23, 33} -> -(1/Sqrt[2])
{7, 24, 26} -> 1/2
{7, 25, 27} -> 1/2
{7, 26, 24} -> -1/2
{7, 27, 25} -> -1/2
{7, 30, 22} -> 1/Sqrt[2]
{7, 31, 23} -> 1/Sqrt[2]
{7, 32, 22} -> 1/Sqrt[2]
{7, 33, 23} -> 1/Sqrt[2]
{7, 34, 20} -> 2/Sqrt[7]
{7, 35, 20} -> -Sqrt[3/7]
{8, 4, 5} -> Sqrt[3]/2
{8, 5, 4} -> -Sqrt[3]/2
{8, 6, 7} -> Sqrt[3]/2
{8, 7, 6} -> -Sqrt[3]/2
{8, 9, 10} -> 1/(2*Sqrt[3])
{8, 10, 9} -> -1/(2*Sqrt[3])
{8, 11, 12} -> 1/(2*Sqrt[3])
{8, 12, 11} -> -1/(2*Sqrt[3])
{8, 13, 14} -> -(1/Sqrt[3])
{8, 14, 13} -> 1/Sqrt[3]
{8, 18, 19} -> Sqrt[3]/2
{8, 19, 18} -> -Sqrt[3]/2
{8, 20, 21} -> Sqrt[3]/2
{8, 21, 20} -> -Sqrt[3]/2
{8, 22, 23} -> 1/(2*Sqrt[3])
{8, 23, 22} -> -1/(2*Sqrt[3])
{8, 24, 25} -> 1/(2*Sqrt[3])
{8, 25, 24} -> -1/(2*Sqrt[3])
{8, 26, 27} -> -(1/Sqrt[3])
{8, 27, 26} -> 1/Sqrt[3]
{8, 28, 29} -> 1/Sqrt[3]
{8, 29, 28} -> -(1/Sqrt[3])
{8, 30, 31} -> -(1/Sqrt[3])
{8, 31, 30} -> 1/Sqrt[3]
{8, 32, 33} -> 2/Sqrt[3]
{8, 33, 32} -> -2/Sqrt[3]
{9, 1, 12} -> -1/2
{9, 2, 11} -> -1/2
{9, 3, 10} -> -1/2
{9, 4, 14} -> -1/2
{9, 5, 13} -> -1/2
{9, 8, 10} -> -1/(2*Sqrt[3])
{9, 10, 3} -> 1/2
{9, 10, 8} -> 1/(2*Sqrt[3])
{9, 10, 15} -> Sqrt[2/3]
{9, 11, 2} -> 1/2
{9, 12, 1} -> 1/2
{9, 13, 5} -> 1/2
{9, 14, 4} -> 1/2
{9, 15, 10} -> -Sqrt[2/3]
{9, 16, 25} -> 1/2
{9, 17, 24} -> 1/2
{9, 18, 27} -> 1/2
{9, 19, 26} -> 1/2
{9, 20, 31} -> 1/Sqrt[2]
{9, 20, 33} -> 1/Sqrt[2]
{9, 21, 30} -> 1/Sqrt[2]
{9, 21, 32} -> -(1/Sqrt[2])
{9, 23, 34} -> 2/Sqrt[7]
{9, 23, 35} -> -Sqrt[3/7]
{9, 24, 17} -> -1/2
{9, 25, 16} -> -1/2
{9, 26, 19} -> -1/2
{9, 27, 18} -> -1/2
{9, 30, 21} -> -(1/Sqrt[2])
{9, 31, 20} -> -(1/Sqrt[2])
{9, 32, 21} -> 1/Sqrt[2]
{9, 33, 20} -> -(1/Sqrt[2])
{9, 34, 23} -> -2/Sqrt[7]
{9, 35, 23} -> Sqrt[3/7]
{10, 1, 11} -> 1/2
{10, 2, 12} -> -1/2
{10, 3, 9} -> 1/2
{10, 4, 13} -> 1/2
{10, 5, 14} -> -1/2
{10, 8, 9} -> 1/(2*Sqrt[3])
{10, 9, 3} -> -1/2
{10, 9, 8} -> -1/(2*Sqrt[3])
{10, 9, 15} -> -Sqrt[2/3]
{10, 11, 1} -> -1/2
{10, 12, 2} -> 1/2
{10, 13, 4} -> -1/2
{10, 14, 5} -> 1/2
{10, 15, 9} -> Sqrt[2/3]
{10, 16, 24} -> -1/2
{10, 17, 25} -> 1/2
{10, 18, 26} -> -1/2
{10, 19, 27} -> 1/2
{10, 20, 30} -> -(1/Sqrt[2])
{10, 20, 32} -> -(1/Sqrt[2])
{10, 21, 31} -> 1/Sqrt[2]
{10, 21, 33} -> -(1/Sqrt[2])
{10, 22, 34} -> -2/Sqrt[7]
{10, 22, 35} -> Sqrt[3/7]
{10, 24, 16} -> 1/2
{10, 25, 17} -> -1/2
{10, 26, 18} -> 1/2
{10, 27, 19} -> -1/2
{10, 30, 20} -> 1/Sqrt[2]
{10, 31, 21} -> -(1/Sqrt[2])
{10, 32, 20} -> 1/Sqrt[2]
{10, 33, 21} -> 1/Sqrt[2]
{10, 34, 22} -> 2/Sqrt[7]
{10, 35, 22} -> -Sqrt[3/7]
{11, 1, 10} -> -1/2
{11, 2, 9} -> 1/2
{11, 3, 12} -> 1/2
{11, 6, 14} -> -1/2
{11, 7, 13} -> -1/2
{11, 8, 12} -> -1/(2*Sqrt[3])
{11, 9, 2} -> -1/2
{11, 10, 1} -> 1/2
{11, 12, 3} -> -1/2
{11, 12, 8} -> 1/(2*Sqrt[3])
{11, 12, 15} -> Sqrt[2/3]
{11, 13, 7} -> 1/2
{11, 14, 6} -> 1/2
{11, 15, 12} -> -Sqrt[2/3]
{11, 16, 23} -> 1/2
{11, 17, 22} -> -1/2
{11, 18, 29} -> -(1/Sqrt[2])
{11, 18, 33} -> -(1/Sqrt[2])
{11, 19, 28} -> 1/Sqrt[2]
{11, 19, 32} -> 1/Sqrt[2]
{11, 20, 27} -> -1/2
{11, 21, 26} -> -1/2
{11, 22, 17} -> 1/2
{11, 23, 16} -> -1/2
{11, 25, 34} -> -1/(2*Sqrt[7])
{11, 25, 35} -> (-3*Sqrt[3/7])/2
{11, 26, 21} -> 1/2
{11, 27, 20} -> 1/2
{11, 28, 19} -> -(1/Sqrt[2])
{11, 29, 18} -> 1/Sqrt[2]
{11, 32, 19} -> -(1/Sqrt[2])
{11, 33, 18} -> 1/Sqrt[2]
{11, 34, 25} -> 1/(2*Sqrt[7])
{11, 35, 25} -> (3*Sqrt[3/7])/2
{12, 1, 9} -> 1/2
{12, 2, 10} -> 1/2
{12, 3, 11} -> -1/2
{12, 6, 13} -> 1/2
{12, 7, 14} -> -1/2
{12, 8, 11} -> 1/(2*Sqrt[3])
{12, 9, 1} -> -1/2
{12, 10, 2} -> -1/2
{12, 11, 3} -> 1/2
{12, 11, 8} -> -1/(2*Sqrt[3])
{12, 11, 15} -> -Sqrt[2/3]
{12, 13, 6} -> -1/2
{12, 14, 7} -> 1/2
{12, 15, 11} -> Sqrt[2/3]
{12, 16, 22} -> -1/2
{12, 17, 23} -> -1/2
{12, 18, 28} -> -(1/Sqrt[2])
{12, 18, 32} -> 1/Sqrt[2]
{12, 19, 29} -> -(1/Sqrt[2])
{12, 19, 33} -> 1/Sqrt[2]
{12, 20, 26} -> 1/2
{12, 21, 27} -> -1/2
{12, 22, 16} -> 1/2
{12, 23, 17} -> 1/2
{12, 24, 34} -> 1/(2*Sqrt[7])
{12, 24, 35} -> (3*Sqrt[3/7])/2
{12, 26, 20} -> -1/2
{12, 27, 21} -> 1/2
{12, 28, 18} -> 1/Sqrt[2]
{12, 29, 19} -> 1/Sqrt[2]
{12, 32, 18} -> -(1/Sqrt[2])
{12, 33, 19} -> -(1/Sqrt[2])
{12, 34, 24} -> -1/(2*Sqrt[7])
{12, 35, 24} -> (-3*Sqrt[3/7])/2
{13, 4, 10} -> -1/2
{13, 5, 9} -> 1/2
{13, 6, 12} -> -1/2
{13, 7, 11} -> 1/2
{13, 8, 14} -> 1/Sqrt[3]
{13, 9, 5} -> -1/2
{13, 10, 4} -> 1/2
{13, 11, 7} -> -1/2
{13, 12, 6} -> 1/2
{13, 14, 8} -> -(1/Sqrt[3])
{13, 14, 15} -> Sqrt[2/3]
{13, 15, 14} -> -Sqrt[2/3]
{13, 16, 29} -> 1/Sqrt[2]
{13, 16, 31} -> -(1/Sqrt[2])
{13, 17, 28} -> -(1/Sqrt[2])
{13, 17, 30} -> 1/Sqrt[2]
{13, 18, 23} -> -1/2
{13, 19, 22} -> 1/2
{13, 20, 25} -> -1/2
{13, 21, 24} -> 1/2
{13, 22, 19} -> -1/2
{13, 23, 18} -> 1/2
{13, 24, 21} -> -1/2
{13, 25, 20} -> 1/2
{13, 27, 34} -> -5/(2*Sqrt[7])
{13, 27, 35} -> -Sqrt[3/7]/2
{13, 28, 17} -> 1/Sqrt[2]
{13, 29, 16} -> -(1/Sqrt[2])
{13, 30, 17} -> -(1/Sqrt[2])
{13, 31, 16} -> 1/Sqrt[2]
{13, 34, 27} -> 5/(2*Sqrt[7])
{13, 35, 27} -> Sqrt[3/7]/2
{14, 4, 9} -> 1/2
{14, 5, 10} -> 1/2
{14, 6, 11} -> 1/2
{14, 7, 12} -> 1/2
{14, 8, 13} -> -(1/Sqrt[3])
{14, 9, 4} -> -1/2
{14, 10, 5} -> -1/2
{14, 11, 6} -> -1/2
{14, 12, 7} -> -1/2
{14, 13, 8} -> 1/Sqrt[3]
{14, 13, 15} -> -Sqrt[2/3]
{14, 15, 13} -> Sqrt[2/3]
{14, 16, 28} -> 1/Sqrt[2]
{14, 16, 30} -> 1/Sqrt[2]
{14, 17, 29} -> 1/Sqrt[2]
{14, 17, 31} -> 1/Sqrt[2]
{14, 18, 22} -> 1/2
{14, 19, 23} -> 1/2
{14, 20, 24} -> 1/2
{14, 21, 25} -> 1/2
{14, 22, 18} -> -1/2
{14, 23, 19} -> -1/2
{14, 24, 20} -> -1/2
{14, 25, 21} -> -1/2
{14, 26, 34} -> 5/(2*Sqrt[7])
{14, 26, 35} -> Sqrt[3/7]/2
{14, 28, 16} -> -(1/Sqrt[2])
{14, 29, 17} -> -(1/Sqrt[2])
{14, 30, 16} -> -(1/Sqrt[2])
{14, 31, 17} -> -(1/Sqrt[2])
{14, 34, 26} -> -5/(2*Sqrt[7])
{14, 35, 26} -> -Sqrt[3/7]/2
{15, 9, 10} -> Sqrt[2/3]
{15, 10, 9} -> -Sqrt[2/3]
{15, 11, 12} -> Sqrt[2/3]
{15, 12, 11} -> -Sqrt[2/3]
{15, 13, 14} -> Sqrt[2/3]
{15, 14, 13} -> -Sqrt[2/3]
{15, 22, 23} -> Sqrt[2/3]
{15, 23, 22} -> -Sqrt[2/3]
{15, 24, 25} -> Sqrt[2/3]
{15, 25, 24} -> -Sqrt[2/3]
{15, 26, 27} -> Sqrt[2/3]
{15, 27, 26} -> -Sqrt[2/3]
{15, 28, 29} -> -Sqrt[2/3]
{15, 29, 28} -> Sqrt[2/3]
{15, 30, 31} -> Sqrt[2/3]
{15, 31, 30} -> -Sqrt[2/3]
{15, 32, 33} -> Sqrt[2/3]
{15, 33, 32} -> -Sqrt[2/3]
{16, 2, 34} -> -5/(2*Sqrt[7])
{16, 2, 35} -> -Sqrt[3/7]/2
{16, 3, 17} -> -1
{16, 4, 21} -> 1/2
{16, 5, 20} -> -1/2
{16, 6, 19} -> 1/2
{16, 7, 18} -> -1/2
{16, 9, 25} -> -1/2
{16, 10, 24} -> 1/2
{16, 11, 23} -> -1/2
{16, 12, 22} -> 1/2
{16, 13, 29} -> -(1/Sqrt[2])
{16, 13, 31} -> 1/Sqrt[2]
{16, 14, 28} -> -(1/Sqrt[2])
{16, 14, 30} -> -(1/Sqrt[2])
{16, 17, 3} -> 1
{16, 18, 7} -> 1/2
{16, 19, 6} -> -1/2
{16, 20, 5} -> 1/2
{16, 21, 4} -> -1/2
{16, 22, 12} -> -1/2
{16, 23, 11} -> 1/2
{16, 24, 10} -> -1/2
{16, 25, 9} -> 1/2
{16, 28, 14} -> 1/Sqrt[2]
{16, 29, 13} -> 1/Sqrt[2]
{16, 30, 14} -> 1/Sqrt[2]
{16, 31, 13} -> -(1/Sqrt[2])
{16, 34, 2} -> 5/(2*Sqrt[7])
{16, 35, 2} -> Sqrt[3/7]/2
{17, 1, 34} -> 5/(2*Sqrt[7])
{17, 1, 35} -> Sqrt[3/7]/2
{17, 3, 16} -> 1
{17, 4, 20} -> 1/2
{17, 5, 21} -> 1/2
{17, 6, 18} -> -1/2
{17, 7, 19} -> -1/2
{17, 9, 24} -> -1/2
{17, 10, 25} -> -1/2
{17, 11, 22} -> 1/2
{17, 12, 23} -> 1/2
{17, 13, 28} -> 1/Sqrt[2]
{17, 13, 30} -> -(1/Sqrt[2])
{17, 14, 29} -> -(1/Sqrt[2])
{17, 14, 31} -> -(1/Sqrt[2])
{17, 16, 3} -> -1
{17, 18, 6} -> 1/2
{17, 19, 7} -> 1/2
{17, 20, 4} -> -1/2
{17, 21, 5} -> -1/2
{17, 22, 11} -> -1/2
{17, 23, 12} -> -1/2
{17, 24, 9} -> 1/2
{17, 25, 10} -> 1/2
{17, 28, 13} -> -(1/Sqrt[2])
{17, 29, 14} -> 1/Sqrt[2]
{17, 30, 13} -> 1/Sqrt[2]
{17, 31, 14} -> 1/Sqrt[2]
{17, 34, 1} -> -5/(2*Sqrt[7])
{17, 35, 1} -> -Sqrt[3/7]/2
{18, 1, 21} -> -1/2
{18, 2, 20} -> -1/2
{18, 3, 19} -> -1/2
{18, 5, 34} -> -1/(2*Sqrt[7])
{18, 5, 35} -> (-3*Sqrt[3/7])/2
{18, 6, 17} -> 1/2
{18, 7, 16} -> 1/2
{18, 8, 19} -> -Sqrt[3]/2
{18, 9, 27} -> -1/2
{18, 10, 26} -> 1/2
{18, 11, 29} -> 1/Sqrt[2]
{18, 11, 33} -> 1/Sqrt[2]
{18, 12, 28} -> 1/Sqrt[2]
{18, 12, 32} -> -(1/Sqrt[2])
{18, 13, 23} -> 1/2
{18, 14, 22} -> -1/2
{18, 16, 7} -> -1/2
{18, 17, 6} -> -1/2
{18, 19, 3} -> 1/2
{18, 19, 8} -> Sqrt[3]/2
{18, 20, 2} -> 1/2
{18, 21, 1} -> 1/2
{18, 22, 14} -> 1/2
{18, 23, 13} -> -1/2
{18, 26, 10} -> -1/2
{18, 27, 9} -> 1/2
{18, 28, 12} -> -(1/Sqrt[2])
{18, 29, 11} -> -(1/Sqrt[2])
{18, 32, 12} -> 1/Sqrt[2]
{18, 33, 11} -> -(1/Sqrt[2])
{18, 34, 5} -> 1/(2*Sqrt[7])
{18, 35, 5} -> (3*Sqrt[3/7])/2
{19, 1, 20} -> 1/2
{19, 2, 21} -> -1/2
{19, 3, 18} -> 1/2
{19, 4, 34} -> 1/(2*Sqrt[7])
{19, 4, 35} -> (3*Sqrt[3/7])/2
{19, 6, 16} -> -1/2
{19, 7, 17} -> 1/2
{19, 8, 18} -> Sqrt[3]/2
{19, 9, 26} -> -1/2
{19, 10, 27} -> -1/2
{19, 11, 28} -> -(1/Sqrt[2])
{19, 11, 32} -> -(1/Sqrt[2])
{19, 12, 29} -> 1/Sqrt[2]
{19, 12, 33} -> -(1/Sqrt[2])
{19, 13, 22} -> -1/2
{19, 14, 23} -> -1/2
{19, 16, 6} -> 1/2
{19, 17, 7} -> -1/2
{19, 18, 3} -> -1/2
{19, 18, 8} -> -Sqrt[3]/2
{19, 20, 1} -> -1/2
{19, 21, 2} -> 1/2
{19, 22, 13} -> 1/2
{19, 23, 14} -> 1/2
{19, 26, 9} -> 1/2
{19, 27, 10} -> 1/2
{19, 28, 11} -> 1/Sqrt[2]
{19, 29, 12} -> -(1/Sqrt[2])
{19, 32, 11} -> 1/Sqrt[2]
{19, 33, 12} -> 1/Sqrt[2]
{19, 34, 4} -> -1/(2*Sqrt[7])
{19, 35, 4} -> (-3*Sqrt[3/7])/2
{20, 1, 19} -> -1/2
{20, 2, 18} -> 1/2
{20, 3, 21} -> 1/2
{20, 4, 17} -> -1/2
{20, 5, 16} -> 1/2
{20, 7, 34} -> 2/Sqrt[7]
{20, 7, 35} -> -Sqrt[3/7]
{20, 8, 21} -> -Sqrt[3]/2
{20, 9, 31} -> -(1/Sqrt[2])
{20, 9, 33} -> -(1/Sqrt[2])
{20, 10, 30} -> 1/Sqrt[2]
{20, 10, 32} -> 1/Sqrt[2]
{20, 11, 27} -> 1/2
{20, 12, 26} -> -1/2
{20, 13, 25} -> 1/2
{20, 14, 24} -> -1/2
{20, 16, 5} -> -1/2
{20, 17, 4} -> 1/2
{20, 18, 2} -> -1/2
{20, 19, 1} -> 1/2
{20, 21, 3} -> -1/2
{20, 21, 8} -> Sqrt[3]/2
{20, 24, 14} -> 1/2
{20, 25, 13} -> -1/2
{20, 26, 12} -> 1/2
{20, 27, 11} -> -1/2
{20, 30, 10} -> -(1/Sqrt[2])
{20, 31, 9} -> 1/Sqrt[2]
{20, 32, 10} -> -(1/Sqrt[2])
{20, 33, 9} -> 1/Sqrt[2]
{20, 34, 7} -> -2/Sqrt[7]
{20, 35, 7} -> Sqrt[3/7]
{21, 1, 18} -> 1/2
{21, 2, 19} -> 1/2
{21, 3, 20} -> -1/2
{21, 4, 16} -> -1/2
{21, 5, 17} -> -1/2
{21, 6, 34} -> -2/Sqrt[7]
{21, 6, 35} -> Sqrt[3/7]
{21, 8, 20} -> Sqrt[3]/2
{21, 9, 30} -> -(1/Sqrt[2])
{21, 9, 32} -> 1/Sqrt[2]
{21, 10, 31} -> -(1/Sqrt[2])
{21, 10, 33} -> 1/Sqrt[2]
{21, 11, 26} -> 1/2
{21, 12, 27} -> 1/2
{21, 13, 24} -> -1/2
{21, 14, 25} -> -1/2
{21, 16, 4} -> 1/2
{21, 17, 5} -> 1/2
{21, 18, 1} -> -1/2
{21, 19, 2} -> -1/2
{21, 20, 3} -> 1/2
{21, 20, 8} -> -Sqrt[3]/2
{21, 24, 13} -> 1/2
{21, 25, 14} -> 1/2
{21, 26, 11} -> -1/2
{21, 27, 12} -> -1/2
{21, 30, 9} -> 1/Sqrt[2]
{21, 31, 10} -> 1/Sqrt[2]
{21, 32, 9} -> -(1/Sqrt[2])
{21, 33, 10} -> -(1/Sqrt[2])
{21, 34, 6} -> 2/Sqrt[7]
{21, 35, 6} -> -Sqrt[3/7]
{22, 1, 25} -> -1/2
{22, 2, 24} -> -1/2
{22, 3, 23} -> -1/2
{22, 4, 27} -> 1/2
{22, 5, 26} -> 1/2
{22, 6, 31} -> 1/Sqrt[2]
{22, 6, 33} -> -(1/Sqrt[2])
{22, 7, 30} -> 1/Sqrt[2]
{22, 7, 32} -> 1/Sqrt[2]
{22, 8, 23} -> -1/(2*Sqrt[3])
{22, 10, 34} -> 2/Sqrt[7]
{22, 10, 35} -> -Sqrt[3/7]
{22, 11, 17} -> -1/2
{22, 12, 16} -> -1/2
{22, 13, 19} -> 1/2
{22, 14, 18} -> 1/2
{22, 15, 23} -> -Sqrt[2/3]
{22, 16, 12} -> 1/2
{22, 17, 11} -> 1/2
{22, 18, 14} -> -1/2
{22, 19, 13} -> -1/2
{22, 23, 3} -> 1/2
{22, 23, 8} -> 1/(2*Sqrt[3])
{22, 23, 15} -> Sqrt[2/3]
{22, 24, 2} -> 1/2
{22, 25, 1} -> 1/2
{22, 26, 5} -> -1/2
{22, 27, 4} -> -1/2
{22, 30, 7} -> -(1/Sqrt[2])
{22, 31, 6} -> -(1/Sqrt[2])
{22, 32, 7} -> -(1/Sqrt[2])
{22, 33, 6} -> 1/Sqrt[2]
{22, 34, 10} -> -2/Sqrt[7]
{22, 35, 10} -> Sqrt[3/7]
{23, 1, 24} -> 1/2
{23, 2, 25} -> -1/2
{23, 3, 22} -> 1/2
{23, 4, 26} -> -1/2
{23, 5, 27} -> 1/2
{23, 6, 30} -> -(1/Sqrt[2])
{23, 6, 32} -> 1/Sqrt[2]
{23, 7, 31} -> 1/Sqrt[2]
{23, 7, 33} -> 1/Sqrt[2]
{23, 8, 22} -> 1/(2*Sqrt[3])
{23, 9, 34} -> -2/Sqrt[7]
{23, 9, 35} -> Sqrt[3/7]
{23, 11, 16} -> 1/2
{23, 12, 17} -> -1/2
{23, 13, 18} -> -1/2
{23, 14, 19} -> 1/2
{23, 15, 22} -> Sqrt[2/3]
{23, 16, 11} -> -1/2
{23, 17, 12} -> 1/2
{23, 18, 13} -> 1/2
{23, 19, 14} -> -1/2
{23, 22, 3} -> -1/2
{23, 22, 8} -> -1/(2*Sqrt[3])
{23, 22, 15} -> -Sqrt[2/3]
{23, 24, 1} -> -1/2
{23, 25, 2} -> 1/2
{23, 26, 4} -> 1/2
{23, 27, 5} -> -1/2
{23, 30, 6} -> 1/Sqrt[2]
{23, 31, 7} -> -(1/Sqrt[2])
{23, 32, 6} -> -(1/Sqrt[2])
{23, 33, 7} -> -(1/Sqrt[2])
{23, 34, 9} -> 2/Sqrt[7]
{23, 35, 9} -> -Sqrt[3/7]
{24, 1, 23} -> -1/2
{24, 2, 22} -> 1/2
{24, 3, 25} -> 1/2
{24, 4, 29} -> -(1/Sqrt[2])
{24, 4, 33} -> 1/Sqrt[2]
{24, 5, 28} -> 1/Sqrt[2]
{24, 5, 32} -> -(1/Sqrt[2])
{24, 6, 27} -> -1/2
{24, 7, 26} -> -1/2
{24, 8, 25} -> -1/(2*Sqrt[3])
{24, 9, 17} -> 1/2
{24, 10, 16} -> -1/2
{24, 12, 34} -> -1/(2*Sqrt[7])
{24, 12, 35} -> (-3*Sqrt[3/7])/2
{24, 13, 21} -> 1/2
{24, 14, 20} -> 1/2
{24, 15, 25} -> -Sqrt[2/3]
{24, 16, 10} -> 1/2
{24, 17, 9} -> -1/2
{24, 20, 14} -> -1/2
{24, 21, 13} -> -1/2
{24, 22, 2} -> -1/2
{24, 23, 1} -> 1/2
{24, 25, 3} -> -1/2
{24, 25, 8} -> 1/(2*Sqrt[3])
{24, 25, 15} -> Sqrt[2/3]
{24, 26, 7} -> 1/2
{24, 27, 6} -> 1/2
{24, 28, 5} -> -(1/Sqrt[2])
{24, 29, 4} -> 1/Sqrt[2]
{24, 32, 5} -> 1/Sqrt[2]
{24, 33, 4} -> -(1/Sqrt[2])
{24, 34, 12} -> 1/(2*Sqrt[7])
{24, 35, 12} -> (3*Sqrt[3/7])/2
{25, 1, 22} -> 1/2
{25, 2, 23} -> 1/2
{25, 3, 24} -> -1/2
{25, 4, 28} -> -(1/Sqrt[2])
{25, 4, 32} -> -(1/Sqrt[2])
{25, 5, 29} -> -(1/Sqrt[2])
{25, 5, 33} -> -(1/Sqrt[2])
{25, 6, 26} -> 1/2
{25, 7, 27} -> -1/2
{25, 8, 24} -> 1/(2*Sqrt[3])
{25, 9, 16} -> 1/2
{25, 10, 17} -> 1/2
{25, 11, 34} -> 1/(2*Sqrt[7])
{25, 11, 35} -> (3*Sqrt[3/7])/2
{25, 13, 20} -> -1/2
{25, 14, 21} -> 1/2
{25, 15, 24} -> Sqrt[2/3]
{25, 16, 9} -> -1/2
{25, 17, 10} -> -1/2
{25, 20, 13} -> 1/2
{25, 21, 14} -> -1/2
{25, 22, 1} -> -1/2
{25, 23, 2} -> -1/2
{25, 24, 3} -> 1/2
{25, 24, 8} -> -1/(2*Sqrt[3])
{25, 24, 15} -> -Sqrt[2/3]
{25, 26, 6} -> -1/2
{25, 27, 7} -> 1/2
{25, 28, 4} -> 1/Sqrt[2]
{25, 29, 5} -> 1/Sqrt[2]
{25, 32, 4} -> 1/Sqrt[2]
{25, 33, 5} -> 1/Sqrt[2]
{25, 34, 11} -> -1/(2*Sqrt[7])
{25, 35, 11} -> (-3*Sqrt[3/7])/2
{26, 1, 29} -> 1/Sqrt[2]
{26, 1, 31} -> 1/Sqrt[2]
{26, 2, 28} -> -(1/Sqrt[2])
{26, 2, 30} -> -(1/Sqrt[2])
{26, 4, 23} -> 1/2
{26, 5, 22} -> -1/2
{26, 6, 25} -> -1/2
{26, 7, 24} -> 1/2
{26, 8, 27} -> 1/Sqrt[3]
{26, 9, 19} -> 1/2
{26, 10, 18} -> -1/2
{26, 11, 21} -> -1/2
{26, 12, 20} -> 1/2
{26, 14, 34} -> -5/(2*Sqrt[7])
{26, 14, 35} -> -Sqrt[3/7]/2
{26, 15, 27} -> -Sqrt[2/3]
{26, 18, 10} -> 1/2
{26, 19, 9} -> -1/2
{26, 20, 12} -> -1/2
{26, 21, 11} -> 1/2
{26, 22, 5} -> 1/2
{26, 23, 4} -> -1/2
{26, 24, 7} -> -1/2
{26, 25, 6} -> 1/2
{26, 27, 8} -> -(1/Sqrt[3])
{26, 27, 15} -> Sqrt[2/3]
{26, 28, 2} -> 1/Sqrt[2]
{26, 29, 1} -> -(1/Sqrt[2])
{26, 30, 2} -> 1/Sqrt[2]
{26, 31, 1} -> -(1/Sqrt[2])
{26, 34, 14} -> 5/(2*Sqrt[7])
{26, 35, 14} -> Sqrt[3/7]/2
{27, 1, 28} -> 1/Sqrt[2]
{27, 1, 30} -> -(1/Sqrt[2])
{27, 2, 29} -> 1/Sqrt[2]
{27, 2, 31} -> -(1/Sqrt[2])
{27, 4, 22} -> -1/2
{27, 5, 23} -> -1/2
{27, 6, 24} -> 1/2
{27, 7, 25} -> 1/2
{27, 8, 26} -> -(1/Sqrt[3])
{27, 9, 18} -> 1/2
{27, 10, 19} -> 1/2
{27, 11, 20} -> -1/2
{27, 12, 21} -> -1/2
{27, 13, 34} -> 5/(2*Sqrt[7])
{27, 13, 35} -> Sqrt[3/7]/2
{27, 15, 26} -> Sqrt[2/3]
{27, 18, 9} -> -1/2
{27, 19, 10} -> -1/2
{27, 20, 11} -> 1/2
{27, 21, 12} -> 1/2
{27, 22, 4} -> 1/2
{27, 23, 5} -> 1/2
{27, 24, 6} -> -1/2
{27, 25, 7} -> -1/2
{27, 26, 8} -> 1/Sqrt[3]
{27, 26, 15} -> -Sqrt[2/3]
{27, 28, 1} -> -(1/Sqrt[2])
{27, 29, 2} -> -(1/Sqrt[2])
{27, 30, 1} -> 1/Sqrt[2]
{27, 31, 2} -> 1/Sqrt[2]
{27, 34, 13} -> -5/(2*Sqrt[7])
{27, 35, 13} -> -Sqrt[3/7]/2
{28, 1, 27} -> -(1/Sqrt[2])
{28, 2, 26} -> 1/Sqrt[2]
{28, 3, 29} -> -1
{28, 4, 25} -> 1/Sqrt[2]
{28, 5, 24} -> -(1/Sqrt[2])
{28, 8, 29} -> -(1/Sqrt[3])
{28, 11, 19} -> 1/Sqrt[2]
{28, 12, 18} -> -(1/Sqrt[2])
{28, 13, 17} -> -(1/Sqrt[2])
{28, 14, 16} -> 1/Sqrt[2]
{28, 15, 29} -> Sqrt[2/3]
{28, 16, 14} -> -(1/Sqrt[2])
{28, 17, 13} -> 1/Sqrt[2]
{28, 18, 12} -> 1/Sqrt[2]
{28, 19, 11} -> -(1/Sqrt[2])
{28, 24, 5} -> 1/Sqrt[2]
{28, 25, 4} -> -(1/Sqrt[2])
{28, 26, 2} -> -(1/Sqrt[2])
{28, 27, 1} -> 1/Sqrt[2]
{28, 29, 3} -> 1
{28, 29, 8} -> 1/Sqrt[3]
{28, 29, 15} -> -Sqrt[2/3]
{29, 1, 26} -> -(1/Sqrt[2])
{29, 2, 27} -> -(1/Sqrt[2])
{29, 3, 28} -> 1
{29, 4, 24} -> 1/Sqrt[2]
{29, 5, 25} -> 1/Sqrt[2]
{29, 8, 28} -> 1/Sqrt[3]
{29, 11, 18} -> -(1/Sqrt[2])
{29, 12, 19} -> -(1/Sqrt[2])
{29, 13, 16} -> 1/Sqrt[2]
{29, 14, 17} -> 1/Sqrt[2]
{29, 15, 28} -> -Sqrt[2/3]
{29, 16, 13} -> -(1/Sqrt[2])
{29, 17, 14} -> -(1/Sqrt[2])
{29, 18, 11} -> 1/Sqrt[2]
{29, 19, 12} -> 1/Sqrt[2]
{29, 24, 4} -> -(1/Sqrt[2])
{29, 25, 5} -> -(1/Sqrt[2])
{29, 26, 1} -> 1/Sqrt[2]
{29, 27, 2} -> 1/Sqrt[2]
{29, 28, 3} -> -1
{29, 28, 8} -> -(1/Sqrt[3])
{29, 28, 15} -> Sqrt[2/3]
{30, 1, 27} -> 1/Sqrt[2]
{30, 2, 26} -> 1/Sqrt[2]
{30, 3, 31} -> -1
{30, 6, 23} -> 1/Sqrt[2]
{30, 7, 22} -> -(1/Sqrt[2])
{30, 8, 31} -> 1/Sqrt[3]
{30, 9, 21} -> 1/Sqrt[2]
{30, 10, 20} -> -(1/Sqrt[2])
{30, 13, 17} -> 1/Sqrt[2]
{30, 14, 16} -> 1/Sqrt[2]
{30, 15, 31} -> -Sqrt[2/3]
{30, 16, 14} -> -(1/Sqrt[2])
{30, 17, 13} -> -(1/Sqrt[2])
{30, 20, 10} -> 1/Sqrt[2]
{30, 21, 9} -> -(1/Sqrt[2])
{30, 22, 7} -> 1/Sqrt[2]
{30, 23, 6} -> -(1/Sqrt[2])
{30, 26, 2} -> -(1/Sqrt[2])
{30, 27, 1} -> -(1/Sqrt[2])
{30, 31, 3} -> 1
{30, 31, 8} -> -(1/Sqrt[3])
{30, 31, 15} -> Sqrt[2/3]
{31, 1, 26} -> -(1/Sqrt[2])
{31, 2, 27} -> 1/Sqrt[2]
{31, 3, 30} -> 1
{31, 6, 22} -> -(1/Sqrt[2])
{31, 7, 23} -> -(1/Sqrt[2])
{31, 8, 30} -> -(1/Sqrt[3])
{31, 9, 20} -> 1/Sqrt[2]
{31, 10, 21} -> 1/Sqrt[2]
{31, 13, 16} -> -(1/Sqrt[2])
{31, 14, 17} -> 1/Sqrt[2]
{31, 15, 30} -> Sqrt[2/3]
{31, 16, 13} -> 1/Sqrt[2]
{31, 17, 14} -> -(1/Sqrt[2])
{31, 20, 9} -> -(1/Sqrt[2])
{31, 21, 10} -> -(1/Sqrt[2])
{31, 22, 6} -> 1/Sqrt[2]
{31, 23, 7} -> 1/Sqrt[2]
{31, 26, 1} -> 1/Sqrt[2]
{31, 27, 2} -> -(1/Sqrt[2])
{31, 30, 3} -> -1
{31, 30, 8} -> 1/Sqrt[3]
{31, 30, 15} -> -Sqrt[2/3]
{32, 4, 25} -> 1/Sqrt[2]
{32, 5, 24} -> 1/Sqrt[2]
{32, 6, 23} -> -(1/Sqrt[2])
{32, 7, 22} -> -(1/Sqrt[2])
{32, 8, 33} -> -2/Sqrt[3]
{32, 9, 21} -> -(1/Sqrt[2])
{32, 10, 20} -> -(1/Sqrt[2])
{32, 11, 19} -> 1/Sqrt[2]
{32, 12, 18} -> 1/Sqrt[2]
{32, 15, 33} -> -Sqrt[2/3]
{32, 18, 12} -> -(1/Sqrt[2])
{32, 19, 11} -> -(1/Sqrt[2])
{32, 20, 10} -> 1/Sqrt[2]
{32, 21, 9} -> 1/Sqrt[2]
{32, 22, 7} -> 1/Sqrt[2]
{32, 23, 6} -> 1/Sqrt[2]
{32, 24, 5} -> -(1/Sqrt[2])
{32, 25, 4} -> -(1/Sqrt[2])
{32, 33, 8} -> 2/Sqrt[3]
{32, 33, 15} -> Sqrt[2/3]
{33, 4, 24} -> -(1/Sqrt[2])
{33, 5, 25} -> 1/Sqrt[2]
{33, 6, 22} -> 1/Sqrt[2]
{33, 7, 23} -> -(1/Sqrt[2])
{33, 8, 32} -> 2/Sqrt[3]
{33, 9, 20} -> 1/Sqrt[2]
{33, 10, 21} -> -(1/Sqrt[2])
{33, 11, 18} -> -(1/Sqrt[2])
{33, 12, 19} -> 1/Sqrt[2]
{33, 15, 32} -> Sqrt[2/3]
{33, 18, 11} -> 1/Sqrt[2]
{33, 19, 12} -> -(1/Sqrt[2])
{33, 20, 9} -> -(1/Sqrt[2])
{33, 21, 10} -> 1/Sqrt[2]
{33, 22, 6} -> -(1/Sqrt[2])
{33, 23, 7} -> 1/Sqrt[2]
{33, 24, 4} -> 1/Sqrt[2]
{33, 25, 5} -> -(1/Sqrt[2])
{33, 32, 8} -> -2/Sqrt[3]
{33, 32, 15} -> -Sqrt[2/3]
{34, 1, 17} -> -5/(2*Sqrt[7])
{34, 2, 16} -> 5/(2*Sqrt[7])
{34, 4, 19} -> -1/(2*Sqrt[7])
{34, 5, 18} -> 1/(2*Sqrt[7])
{34, 6, 21} -> 2/Sqrt[7]
{34, 7, 20} -> -2/Sqrt[7]
{34, 9, 23} -> 2/Sqrt[7]
{34, 10, 22} -> -2/Sqrt[7]
{34, 11, 25} -> -1/(2*Sqrt[7])
{34, 12, 24} -> 1/(2*Sqrt[7])
{34, 13, 27} -> -5/(2*Sqrt[7])
{34, 14, 26} -> 5/(2*Sqrt[7])
{34, 16, 2} -> -5/(2*Sqrt[7])
{34, 17, 1} -> 5/(2*Sqrt[7])
{34, 18, 5} -> -1/(2*Sqrt[7])
{34, 19, 4} -> 1/(2*Sqrt[7])
{34, 20, 7} -> 2/Sqrt[7]
{34, 21, 6} -> -2/Sqrt[7]
{34, 22, 10} -> 2/Sqrt[7]
{34, 23, 9} -> -2/Sqrt[7]
{34, 24, 12} -> -1/(2*Sqrt[7])
{34, 25, 11} -> 1/(2*Sqrt[7])
{34, 26, 14} -> -5/(2*Sqrt[7])
{34, 27, 13} -> 5/(2*Sqrt[7])
{35, 1, 17} -> -Sqrt[3/7]/2
{35, 2, 16} -> Sqrt[3/7]/2
{35, 4, 19} -> (-3*Sqrt[3/7])/2
{35, 5, 18} -> (3*Sqrt[3/7])/2
{35, 6, 21} -> -Sqrt[3/7]
{35, 7, 20} -> Sqrt[3/7]
{35, 9, 23} -> -Sqrt[3/7]
{35, 10, 22} -> Sqrt[3/7]
{35, 11, 25} -> (-3*Sqrt[3/7])/2
{35, 12, 24} -> (3*Sqrt[3/7])/2
{35, 13, 27} -> -Sqrt[3/7]/2
{35, 14, 26} -> Sqrt[3/7]/2
{35, 16, 2} -> -Sqrt[3/7]/2
{35, 17, 1} -> Sqrt[3/7]/2
{35, 18, 5} -> (-3*Sqrt[3/7])/2
{35, 19, 4} -> (3*Sqrt[3/7])/2
{35, 20, 7} -> -Sqrt[3/7]
{35, 21, 6} -> Sqrt[3/7]
{35, 22, 10} -> -Sqrt[3/7]
{35, 23, 9} -> Sqrt[3/7]
{35, 24, 12} -> (-3*Sqrt[3/7])/2
{35, 25, 11} -> (3*Sqrt[3/7])/2
{35, 26, 14} -> -Sqrt[3/7]/2
{35, 27, 13} -> Sqrt[3/7]/2
{_, _, _} -> 0

==> n=4_gdXpdidiuiui-arrayrules-infpres.txt <==
{1, 1, 3, 2, 3} -> 1/4
{1, 1, 3, 3, 2} -> -1/4
{1, 1, 4, 2, 4} -> 1/4
{1, 1, 4, 4, 2} -> -1/4
{1, 2, 3, 1, 3} -> 1/4
{1, 2, 3, 3, 1} -> -1/4
{1, 2, 4, 1, 4} -> 1/4
{1, 2, 4, 4, 1} -> -1/4
{1, 3, 1, 2, 3} -> -1/4
{1, 3, 1, 3, 2} -> 1/4
{1, 3, 2, 1, 3} -> -1/4
{1, 3, 2, 3, 1} -> 1/4
{1, 4, 1, 2, 4} -> -1/4
{1, 4, 1, 4, 2} -> 1/4
{1, 4, 2, 1, 4} -> -1/4
{1, 4, 2, 4, 1} -> 1/4
{2, 1, 3, 2, 3} -> -I/4
{2, 1, 3, 3, 2} -> I/4
{2, 1, 4, 2, 4} -> -I/4
{2, 1, 4, 4, 2} -> I/4
{2, 2, 3, 1, 3} -> I/4
{2, 2, 3, 3, 1} -> -I/4
{2, 2, 4, 1, 4} -> I/4
{2, 2, 4, 4, 1} -> -I/4
{2, 3, 1, 2, 3} -> I/4
{2, 3, 1, 3, 2} -> -I/4
{2, 3, 2, 1, 3} -> -I/4
{2, 3, 2, 3, 1} -> I/4
{2, 4, 1, 2, 4} -> I/4
{2, 4, 1, 4, 2} -> -I/4
{2, 4, 2, 1, 4} -> -I/4
{2, 4, 2, 4, 1} -> I/4
{3, 1, 3, 1, 3} -> 1/4
{3, 1, 3, 3, 1} -> -1/4
{3, 1, 4, 1, 4} -> 1/4
{3, 1, 4, 4, 1} -> -1/4
{3, 2, 3, 2, 3} -> -1/4
{3, 2, 3, 3, 2} -> 1/4
{3, 2, 4, 2, 4} -> -1/4
{3, 2, 4, 4, 2} -> 1/4
{3, 3, 1, 1, 3} -> -1/4
{3, 3, 1, 3, 1} -> 1/4
{3, 3, 2, 2, 3} -> 1/4
{3, 3, 2, 3, 2} -> -1/4
{3, 4, 1, 1, 4} -> -1/4
{3, 4, 1, 4, 1} -> 1/4
{3, 4, 2, 2, 4} -> 1/4
{3, 4, 2, 4, 2} -> -1/4
{4, 1, 2, 2, 3} -> -1/4
{4, 1, 2, 3, 2} -> 1/4
{4, 1, 4, 3, 4} -> 1/4
{4, 1, 4, 4, 3} -> -1/4
{4, 2, 1, 2, 3} -> 1/4
{4, 2, 1, 3, 2} -> -1/4
{4, 2, 3, 1, 2} -> -1/4
{4, 2, 3, 2, 1} -> 1/4
{4, 3, 2, 1, 2} -> 1/4
{4, 3, 2, 2, 1} -> -1/4
{4, 3, 4, 1, 4} -> 1/4
{4, 3, 4, 4, 1} -> -1/4
{4, 4, 1, 3, 4} -> -1/4
{4, 4, 1, 4, 3} -> 1/4
{4, 4, 3, 1, 4} -> -1/4
{4, 4, 3, 4, 1} -> 1/4
{5, 1, 2, 2, 3} -> I/4
{5, 1, 2, 3, 2} -> -I/4
{5, 1, 4, 3, 4} -> -I/4
{5, 1, 4, 4, 3} -> I/4
{5, 2, 1, 2, 3} -> -I/4
{5, 2, 1, 3, 2} -> I/4
{5, 2, 3, 1, 2} -> -I/4
{5, 2, 3, 2, 1} -> I/4
{5, 3, 2, 1, 2} -> I/4
{5, 3, 2, 2, 1} -> -I/4
{5, 3, 4, 1, 4} -> I/4
{5, 3, 4, 4, 1} -> -I/4
{5, 4, 1, 3, 4} -> I/4
{5, 4, 1, 4, 3} -> -I/4
{5, 4, 3, 1, 4} -> -I/4
{5, 4, 3, 4, 1} -> I/4
{6, 1, 2, 1, 3} -> 1/4
{6, 1, 2, 3, 1} -> -1/4
{6, 1, 3, 1, 2} -> 1/4
{6, 1, 3, 2, 1} -> -1/4
{6, 2, 1, 1, 3} -> -1/4
{6, 2, 1, 3, 1} -> 1/4
{6, 2, 4, 3, 4} -> 1/4
{6, 2, 4, 4, 3} -> -1/4
{6, 3, 1, 1, 2} -> -1/4
{6, 3, 1, 2, 1} -> 1/4
{6, 3, 4, 2, 4} -> 1/4
{6, 3, 4, 4, 2} -> -1/4
{6, 4, 2, 3, 4} -> -1/4
{6, 4, 2, 4, 3} -> 1/4
{6, 4, 3, 2, 4} -> -1/4
{6, 4, 3, 4, 2} -> 1/4
{7, 1, 2, 1, 3} -> -I/4
{7, 1, 2, 3, 1} -> I/4
{7, 1, 3, 1, 2} -> I/4
{7, 1, 3, 2, 1} -> -I/4
{7, 2, 1, 1, 3} -> I/4
{7, 2, 1, 3, 1} -> -I/4
{7, 2, 4, 3, 4} -> -I/4
{7, 2, 4, 4, 3} -> I/4
{7, 3, 1, 1, 2} -> -I/4
{7, 3, 1, 2, 1} -> I/4
{7, 3, 4, 2, 4} -> I/4
{7, 3, 4, 4, 2} -> -I/4
{7, 4, 2, 3, 4} -> I/4
{7, 4, 2, 4, 3} -> -I/4
{7, 4, 3, 2, 4} -> -I/4
{7, 4, 3, 4, 2} -> I/4
{8, 1, 2, 1, 2} -> 1/(2*Sqrt[3])
{8, 1, 2, 2, 1} -> -1/(2*Sqrt[3])
{8, 1, 3, 1, 3} -> -1/(4*Sqrt[3])
{8, 1, 3, 3, 1} -> 1/(4*Sqrt[3])
{8, 1, 4, 1, 4} -> 1/(4*Sqrt[3])
{8, 1, 4, 4, 1} -> -1/(4*Sqrt[3])
{8, 2, 1, 1, 2} -> -1/(2*Sqrt[3])
{8, 2, 1, 2, 1} -> 1/(2*Sqrt[3])
{8, 2, 3, 2, 3} -> -1/(4*Sqrt[3])
{8, 2, 3, 3, 2} -> 1/(4*Sqrt[3])
{8, 2, 4, 2, 4} -> 1/(4*Sqrt[3])
{8, 2, 4, 4, 2} -> -1/(4*Sqrt[3])
{8, 3, 1, 1, 3} -> 1/(4*Sqrt[3])
{8, 3, 1, 3, 1} -> -1/(4*Sqrt[3])
{8, 3, 2, 2, 3} -> 1/(4*Sqrt[3])
{8, 3, 2, 3, 2} -> -1/(4*Sqrt[3])
{8, 3, 4, 3, 4} -> -1/(2*Sqrt[3])
{8, 3, 4, 4, 3} -> 1/(2*Sqrt[3])
{8, 4, 1, 1, 4} -> -1/(4*Sqrt[3])
{8, 4, 1, 4, 1} -> 1/(4*Sqrt[3])
{8, 4, 2, 2, 4} -> -1/(4*Sqrt[3])
{8, 4, 2, 4, 2} -> 1/(4*Sqrt[3])
{8, 4, 3, 3, 4} -> 1/(2*Sqrt[3])
{8, 4, 3, 4, 3} -> -1/(2*Sqrt[3])
{9, 1, 2, 2, 4} -> -1/4
{9, 1, 2, 4, 2} -> 1/4
{9, 1, 3, 3, 4} -> -1/4
{9, 1, 3, 4, 3} -> 1/4
{9, 2, 1, 2, 4} -> 1/4
{9, 2, 1, 4, 2} -> -1/4
{9, 2, 4, 1, 2} -> -1/4
{9, 2, 4, 2, 1} -> 1/4
{9, 3, 1, 3, 4} -> 1/4
{9, 3, 1, 4, 3} -> -1/4
{9, 3, 4, 1, 3} -> -1/4
{9, 3, 4, 3, 1} -> 1/4
{9, 4, 2, 1, 2} -> 1/4
{9, 4, 2, 2, 1} -> -1/4
{9, 4, 3, 1, 3} -> 1/4
{9, 4, 3, 3, 1} -> -1/4
{10, 1, 2, 2, 4} -> I/4
{10, 1, 2, 4, 2} -> -I/4
{10, 1, 3, 3, 4} -> I/4
{10, 1, 3, 4, 3} -> -I/4
{10, 2, 1, 2, 4} -> -I/4
{10, 2, 1, 4, 2} -> I/4
{10, 2, 4, 1, 2} -> -I/4
{10, 2, 4, 2, 1} -> I/4
{10, 3, 1, 3, 4} -> -I/4
{10, 3, 1, 4, 3} -> I/4
{10, 3, 4, 1, 3} -> -I/4
{10, 3, 4, 3, 1} -> I/4
{10, 4, 2, 1, 2} -> I/4
{10, 4, 2, 2, 1} -> -I/4
{10, 4, 3, 1, 3} -> I/4
{10, 4, 3, 3, 1} -> -I/4
{11, 1, 2, 1, 4} -> 1/4
{11, 1, 2, 4, 1} -> -1/4
{11, 1, 4, 1, 2} -> 1/4
{11, 1, 4, 2, 1} -> -1/4
{11, 2, 1, 1, 4} -> -1/4
{11, 2, 1, 4, 1} -> 1/4
{11, 2, 3, 3, 4} -> -1/4
{11, 2, 3, 4, 3} -> 1/4
{11, 3, 2, 3, 4} -> 1/4
{11, 3, 2, 4, 3} -> -1/4
{11, 3, 4, 2, 3} -> -1/4
{11, 3, 4, 3, 2} -> 1/4
{11, 4, 1, 1, 2} -> -1/4
{11, 4, 1, 2, 1} -> 1/4
{11, 4, 3, 2, 3} -> 1/4
{11, 4, 3, 3, 2} -> -1/4
{12, 1, 2, 1, 4} -> -I/4
{12, 1, 2, 4, 1} -> I/4
{12, 1, 4, 1, 2} -> I/4
{12, 1, 4, 2, 1} -> -I/4
{12, 2, 1, 1, 4} -> I/4
{12, 2, 1, 4, 1} -> -I/4
{12, 2, 3, 3, 4} -> I/4
{12, 2, 3, 4, 3} -> -I/4
{12, 3, 2, 3, 4} -> -I/4
{12, 3, 2, 4, 3} -> I/4
{12, 3, 4, 2, 3} -> -I/4
{12, 3, 4, 3, 2} -> I/4
{12, 4, 1, 1, 2} -> -I/4
{12, 4, 1, 2, 1} -> I/4
{12, 4, 3, 2, 3} -> I/4
{12, 4, 3, 3, 2} -> -I/4
{13, 1, 3, 1, 4} -> 1/4
{13, 1, 3, 4, 1} -> -1/4
{13, 1, 4, 1, 3} -> 1/4
{13, 1, 4, 3, 1} -> -1/4
{13, 2, 3, 2, 4} -> 1/4
{13, 2, 3, 4, 2} -> -1/4
{13, 2, 4, 2, 3} -> 1/4
{13, 2, 4, 3, 2} -> -1/4
{13, 3, 1, 1, 4} -> -1/4
{13, 3, 1, 4, 1} -> 1/4
{13, 3, 2, 2, 4} -> -1/4
{13, 3, 2, 4, 2} -> 1/4
{13, 4, 1, 1, 3} -> -1/4
{13, 4, 1, 3, 1} -> 1/4
{13, 4, 2, 2, 3} -> -1/4
{13, 4, 2, 3, 2} -> 1/4
{14, 1, 3, 1, 4} -> -I/4
{14, 1, 3, 4, 1} -> I/4
{14, 1, 4, 1, 3} -> I/4
{14, 1, 4, 3, 1} -> -I/4
{14, 2, 3, 2, 4} -> -I/4
{14, 2, 3, 4, 2} -> I/4
{14, 2, 4, 2, 3} -> I/4
{14, 2, 4, 3, 2} -> -I/4
{14, 3, 1, 1, 4} -> I/4
{14, 3, 1, 4, 1} -> -I/4
{14, 3, 2, 2, 4} -> I/4
{14, 3, 2, 4, 2} -> -I/4
{14, 4, 1, 1, 3} -> -I/4
{14, 4, 1, 3, 1} -> I/4
{14, 4, 2, 2, 3} -> -I/4
{14, 4, 2, 3, 2} -> I/4
{15, 1, 2, 1, 2} -> 1/(2*Sqrt[6])
{15, 1, 2, 2, 1} -> -1/(2*Sqrt[6])
{15, 1, 3, 1, 3} -> 1/(2*Sqrt[6])
{15, 1, 3, 3, 1} -> -1/(2*Sqrt[6])
{15, 1, 4, 1, 4} -> -1/(2*Sqrt[6])
{15, 1, 4, 4, 1} -> 1/(2*Sqrt[6])
{15, 2, 1, 1, 2} -> -1/(2*Sqrt[6])
{15, 2, 1, 2, 1} -> 1/(2*Sqrt[6])
{15, 2, 3, 2, 3} -> 1/(2*Sqrt[6])
{15, 2, 3, 3, 2} -> -1/(2*Sqrt[6])
{15, 2, 4, 2, 4} -> -1/(2*Sqrt[6])
{15, 2, 4, 4, 2} -> 1/(2*Sqrt[6])
{15, 3, 1, 1, 3} -> -1/(2*Sqrt[6])
{15, 3, 1, 3, 1} -> 1/(2*Sqrt[6])
{15, 3, 2, 2, 3} -> -1/(2*Sqrt[6])
{15, 3, 2, 3, 2} -> 1/(2*Sqrt[6])
{15, 3, 4, 3, 4} -> -1/(2*Sqrt[6])
{15, 3, 4, 4, 3} -> 1/(2*Sqrt[6])
{15, 4, 1, 1, 4} -> 1/(2*Sqrt[6])
{15, 4, 1, 4, 1} -> -1/(2*Sqrt[6])
{15, 4, 2, 2, 4} -> 1/(2*Sqrt[6])
{15, 4, 2, 4, 2} -> -1/(2*Sqrt[6])
{15, 4, 3, 3, 4} -> 1/(2*Sqrt[6])
{15, 4, 3, 4, 3} -> -1/(2*Sqrt[6])
{16, 1, 3, 2, 3} -> 1/4
{16, 1, 3, 3, 2} -> -1/4
{16, 1, 4, 2, 4} -> -1/4
{16, 1, 4, 4, 2} -> 1/4
{16, 2, 3, 1, 3} -> 1/4
{16, 2, 3, 3, 1} -> -1/4
{16, 2, 4, 1, 4} -> -1/4
{16, 2, 4, 4, 1} -> 1/4
{16, 3, 1, 2, 3} -> -1/4
{16, 3, 1, 3, 2} -> 1/4
{16, 3, 2, 1, 3} -> -1/4
{16, 3, 2, 3, 1} -> 1/4
{16, 4, 1, 2, 4} -> 1/4
{16, 4, 1, 4, 2} -> -1/4
{16, 4, 2, 1, 4} -> 1/4
{16, 4, 2, 4, 1} -> -1/4
{17, 1, 3, 2, 3} -> -I/4
{17, 1, 3, 3, 2} -> I/4
{17, 1, 4, 2, 4} -> I/4
{17, 1, 4, 4, 2} -> -I/4
{17, 2, 3, 1, 3} -> I/4
{17, 2, 3, 3, 1} -> -I/4
{17, 2, 4, 1, 4} -> -I/4
{17, 2, 4, 4, 1} -> I/4
{17, 3, 1, 2, 3} -> I/4
{17, 3, 1, 3, 2} -> -I/4
{17, 3, 2, 1, 3} -> -I/4
{17, 3, 2, 3, 1} -> I/4
{17, 4, 1, 2, 4} -> -I/4
{17, 4, 1, 4, 2} -> I/4
{17, 4, 2, 1, 4} -> I/4
{17, 4, 2, 4, 1} -> -I/4
{18, 1, 2, 2, 3} -> -1/4
{18, 1, 2, 3, 2} -> 1/4
{18, 1, 4, 3, 4} -> -1/4
{18, 1, 4, 4, 3} -> 1/4
{18, 2, 1, 2, 3} -> 1/4
{18, 2, 1, 3, 2} -> -1/4
{18, 2, 3, 1, 2} -> -1/4
{18, 2, 3, 2, 1} -> 1/4
{18, 3, 2, 1, 2} -> 1/4
{18, 3, 2, 2, 1} -> -1/4
{18, 3, 4, 1, 4} -> -1/4
{18, 3, 4, 4, 1} -> 1/4
{18, 4, 1, 3, 4} -> 1/4
{18, 4, 1, 4, 3} -> -1/4
{18, 4, 3, 1, 4} -> 1/4
{18, 4, 3, 4, 1} -> -1/4
{19, 1, 2, 2, 3} -> I/4
{19, 1, 2, 3, 2} -> -I/4
{19, 1, 4, 3, 4} -> I/4
{19, 1, 4, 4, 3} -> -I/4
{19, 2, 1, 2, 3} -> -I/4
{19, 2, 1, 3, 2} -> I/4
{19, 2, 3, 1, 2} -> -I/4
{19, 2, 3, 2, 1} -> I/4
{19, 3, 2, 1, 2} -> I/4
{19, 3, 2, 2, 1} -> -I/4
{19, 3, 4, 1, 4} -> -I/4
{19, 3, 4, 4, 1} -> I/4
{19, 4, 1, 3, 4} -> -I/4
{19, 4, 1, 4, 3} -> I/4
{19, 4, 3, 1, 4} -> I/4
{19, 4, 3, 4, 1} -> -I/4
{20, 1, 2, 1, 3} -> 1/4
{20, 1, 2, 3, 1} -> -1/4
{20, 1, 3, 1, 2} -> 1/4
{20, 1, 3, 2, 1} -> -1/4
{20, 2, 1, 1, 3} -> -1/4
{20, 2, 1, 3, 1} -> 1/4
{20, 2, 4, 3, 4} -> -1/4
{20, 2, 4, 4, 3} -> 1/4
{20, 3, 1, 1, 2} -> -1/4
{20, 3, 1, 2, 1} -> 1/4
{20, 3, 4, 2, 4} -> -1/4
{20, 3, 4, 4, 2} -> 1/4
{20, 4, 2, 3, 4} -> 1/4
{20, 4, 2, 4, 3} -> -1/4
{20, 4, 3, 2, 4} -> 1/4
{20, 4, 3, 4, 2} -> -1/4
{21, 1, 2, 1, 3} -> -I/4
{21, 1, 2, 3, 1} -> I/4
{21, 1, 3, 1, 2} -> I/4
{21, 1, 3, 2, 1} -> -I/4
{21, 2, 1, 1, 3} -> I/4
{21, 2, 1, 3, 1} -> -I/4
{21, 2, 4, 3, 4} -> I/4
{21, 2, 4, 4, 3} -> -I/4
{21, 3, 1, 1, 2} -> -I/4
{21, 3, 1, 2, 1} -> I/4
{21, 3, 4, 2, 4} -> -I/4
{21, 3, 4, 4, 2} -> I/4
{21, 4, 2, 3, 4} -> -I/4
{21, 4, 2, 4, 3} -> I/4
{21, 4, 3, 2, 4} -> I/4
{21, 4, 3, 4, 2} -> -I/4
{22, 1, 2, 2, 4} -> -1/4
{22, 1, 2, 4, 2} -> 1/4
{22, 1, 3, 3, 4} -> 1/4
{22, 1, 3, 4, 3} -> -1/4
{22, 2, 1, 2, 4} -> 1/4
{22, 2, 1, 4, 2} -> -1/4
{22, 2, 4, 1, 2} -> -1/4
{22, 2, 4, 2, 1} -> 1/4
{22, 3, 1, 3, 4} -> -1/4
{22, 3, 1, 4, 3} -> 1/4
{22, 3, 4, 1, 3} -> 1/4
{22, 3, 4, 3, 1} -> -1/4
{22, 4, 2, 1, 2} -> 1/4
{22, 4, 2, 2, 1} -> -1/4
{22, 4, 3, 1, 3} -> -1/4
{22, 4, 3, 3, 1} -> 1/4
{23, 1, 2, 2, 4} -> I/4
{23, 1, 2, 4, 2} -> -I/4
{23, 1, 3, 3, 4} -> -I/4
{23, 1, 3, 4, 3} -> I/4
{23, 2, 1, 2, 4} -> -I/4
{23, 2, 1, 4, 2} -> I/4
{23, 2, 4, 1, 2} -> -I/4
{23, 2, 4, 2, 1} -> I/4
{23, 3, 1, 3, 4} -> I/4
{23, 3, 1, 4, 3} -> -I/4
{23, 3, 4, 1, 3} -> I/4
{23, 3, 4, 3, 1} -> -I/4
{23, 4, 2, 1, 2} -> I/4
{23, 4, 2, 2, 1} -> -I/4
{23, 4, 3, 1, 3} -> -I/4
{23, 4, 3, 3, 1} -> I/4
{24, 1, 2, 1, 4} -> 1/4
{24, 1, 2, 4, 1} -> -1/4
{24, 1, 4, 1, 2} -> 1/4
{24, 1, 4, 2, 1} -> -1/4
{24, 2, 1, 1, 4} -> -1/4
{24, 2, 1, 4, 1} -> 1/4
{24, 2, 3, 3, 4} -> 1/4
{24, 2, 3, 4, 3} -> -1/4
{24, 3, 2, 3, 4} -> -1/4
{24, 3, 2, 4, 3} -> 1/4
{24, 3, 4, 2, 3} -> 1/4
{24, 3, 4, 3, 2} -> -1/4
{24, 4, 1, 1, 2} -> -1/4
{24, 4, 1, 2, 1} -> 1/4
{24, 4, 3, 2, 3} -> -1/4
{24, 4, 3, 3, 2} -> 1/4
{25, 1, 2, 1, 4} -> -I/4
{25, 1, 2, 4, 1} -> I/4
{25, 1, 4, 1, 2} -> I/4
{25, 1, 4, 2, 1} -> -I/4
{25, 2, 1, 1, 4} -> I/4
{25, 2, 1, 4, 1} -> -I/4
{25, 2, 3, 3, 4} -> -I/4
{25, 2, 3, 4, 3} -> I/4
{25, 3, 2, 3, 4} -> I/4
{25, 3, 2, 4, 3} -> -I/4
{25, 3, 4, 2, 3} -> I/4
{25, 3, 4, 3, 2} -> -I/4
{25, 4, 1, 1, 2} -> -I/4
{25, 4, 1, 2, 1} -> I/4
{25, 4, 3, 2, 3} -> -I/4
{25, 4, 3, 3, 2} -> I/4
{26, 1, 3, 1, 4} -> 1/4
{26, 1, 3, 4, 1} -> -1/4
{26, 1, 4, 1, 3} -> 1/4
{26, 1, 4, 3, 1} -> -1/4
{26, 2, 3, 2, 4} -> -1/4
{26, 2, 3, 4, 2} -> 1/4
{26, 2, 4, 2, 3} -> -1/4
{26, 2, 4, 3, 2} -> 1/4
{26, 3, 1, 1, 4} -> -1/4
{26, 3, 1, 4, 1} -> 1/4
{26, 3, 2, 2, 4} -> 1/4
{26, 3, 2, 4, 2} -> -1/4
{26, 4, 1, 1, 3} -> -1/4
{26, 4, 1, 3, 1} -> 1/4
{26, 4, 2, 2, 3} -> 1/4
{26, 4, 2, 3, 2} -> -1/4
{27, 1, 3, 1, 4} -> -I/4
{27, 1, 3, 4, 1} -> I/4
{27, 1, 4, 1, 3} -> I/4
{27, 1, 4, 3, 1} -> -I/4
{27, 2, 3, 2, 4} -> I/4
{27, 2, 3, 4, 2} -> -I/4
{27, 2, 4, 2, 3} -> -I/4
{27, 2, 4, 3, 2} -> I/4
{27, 3, 1, 1, 4} -> I/4
{27, 3, 1, 4, 1} -> -I/4
{27, 3, 2, 2, 4} -> -I/4
{27, 3, 2, 4, 2} -> I/4
{27, 4, 1, 1, 3} -> -I/4
{27, 4, 1, 3, 1} -> I/4
{27, 4, 2, 2, 3} -> I/4
{27, 4, 2, 3, 2} -> -I/4
{28, 1, 4, 2, 3} -> 1/(2*Sqrt[2])
{28, 1, 4, 3, 2} -> -1/(2*Sqrt[2])
{28, 2, 3, 1, 4} -> 1/(2*Sqrt[2])
{28, 2, 3, 4, 1} -> -1/(2*Sqrt[2])
{28, 3, 2, 1, 4} -> -1/(2*Sqrt[2])
{28, 3, 2, 4, 1} -> 1/(2*Sqrt[2])
{28, 4, 1, 2, 3} -> -1/(2*Sqrt[2])
{28, 4, 1, 3, 2} -> 1/(2*Sqrt[2])
{29, 1, 4, 2, 3} -> (-I/2)/Sqrt[2]
{29, 1, 4, 3, 2} -> (I/2)/Sqrt[2]
{29, 2, 3, 1, 4} -> (I/2)/Sqrt[2]
{29, 2, 3, 4, 1} -> (-I/2)/Sqrt[2]
{29, 3, 2, 1, 4} -> (-I/2)/Sqrt[2]
{29, 3, 2, 4, 1} -> (I/2)/Sqrt[2]
{29, 4, 1, 2, 3} -> (I/2)/Sqrt[2]
{29, 4, 1, 3, 2} -> (-I/2)/Sqrt[2]
{30, 1, 3, 2, 4} -> 1/(2*Sqrt[2])
{30, 1, 3, 4, 2} -> -1/(2*Sqrt[2])
{30, 2, 4, 1, 3} -> 1/(2*Sqrt[2])
{30, 2, 4, 3, 1} -> -1/(2*Sqrt[2])
{30, 3, 1, 2, 4} -> -1/(2*Sqrt[2])
{30, 3, 1, 4, 2} -> 1/(2*Sqrt[2])
{30, 4, 2, 1, 3} -> -1/(2*Sqrt[2])
{30, 4, 2, 3, 1} -> 1/(2*Sqrt[2])
{31, 1, 3, 2, 4} -> (-I/2)/Sqrt[2]
{31, 1, 3, 4, 2} -> (I/2)/Sqrt[2]
{31, 2, 4, 1, 3} -> (I/2)/Sqrt[2]
{31, 2, 4, 3, 1} -> (-I/2)/Sqrt[2]
{31, 3, 1, 2, 4} -> (I/2)/Sqrt[2]
{31, 3, 1, 4, 2} -> (-I/2)/Sqrt[2]
{31, 4, 2, 1, 3} -> (-I/2)/Sqrt[2]
{31, 4, 2, 3, 1} -> (I/2)/Sqrt[2]
{32, 1, 2, 3, 4} -> 1/(2*Sqrt[2])
{32, 1, 2, 4, 3} -> -1/(2*Sqrt[2])
{32, 2, 1, 3, 4} -> -1/(2*Sqrt[2])
{32, 2, 1, 4, 3} -> 1/(2*Sqrt[2])
{32, 3, 4, 1, 2} -> 1/(2*Sqrt[2])
{32, 3, 4, 2, 1} -> -1/(2*Sqrt[2])
{32, 4, 3, 1, 2} -> -1/(2*Sqrt[2])
{32, 4, 3, 2, 1} -> 1/(2*Sqrt[2])
{33, 1, 2, 3, 4} -> (-I/2)/Sqrt[2]
{33, 1, 2, 4, 3} -> (I/2)/Sqrt[2]
{33, 2, 1, 3, 4} -> (I/2)/Sqrt[2]
{33, 2, 1, 4, 3} -> (-I/2)/Sqrt[2]
{33, 3, 4, 1, 2} -> (I/2)/Sqrt[2]
{33, 3, 4, 2, 1} -> (-I/2)/Sqrt[2]
{33, 4, 3, 1, 2} -> (-I/2)/Sqrt[2]
{33, 4, 3, 2, 1} -> (I/2)/Sqrt[2]
{34, 1, 2, 1, 2} -> 1/(4*Sqrt[7])
{34, 1, 2, 2, 1} -> -1/(4*Sqrt[7])
{34, 1, 3, 1, 3} -> -3/(4*Sqrt[7])
{34, 1, 3, 3, 1} -> 3/(4*Sqrt[7])
{34, 1, 4, 1, 4} -> 1/(2*Sqrt[7])
{34, 1, 4, 4, 1} -> -1/(2*Sqrt[7])
{34, 2, 1, 1, 2} -> -1/(4*Sqrt[7])
{34, 2, 1, 2, 1} -> 1/(4*Sqrt[7])
{34, 2, 3, 2, 3} -> 1/(2*Sqrt[7])
{34, 2, 3, 3, 2} -> -1/(2*Sqrt[7])
{34, 2, 4, 2, 4} -> -3/(4*Sqrt[7])
{34, 2, 4, 4, 2} -> 3/(4*Sqrt[7])
{34, 3, 1, 1, 3} -> 3/(4*Sqrt[7])
{34, 3, 1, 3, 1} -> -3/(4*Sqrt[7])
{34, 3, 2, 2, 3} -> -1/(2*Sqrt[7])
{34, 3, 2, 3, 2} -> 1/(2*Sqrt[7])
{34, 3, 4, 3, 4} -> 1/(4*Sqrt[7])
{34, 3, 4, 4, 3} -> -1/(4*Sqrt[7])
{34, 4, 1, 1, 4} -> -1/(2*Sqrt[7])
{34, 4, 1, 4, 1} -> 1/(2*Sqrt[7])
{34, 4, 2, 2, 4} -> 3/(4*Sqrt[7])
{34, 4, 2, 4, 2} -> -3/(4*Sqrt[7])
{34, 4, 3, 3, 4} -> -1/(4*Sqrt[7])
{34, 4, 3, 4, 3} -> 1/(4*Sqrt[7])
{35, 1, 2, 1, 2} -> -5/(4*Sqrt[21])
{35, 1, 2, 2, 1} -> 5/(4*Sqrt[21])
{35, 1, 3, 1, 3} -> 1/(4*Sqrt[21])
{35, 1, 3, 3, 1} -> -1/(4*Sqrt[21])
{35, 1, 4, 1, 4} -> 1/Sqrt[21]
{35, 1, 4, 4, 1} -> -(1/Sqrt[21])
{35, 2, 1, 1, 2} -> 5/(4*Sqrt[21])
{35, 2, 1, 2, 1} -> -5/(4*Sqrt[21])
{35, 2, 3, 2, 3} -> 1/Sqrt[21]
{35, 2, 3, 3, 2} -> -(1/Sqrt[21])
{35, 2, 4, 2, 4} -> 1/(4*Sqrt[21])
{35, 2, 4, 4, 2} -> -1/(4*Sqrt[21])
{35, 3, 1, 1, 3} -> -1/(4*Sqrt[21])
{35, 3, 1, 3, 1} -> 1/(4*Sqrt[21])
{35, 3, 2, 2, 3} -> -(1/Sqrt[21])
{35, 3, 2, 3, 2} -> 1/Sqrt[21]
{35, 3, 4, 3, 4} -> -5/(4*Sqrt[21])
{35, 3, 4, 4, 3} -> 5/(4*Sqrt[21])
{35, 4, 1, 1, 4} -> -(1/Sqrt[21])
{35, 4, 1, 4, 1} -> 1/Sqrt[21]
{35, 4, 2, 2, 4} -> -1/(4*Sqrt[21])
{35, 4, 2, 4, 2} -> 1/(4*Sqrt[21])
{35, 4, 3, 3, 4} -> 5/(4*Sqrt[21])
{35, 4, 3, 4, 3} -> -5/(4*Sqrt[21])
{_, _, _, _, _} -> 0

==> n=4_gdXpdipuip-arrayrules-infpres__Case_Conflict_.txt <==
{1, 2, 4} -> 1/2
{1, 3, 5} -> 1/2
{1, 4, 2} -> 1/2
{1, 5, 3} -> 1/2
{2, 2, 4} -> -I/2
{2, 3, 5} -> -I/2
{2, 4, 2} -> I/2
{2, 5, 3} -> I/2
{3, 2, 2} -> 1/2
{3, 3, 3} -> 1/2
{3, 4, 4} -> -1/2
{3, 5, 5} -> -1/2
{4, 1, 4} -> -1/2
{4, 3, 6} -> 1/2
{4, 4, 1} -> -1/2
{4, 6, 3} -> 1/2
{5, 1, 4} -> I/2
{5, 3, 6} -> -I/2
{5, 4, 1} -> -I/2
{5, 6, 3} -> I/2
{6, 1, 2} -> 1/2
{6, 2, 1} -> 1/2
{6, 5, 6} -> 1/2
{6, 6, 5} -> 1/2
{7, 1, 2} -> -I/2
{7, 2, 1} -> I/2
{7, 5, 6} -> -I/2
{7, 6, 5} -> I/2
{8, 1, 1} -> 1/Sqrt[3]
{8, 2, 2} -> -1/(2*Sqrt[3])
{8, 3, 3} -> 1/(2*Sqrt[3])
{8, 4, 4} -> -1/(2*Sqrt[3])
{8, 5, 5} -> 1/(2*Sqrt[3])
{8, 6, 6} -> -(1/Sqrt[3])
{9, 1, 5} -> -1/2
{9, 2, 6} -> -1/2
{9, 5, 1} -> -1/2
{9, 6, 2} -> -1/2
{10, 1, 5} -> I/2
{10, 2, 6} -> I/2
{10, 5, 1} -> -I/2
{10, 6, 2} -> -I/2
{11, 1, 3} -> 1/2
{11, 3, 1} -> 1/2
{11, 4, 6} -> -1/2
{11, 6, 4} -> -1/2
{12, 1, 3} -> -I/2
{12, 3, 1} -> I/2
{12, 4, 6} -> I/2
{12, 6, 4} -> -I/2
{13, 2, 3} -> 1/2
{13, 3, 2} -> 1/2
{13, 4, 5} -> 1/2
{13, 5, 4} -> 1/2
{14, 2, 3} -> -I/2
{14, 3, 2} -> I/2
{14, 4, 5} -> -I/2
{14, 5, 4} -> I/2
{15, 1, 1} -> 1/Sqrt[6]
{15, 2, 2} -> 1/Sqrt[6]
{15, 3, 3} -> -(1/Sqrt[6])
{15, 4, 4} -> 1/Sqrt[6]
{15, 5, 5} -> -(1/Sqrt[6])
{15, 6, 6} -> -(1/Sqrt[6])
{16, 2, 4} -> 1/2
{16, 3, 5} -> -1/2
{16, 4, 2} -> 1/2
{16, 5, 3} -> -1/2
{17, 2, 4} -> -I/2
{17, 3, 5} -> I/2
{17, 4, 2} -> I/2
{17, 5, 3} -> -I/2
{18, 1, 4} -> -1/2
{18, 3, 6} -> -1/2
{18, 4, 1} -> -1/2
{18, 6, 3} -> -1/2
{19, 1, 4} -> I/2
{19, 3, 6} -> I/2
{19, 4, 1} -> -I/2
{19, 6, 3} -> -I/2
{20, 1, 2} -> 1/2
{20, 2, 1} -> 1/2
{20, 5, 6} -> -1/2
{20, 6, 5} -> -1/2
{21, 1, 2} -> -I/2
{21, 2, 1} -> I/2
{21, 5, 6} -> I/2
{21, 6, 5} -> -I/2
{22, 1, 5} -> -1/2
{22, 2, 6} -> 1/2
{22, 5, 1} -> -1/2
{22, 6, 2} -> 1/2
{23, 1, 5} -> I/2
{23, 2, 6} -> -I/2
{23, 5, 1} -> -I/2
{23, 6, 2} -> I/2
{24, 1, 3} -> 1/2
{24, 3, 1} -> 1/2
{24, 4, 6} -> 1/2
{24, 6, 4} -> 1/2
{25, 1, 3} -> -I/2
{25, 3, 1} -> I/2
{25, 4, 6} -> -I/2
{25, 6, 4} -> I/2
{26, 2, 3} -> 1/2
{26, 3, 2} -> 1/2
{26, 4, 5} -> -1/2
{26, 5, 4} -> -1/2
{27, 2, 3} -> -I/2
{27, 3, 2} -> I/2
{27, 4, 5} -> I/2
{27, 5, 4} -> -I/2
{28, 3, 4} -> 1/Sqrt[2]
{28, 4, 3} -> 1/Sqrt[2]
{29, 3, 4} -> (-I)/Sqrt[2]
{29, 4, 3} -> I/Sqrt[2]
{30, 2, 5} -> 1/Sqrt[2]
{30, 5, 2} -> 1/Sqrt[2]
{31, 2, 5} -> (-I)/Sqrt[2]
{31, 5, 2} -> I/Sqrt[2]
{32, 1, 6} -> 1/Sqrt[2]
{32, 6, 1} -> 1/Sqrt[2]
{33, 1, 6} -> (-I)/Sqrt[2]
{33, 6, 1} -> I/Sqrt[2]
{34, 1, 1} -> 1/(2*Sqrt[7])
{34, 2, 2} -> -3/(2*Sqrt[7])
{34, 3, 3} -> 1/Sqrt[7]
{34, 4, 4} -> 1/Sqrt[7]
{34, 5, 5} -> -3/(2*Sqrt[7])
{34, 6, 6} -> 1/(2*Sqrt[7])
{35, 1, 1} -> -5/(2*Sqrt[21])
{35, 2, 2} -> 1/(2*Sqrt[21])
{35, 3, 3} -> 2/Sqrt[21]
{35, 4, 4} -> 2/Sqrt[21]
{35, 5, 5} -> 1/(2*Sqrt[21])
{35, 6, 6} -> -5/(2*Sqrt[21])
{_, _, _} -> 0

==> n=4_rArrules-arrayrules-infpres.txt <==
{1} -> 1
{2} -> 2
{3} -> 3
{4} -> 4
{5} -> {1, 2}
{6} -> {1, 3}
{7} -> {1, 4}
{8} -> {2, 3}
{9} -> {2, 4}
{10} -> {3, 4}

==> n=4_vdXdidiuiui-arrayrules-infpres.txt <==
{1, 1, 2, 1, 3} -> 1/4
{1, 1, 2, 3, 1} -> -1/4
{1, 1, 3, 1, 2} -> 1/4
{1, 1, 3, 2, 1} -> -1/4
{1, 2, 1, 1, 3} -> -1/4
{1, 2, 1, 3, 1} -> 1/4
{1, 3, 1, 1, 2} -> -1/4
{1, 3, 1, 2, 1} -> 1/4
{2, 1, 2, 1, 3} -> -I/4
{2, 1, 2, 3, 1} -> I/4
{2, 1, 3, 1, 2} -> I/4
{2, 1, 3, 2, 1} -> -I/4
{2, 2, 1, 1, 3} -> I/4
{2, 2, 1, 3, 1} -> -I/4
{2, 3, 1, 1, 2} -> -I/4
{2, 3, 1, 2, 1} -> I/4
{3, 1, 2, 1, 2} -> 1/4
{3, 1, 2, 2, 1} -> -1/4
{3, 1, 3, 1, 3} -> -1/4
{3, 1, 3, 3, 1} -> 1/4
{3, 2, 1, 1, 2} -> -1/4
{3, 2, 1, 2, 1} -> 1/4
{3, 3, 1, 1, 3} -> 1/4
{3, 3, 1, 3, 1} -> -1/4
{4, 1, 2, 1, 4} -> 1/4
{4, 1, 2, 4, 1} -> -1/4
{4, 1, 4, 1, 2} -> 1/4
{4, 1, 4, 2, 1} -> -1/4
{4, 2, 1, 1, 4} -> -1/4
{4, 2, 1, 4, 1} -> 1/4
{4, 4, 1, 1, 2} -> -1/4
{4, 4, 1, 2, 1} -> 1/4
{5, 1, 2, 1, 4} -> -I/4
{5, 1, 2, 4, 1} -> I/4
{5, 1, 4, 1, 2} -> I/4
{5, 1, 4, 2, 1} -> -I/4
{5, 2, 1, 1, 4} -> I/4
{5, 2, 1, 4, 1} -> -I/4
{5, 4, 1, 1, 2} -> -I/4
{5, 4, 1, 2, 1} -> I/4
{6, 1, 3, 1, 4} -> 1/4
{6, 1, 3, 4, 1} -> -1/4
{6, 1, 4, 1, 3} -> 1/4
{6, 1, 4, 3, 1} -> -1/4
{6, 3, 1, 1, 4} -> -1/4
{6, 3, 1, 4, 1} -> 1/4
{6, 4, 1, 1, 3} -> -1/4
{6, 4, 1, 3, 1} -> 1/4
{7, 1, 3, 1, 4} -> -I/4
{7, 1, 3, 4, 1} -> I/4
{7, 1, 4, 1, 3} -> I/4
{7, 1, 4, 3, 1} -> -I/4
{7, 3, 1, 1, 4} -> I/4
{7, 3, 1, 4, 1} -> -I/4
{7, 4, 1, 1, 3} -> -I/4
{7, 4, 1, 3, 1} -> I/4
{8, 1, 2, 1, 2} -> 1/(4*Sqrt[3])
{8, 1, 2, 2, 1} -> -1/(4*Sqrt[3])
{8, 1, 3, 1, 3} -> 1/(4*Sqrt[3])
{8, 1, 3, 3, 1} -> -1/(4*Sqrt[3])
{8, 1, 4, 1, 4} -> -1/(2*Sqrt[3])
{8, 1, 4, 4, 1} -> 1/(2*Sqrt[3])
{8, 2, 1, 1, 2} -> -1/(4*Sqrt[3])
{8, 2, 1, 2, 1} -> 1/(4*Sqrt[3])
{8, 3, 1, 1, 3} -> -1/(4*Sqrt[3])
{8, 3, 1, 3, 1} -> 1/(4*Sqrt[3])
{8, 4, 1, 1, 4} -> 1/(2*Sqrt[3])
{8, 4, 1, 4, 1} -> -1/(2*Sqrt[3])
{9, 1, 2, 2, 3} -> 1/4
{9, 1, 2, 3, 2} -> -1/4
{9, 2, 1, 2, 3} -> -1/4
{9, 2, 1, 3, 2} -> 1/4
{9, 2, 3, 1, 2} -> 1/4
{9, 2, 3, 2, 1} -> -1/4
{9, 3, 2, 1, 2} -> -1/4
{9, 3, 2, 2, 1} -> 1/4
{10, 1, 2, 2, 3} -> -I/4
{10, 1, 2, 3, 2} -> I/4
{10, 2, 1, 2, 3} -> I/4
{10, 2, 1, 3, 2} -> -I/4
{10, 2, 3, 1, 2} -> I/4
{10, 2, 3, 2, 1} -> -I/4
{10, 3, 2, 1, 2} -> -I/4
{10, 3, 2, 2, 1} -> I/4
{11, 1, 3, 2, 3} -> 1/4
{11, 1, 3, 3, 2} -> -1/4
{11, 2, 3, 1, 3} -> 1/4
{11, 2, 3, 3, 1} -> -1/4
{11, 3, 1, 2, 3} -> -1/4
{11, 3, 1, 3, 2} -> 1/4
{11, 3, 2, 1, 3} -> -1/4
{11, 3, 2, 3, 1} -> 1/4
{12, 1, 3, 2, 3} -> -I/4
{12, 1, 3, 3, 2} -> I/4
{12, 2, 3, 1, 3} -> I/4
{12, 2, 3, 3, 1} -> -I/4
{12, 3, 1, 2, 3} -> I/4
{12, 3, 1, 3, 2} -> -I/4
{12, 3, 2, 1, 3} -> -I/4
{12, 3, 2, 3, 1} -> I/4
{13, 1, 4, 2, 3} -> 1/4
{13, 1, 4, 3, 2} -> -1/4
{13, 2, 3, 1, 4} -> 1/4
{13, 2, 3, 4, 1} -> -1/4
{13, 3, 2, 1, 4} -> -1/4
{13, 3, 2, 4, 1} -> 1/4
{13, 4, 1, 2, 3} -> -1/4
{13, 4, 1, 3, 2} -> 1/4
{14, 1, 4, 2, 3} -> -I/4
{14, 1, 4, 3, 2} -> I/4
{14, 2, 3, 1, 4} -> I/4
{14, 2, 3, 4, 1} -> -I/4
{14, 3, 2, 1, 4} -> -I/4
{14, 3, 2, 4, 1} -> I/4
{14, 4, 1, 2, 3} -> I/4
{14, 4, 1, 3, 2} -> -I/4
{15, 1, 2, 1, 2} -> 1/(4*Sqrt[6])
{15, 1, 2, 2, 1} -> -1/(4*Sqrt[6])
{15, 1, 3, 1, 3} -> 1/(4*Sqrt[6])
{15, 1, 3, 3, 1} -> -1/(4*Sqrt[6])
{15, 1, 4, 1, 4} -> 1/(4*Sqrt[6])
{15, 1, 4, 4, 1} -> -1/(4*Sqrt[6])
{15, 2, 1, 1, 2} -> -1/(4*Sqrt[6])
{15, 2, 1, 2, 1} -> 1/(4*Sqrt[6])
{15, 2, 3, 2, 3} -> -Sqrt[3/2]/4
{15, 2, 3, 3, 2} -> Sqrt[3/2]/4
{15, 3, 1, 1, 3} -> -1/(4*Sqrt[6])
{15, 3, 1, 3, 1} -> 1/(4*Sqrt[6])
{15, 3, 2, 2, 3} -> Sqrt[3/2]/4
{15, 3, 2, 3, 2} -> -Sqrt[3/2]/4
{15, 4, 1, 1, 4} -> -1/(4*Sqrt[6])
{15, 4, 1, 4, 1} -> 1/(4*Sqrt[6])
{16, 1, 2, 2, 4} -> 1/4
{16, 1, 2, 4, 2} -> -1/4
{16, 2, 1, 2, 4} -> -1/4
{16, 2, 1, 4, 2} -> 1/4
{16, 2, 4, 1, 2} -> 1/4
{16, 2, 4, 2, 1} -> -1/4
{16, 4, 2, 1, 2} -> -1/4
{16, 4, 2, 2, 1} -> 1/4
{17, 1, 2, 2, 4} -> -I/4
{17, 1, 2, 4, 2} -> I/4
{17, 2, 1, 2, 4} -> I/4
{17, 2, 1, 4, 2} -> -I/4
{17, 2, 4, 1, 2} -> I/4
{17, 2, 4, 2, 1} -> -I/4
{17, 4, 2, 1, 2} -> -I/4
{17, 4, 2, 2, 1} -> I/4
{18, 1, 3, 2, 4} -> 1/4
{18, 1, 3, 4, 2} -> -1/4
{18, 2, 4, 1, 3} -> 1/4
{18, 2, 4, 3, 1} -> -1/4
{18, 3, 1, 2, 4} -> -1/4
{18, 3, 1, 4, 2} -> 1/4
{18, 4, 2, 1, 3} -> -1/4
{18, 4, 2, 3, 1} -> 1/4
{19, 1, 3, 2, 4} -> -I/4
{19, 1, 3, 4, 2} -> I/4
{19, 2, 4, 1, 3} -> I/4
{19, 2, 4, 3, 1} -> -I/4
{19, 3, 1, 2, 4} -> I/4
{19, 3, 1, 4, 2} -> -I/4
{19, 4, 2, 1, 3} -> -I/4
{19, 4, 2, 3, 1} -> I/4
{20, 1, 4, 2, 4} -> 1/4
{20, 1, 4, 4, 2} -> -1/4
{20, 2, 4, 1, 4} -> 1/4
{20, 2, 4, 4, 1} -> -1/4
{20, 4, 1, 2, 4} -> -1/4
{20, 4, 1, 4, 2} -> 1/4
{20, 4, 2, 1, 4} -> -1/4
{20, 4, 2, 4, 1} -> 1/4
{21, 1, 4, 2, 4} -> -I/4
{21, 1, 4, 4, 2} -> I/4
{21, 2, 4, 1, 4} -> I/4
{21, 2, 4, 4, 1} -> -I/4
{21, 4, 1, 2, 4} -> I/4
{21, 4, 1, 4, 2} -> -I/4
{21, 4, 2, 1, 4} -> -I/4
{21, 4, 2, 4, 1} -> I/4
{22, 2, 3, 2, 4} -> 1/4
{22, 2, 3, 4, 2} -> -1/4
{22, 2, 4, 2, 3} -> 1/4
{22, 2, 4, 3, 2} -> -1/4
{22, 3, 2, 2, 4} -> -1/4
{22, 3, 2, 4, 2} -> 1/4
{22, 4, 2, 2, 3} -> -1/4
{22, 4, 2, 3, 2} -> 1/4
{23, 2, 3, 2, 4} -> -I/4
{23, 2, 3, 4, 2} -> I/4
{23, 2, 4, 2, 3} -> I/4
{23, 2, 4, 3, 2} -> -I/4
{23, 3, 2, 2, 4} -> I/4
{23, 3, 2, 4, 2} -> -I/4
{23, 4, 2, 2, 3} -> -I/4
{23, 4, 2, 3, 2} -> I/4
{24, 1, 2, 1, 2} -> 1/(4*Sqrt[10])
{24, 1, 2, 2, 1} -> -1/(4*Sqrt[10])
{24, 1, 3, 1, 3} -> 1/(4*Sqrt[10])
{24, 1, 3, 3, 1} -> -1/(4*Sqrt[10])
{24, 1, 4, 1, 4} -> 1/(4*Sqrt[10])
{24, 1, 4, 4, 1} -> -1/(4*Sqrt[10])
{24, 2, 1, 1, 2} -> -1/(4*Sqrt[10])
{24, 2, 1, 2, 1} -> 1/(4*Sqrt[10])
{24, 2, 3, 2, 3} -> 1/(4*Sqrt[10])
{24, 2, 3, 3, 2} -> -1/(4*Sqrt[10])
{24, 2, 4, 2, 4} -> -(1/Sqrt[10])
{24, 2, 4, 4, 2} -> 1/Sqrt[10]
{24, 3, 1, 1, 3} -> -1/(4*Sqrt[10])
{24, 3, 1, 3, 1} -> 1/(4*Sqrt[10])
{24, 3, 2, 2, 3} -> -1/(4*Sqrt[10])
{24, 3, 2, 3, 2} -> 1/(4*Sqrt[10])
{24, 4, 1, 1, 4} -> -1/(4*Sqrt[10])
{24, 4, 1, 4, 1} -> 1/(4*Sqrt[10])
{24, 4, 2, 2, 4} -> 1/Sqrt[10]
{24, 4, 2, 4, 2} -> -(1/Sqrt[10])
{25, 1, 2, 3, 4} -> 1/4
{25, 1, 2, 4, 3} -> -1/4
{25, 2, 1, 3, 4} -> -1/4
{25, 2, 1, 4, 3} -> 1/4
{25, 3, 4, 1, 2} -> 1/4
{25, 3, 4, 2, 1} -> -1/4
{25, 4, 3, 1, 2} -> -1/4
{25, 4, 3, 2, 1} -> 1/4
{26, 1, 2, 3, 4} -> -I/4
{26, 1, 2, 4, 3} -> I/4
{26, 2, 1, 3, 4} -> I/4
{26, 2, 1, 4, 3} -> -I/4
{26, 3, 4, 1, 2} -> I/4
{26, 3, 4, 2, 1} -> -I/4
{26, 4, 3, 1, 2} -> -I/4
{26, 4, 3, 2, 1} -> I/4
{27, 1, 3, 3, 4} -> 1/4
{27, 1, 3, 4, 3} -> -1/4
{27, 3, 1, 3, 4} -> -1/4
{27, 3, 1, 4, 3} -> 1/4
{27, 3, 4, 1, 3} -> 1/4
{27, 3, 4, 3, 1} -> -1/4
{27, 4, 3, 1, 3} -> -1/4
{27, 4, 3, 3, 1} -> 1/4
{28, 1, 3, 3, 4} -> -I/4
{28, 1, 3, 4, 3} -> I/4
{28, 3, 1, 3, 4} -> I/4
{28, 3, 1, 4, 3} -> -I/4
{28, 3, 4, 1, 3} -> I/4
{28, 3, 4, 3, 1} -> -I/4
{28, 4, 3, 1, 3} -> -I/4
{28, 4, 3, 3, 1} -> I/4
{29, 1, 4, 3, 4} -> 1/4
{29, 1, 4, 4, 3} -> -1/4
{29, 3, 4, 1, 4} -> 1/4
{29, 3, 4, 4, 1} -> -1/4
{29, 4, 1, 3, 4} -> -1/4
{29, 4, 1, 4, 3} -> 1/4
{29, 4, 3, 1, 4} -> -1/4
{29, 4, 3, 4, 1} -> 1/4
{30, 1, 4, 3, 4} -> -I/4
{30, 1, 4, 4, 3} -> I/4
{30, 3, 4, 1, 4} -> I/4
{30, 3, 4, 4, 1} -> -I/4
{30, 4, 1, 3, 4} -> I/4
{30, 4, 1, 4, 3} -> -I/4
{30, 4, 3, 1, 4} -> -I/4
{30, 4, 3, 4, 1} -> I/4
{31, 2, 3, 3, 4} -> 1/4
{31, 2, 3, 4, 3} -> -1/4
{31, 3, 2, 3, 4} -> -1/4
{31, 3, 2, 4, 3} -> 1/4
{31, 3, 4, 2, 3} -> 1/4
{31, 3, 4, 3, 2} -> -1/4
{31, 4, 3, 2, 3} -> -1/4
{31, 4, 3, 3, 2} -> 1/4
{32, 2, 3, 3, 4} -> -I/4
{32, 2, 3, 4, 3} -> I/4
{32, 3, 2, 3, 4} -> I/4
{32, 3, 2, 4, 3} -> -I/4
{32, 3, 4, 2, 3} -> I/4
{32, 3, 4, 3, 2} -> -I/4
{32, 4, 3, 2, 3} -> -I/4
{32, 4, 3, 3, 2} -> I/4
{33, 2, 4, 3, 4} -> 1/4
{33, 2, 4, 4, 3} -> -1/4
{33, 3, 4, 2, 4} -> 1/4
{33, 3, 4, 4, 2} -> -1/4
{33, 4, 2, 3, 4} -> -1/4
{33, 4, 2, 4, 3} -> 1/4
{33, 4, 3, 2, 4} -> -1/4
{33, 4, 3, 4, 2} -> 1/4
{34, 2, 4, 3, 4} -> -I/4
{34, 2, 4, 4, 3} -> I/4
{34, 3, 4, 2, 4} -> I/4
{34, 3, 4, 4, 2} -> -I/4
{34, 4, 2, 3, 4} -> I/4
{34, 4, 2, 4, 3} -> -I/4
{34, 4, 3, 2, 4} -> -I/4
{34, 4, 3, 4, 2} -> I/4
{35, 1, 2, 1, 2} -> 1/(4*Sqrt[15])
{35, 1, 2, 2, 1} -> -1/(4*Sqrt[15])
{35, 1, 3, 1, 3} -> 1/(4*Sqrt[15])
{35, 1, 3, 3, 1} -> -1/(4*Sqrt[15])
{35, 1, 4, 1, 4} -> 1/(4*Sqrt[15])
{35, 1, 4, 4, 1} -> -1/(4*Sqrt[15])
{35, 2, 1, 1, 2} -> -1/(4*Sqrt[15])
{35, 2, 1, 2, 1} -> 1/(4*Sqrt[15])
{35, 2, 3, 2, 3} -> 1/(4*Sqrt[15])
{35, 2, 3, 3, 2} -> -1/(4*Sqrt[15])
{35, 2, 4, 2, 4} -> 1/(4*Sqrt[15])
{35, 2, 4, 4, 2} -> -1/(4*Sqrt[15])
{35, 3, 1, 1, 3} -> -1/(4*Sqrt[15])
{35, 3, 1, 3, 1} -> 1/(4*Sqrt[15])
{35, 3, 2, 2, 3} -> -1/(4*Sqrt[15])
{35, 3, 2, 3, 2} -> 1/(4*Sqrt[15])
{35, 3, 4, 3, 4} -> -Sqrt[5/3]/4
{35, 3, 4, 4, 3} -> Sqrt[5/3]/4
{35, 4, 1, 1, 4} -> -1/(4*Sqrt[15])
{35, 4, 1, 4, 1} -> 1/(4*Sqrt[15])
{35, 4, 2, 2, 4} -> -1/(4*Sqrt[15])
{35, 4, 2, 4, 2} -> 1/(4*Sqrt[15])
{35, 4, 3, 3, 4} -> Sqrt[5/3]/4
{35, 4, 3, 4, 3} -> -Sqrt[5/3]/4
{_, _, _, _, _} -> 0

==> n=4_vdXdipuip-arrayrules-infpres.txt <==
{1, 1, 2} -> 1/2
{1, 2, 1} -> 1/2
{2, 1, 2} -> -I/2
{2, 2, 1} -> I/2
{3, 1, 1} -> 1/2
{3, 2, 2} -> -1/2
{4, 1, 3} -> 1/2
{4, 3, 1} -> 1/2
{5, 1, 3} -> -I/2
{5, 3, 1} -> I/2
{6, 2, 3} -> 1/2
{6, 3, 2} -> 1/2
{7, 2, 3} -> -I/2
{7, 3, 2} -> I/2
{8, 1, 1} -> 1/(2*Sqrt[3])
{8, 2, 2} -> 1/(2*Sqrt[3])
{8, 3, 3} -> -(1/Sqrt[3])
{9, 1, 4} -> 1/2
{9, 4, 1} -> 1/2
{10, 1, 4} -> -I/2
{10, 4, 1} -> I/2
{11, 2, 4} -> 1/2
{11, 4, 2} -> 1/2
{12, 2, 4} -> -I/2
{12, 4, 2} -> I/2
{13, 3, 4} -> 1/2
{13, 4, 3} -> 1/2
{14, 3, 4} -> -I/2
{14, 4, 3} -> I/2
{15, 1, 1} -> 1/(2*Sqrt[6])
{15, 2, 2} -> 1/(2*Sqrt[6])
{15, 3, 3} -> 1/(2*Sqrt[6])
{15, 4, 4} -> -Sqrt[3/2]/2
{16, 1, 5} -> 1/2
{16, 5, 1} -> 1/2
{17, 1, 5} -> -I/2
{17, 5, 1} -> I/2
{18, 2, 5} -> 1/2
{18, 5, 2} -> 1/2
{19, 2, 5} -> -I/2
{19, 5, 2} -> I/2
{20, 3, 5} -> 1/2
{20, 5, 3} -> 1/2
{21, 3, 5} -> -I/2
{21, 5, 3} -> I/2
{22, 4, 5} -> 1/2
{22, 5, 4} -> 1/2
{23, 4, 5} -> -I/2
{23, 5, 4} -> I/2
{24, 1, 1} -> 1/(2*Sqrt[10])
{24, 2, 2} -> 1/(2*Sqrt[10])
{24, 3, 3} -> 1/(2*Sqrt[10])
{24, 4, 4} -> 1/(2*Sqrt[10])
{24, 5, 5} -> -Sqrt[2/5]
{25, 1, 6} -> 1/2
{25, 6, 1} -> 1/2
{26, 1, 6} -> -I/2
{26, 6, 1} -> I/2
{27, 2, 6} -> 1/2
{27, 6, 2} -> 1/2
{28, 2, 6} -> -I/2
{28, 6, 2} -> I/2
{29, 3, 6} -> 1/2
{29, 6, 3} -> 1/2
{30, 3, 6} -> -I/2
{30, 6, 3} -> I/2
{31, 4, 6} -> 1/2
{31, 6, 4} -> 1/2
{32, 4, 6} -> -I/2
{32, 6, 4} -> I/2
{33, 5, 6} -> 1/2
{33, 6, 5} -> 1/2
{34, 5, 6} -> -I/2
{34, 6, 5} -> I/2
{35, 1, 1} -> 1/(2*Sqrt[15])
{35, 2, 2} -> 1/(2*Sqrt[15])
{35, 3, 3} -> 1/(2*Sqrt[15])
{35, 4, 4} -> 1/(2*Sqrt[15])
{35, 5, 5} -> 1/(2*Sqrt[15])
{35, 6, 6} -> -Sqrt[5/3]/2
{_, _, _} -> 0

==> n=5_FdXdXuX-arrayrules-infpres.txt <==
{1, 2, 3} -> 1
{1, 3, 2} -> -1
{1, 4, 7} -> 1/2
{1, 5, 6} -> -1/2
{1, 6, 5} -> 1/2
{1, 7, 4} -> -1/2
{1, 9, 12} -> 1/2
{1, 10, 11} -> -1/2
{1, 11, 10} -> 1/2
{1, 12, 9} -> -1/2
{1, 16, 19} -> 1/2
{1, 17, 18} -> -1/2
{1, 18, 17} -> 1/2
{1, 19, 16} -> -1/2
{1, 25, 28} -> 1/2
{1, 26, 27} -> -1/2
{1, 27, 26} -> 1/2
{1, 28, 25} -> -1/2
{1, 36, 39} -> 1/2
{1, 37, 38} -> -1/2
{1, 38, 37} -> 1/2
{1, 39, 36} -> -1/2
{1, 49, 52} -> 1/2
{1, 50, 51} -> -1/2
{1, 51, 50} -> 1/2
{1, 52, 49} -> -1/2
{1, 64, 67} -> 1/2
{1, 65, 66} -> -1/2
{1, 66, 65} -> 1/2
{1, 67, 64} -> -1/2
{1, 81, 84} -> 1/2
{1, 82, 83} -> -1/2
{1, 83, 82} -> 1/2
{1, 84, 81} -> -1/2
{2, 1, 3} -> -1
{2, 3, 1} -> 1
{2, 4, 6} -> 1/2
{2, 5, 7} -> 1/2
{2, 6, 4} -> -1/2
{2, 7, 5} -> -1/2
{2, 9, 11} -> 1/2
{2, 10, 12} -> 1/2
{2, 11, 9} -> -1/2
{2, 12, 10} -> -1/2
{2, 16, 18} -> 1/2
{2, 17, 19} -> 1/2
{2, 18, 16} -> -1/2
{2, 19, 17} -> -1/2
{2, 25, 27} -> 1/2
{2, 26, 28} -> 1/2
{2, 27, 25} -> -1/2
{2, 28, 26} -> -1/2
{2, 36, 38} -> 1/2
{2, 37, 39} -> 1/2
{2, 38, 36} -> -1/2
{2, 39, 37} -> -1/2
{2, 49, 51} -> 1/2
{2, 50, 52} -> 1/2
{2, 51, 49} -> -1/2
{2, 52, 50} -> -1/2
{2, 64, 66} -> 1/2
{2, 65, 67} -> 1/2
{2, 66, 64} -> -1/2
{2, 67, 65} -> -1/2
{2, 81, 83} -> 1/2
{2, 82, 84} -> 1/2
{2, 83, 81} -> -1/2
{2, 84, 82} -> -1/2
{3, 1, 2} -> 1
{3, 2, 1} -> -1
{3, 4, 5} -> 1/2
{3, 5, 4} -> -1/2
{3, 6, 7} -> -1/2
{3, 7, 6} -> 1/2
{3, 9, 10} -> 1/2
{3, 10, 9} -> -1/2
{3, 11, 12} -> -1/2
{3, 12, 11} -> 1/2
{3, 16, 17} -> 1/2
{3, 17, 16} -> -1/2
{3, 18, 19} -> -1/2
{3, 19, 18} -> 1/2
{3, 25, 26} -> 1/2
{3, 26, 25} -> -1/2
{3, 27, 28} -> -1/2
{3, 28, 27} -> 1/2
{3, 36, 37} -> 1/2
{3, 37, 36} -> -1/2
{3, 38, 39} -> -1/2
{3, 39, 38} -> 1/2
{3, 49, 50} -> 1/2
{3, 50, 49} -> -1/2
{3, 51, 52} -> -1/2
{3, 52, 51} -> 1/2
{3, 64, 65} -> 1/2
{3, 65, 64} -> -1/2
{3, 66, 67} -> -1/2
{3, 67, 66} -> 1/2
{3, 81, 82} -> 1/2
{3, 82, 81} -> -1/2
{3, 83, 84} -> -1/2
{3, 84, 83} -> 1/2
{4, 1, 7} -> -1/2
{4, 2, 6} -> -1/2
{4, 3, 5} -> -1/2
{4, 5, 3} -> 1/2
{4, 5, 8} -> Sqrt[3]/2
{4, 6, 2} -> 1/2
{4, 7, 1} -> 1/2
{4, 8, 5} -> -Sqrt[3]/2
{4, 9, 14} -> 1/2
{4, 10, 13} -> -1/2
{4, 13, 10} -> 1/2
{4, 14, 9} -> -1/2
{4, 16, 21} -> 1/2
{4, 17, 20} -> -1/2
{4, 20, 17} -> 1/2
{4, 21, 16} -> -1/2
{4, 25, 30} -> 1/2
{4, 26, 29} -> -1/2
{4, 29, 26} -> 1/2
{4, 30, 25} -> -1/2
{4, 36, 41} -> 1/2
{4, 37, 40} -> -1/2
{4, 40, 37} -> 1/2
{4, 41, 36} -> -1/2
{4, 49, 54} -> 1/2
{4, 50, 53} -> -1/2
{4, 53, 50} -> 1/2
{4, 54, 49} -> -1/2
{4, 64, 69} -> 1/2
{4, 65, 68} -> -1/2
{4, 68, 65} -> 1/2
{4, 69, 64} -> -1/2
{4, 81, 86} -> 1/2
{4, 82, 85} -> -1/2
{4, 85, 82} -> 1/2
{4, 86, 81} -> -1/2
{5, 1, 6} -> 1/2
{5, 2, 7} -> -1/2
{5, 3, 4} -> 1/2
{5, 4, 3} -> -1/2
{5, 4, 8} -> -Sqrt[3]/2
{5, 6, 1} -> -1/2
{5, 7, 2} -> 1/2
{5, 8, 4} -> Sqrt[3]/2
{5, 9, 13} -> 1/2
{5, 10, 14} -> 1/2
{5, 13, 9} -> -1/2
{5, 14, 10} -> -1/2
{5, 16, 20} -> 1/2
{5, 17, 21} -> 1/2
{5, 20, 16} -> -1/2
{5, 21, 17} -> -1/2
{5, 25, 29} -> 1/2
{5, 26, 30} -> 1/2
{5, 29, 25} -> -1/2
{5, 30, 26} -> -1/2
{5, 36, 40} -> 1/2
{5, 37, 41} -> 1/2
{5, 40, 36} -> -1/2
{5, 41, 37} -> -1/2
{5, 49, 53} -> 1/2
{5, 50, 54} -> 1/2
{5, 53, 49} -> -1/2
{5, 54, 50} -> -1/2
{5, 64, 68} -> 1/2
{5, 65, 69} -> 1/2
{5, 68, 64} -> -1/2
{5, 69, 65} -> -1/2
{5, 81, 85} -> 1/2
{5, 82, 86} -> 1/2
{5, 85, 81} -> -1/2
{5, 86, 82} -> -1/2
{6, 1, 5} -> -1/2
{6, 2, 4} -> 1/2
{6, 3, 7} -> 1/2
{6, 4, 2} -> -1/2
{6, 5, 1} -> 1/2
{6, 7, 3} -> -1/2
{6, 7, 8} -> Sqrt[3]/2
{6, 8, 7} -> -Sqrt[3]/2
{6, 11, 14} -> 1/2
{6, 12, 13} -> -1/2
{6, 13, 12} -> 1/2
{6, 14, 11} -> -1/2
{6, 18, 21} -> 1/2
{6, 19, 20} -> -1/2
{6, 20, 19} -> 1/2
{6, 21, 18} -> -1/2
{6, 27, 30} -> 1/2
{6, 28, 29} -> -1/2
{6, 29, 28} -> 1/2
{6, 30, 27} -> -1/2
{6, 38, 41} -> 1/2
{6, 39, 40} -> -1/2
{6, 40, 39} -> 1/2
{6, 41, 38} -> -1/2
{6, 51, 54} -> 1/2
{6, 52, 53} -> -1/2
{6, 53, 52} -> 1/2
{6, 54, 51} -> -1/2
{6, 66, 69} -> 1/2
{6, 67, 68} -> -1/2
{6, 68, 67} -> 1/2
{6, 69, 66} -> -1/2
{6, 83, 86} -> 1/2
{6, 84, 85} -> -1/2
{6, 85, 84} -> 1/2
{6, 86, 83} -> -1/2
{7, 1, 4} -> 1/2
{7, 2, 5} -> 1/2
{7, 3, 6} -> -1/2
{7, 4, 1} -> -1/2
{7, 5, 2} -> -1/2
{7, 6, 3} -> 1/2
{7, 6, 8} -> -Sqrt[3]/2
{7, 8, 6} -> Sqrt[3]/2
{7, 11, 13} -> 1/2
{7, 12, 14} -> 1/2
{7, 13, 11} -> -1/2
{7, 14, 12} -> -1/2
{7, 18, 20} -> 1/2
{7, 19, 21} -> 1/2
{7, 20, 18} -> -1/2
{7, 21, 19} -> -1/2
{7, 27, 29} -> 1/2
{7, 28, 30} -> 1/2
{7, 29, 27} -> -1/2
{7, 30, 28} -> -1/2
{7, 38, 40} -> 1/2
{7, 39, 41} -> 1/2
{7, 40, 38} -> -1/2
{7, 41, 39} -> -1/2
{7, 51, 53} -> 1/2
{7, 52, 54} -> 1/2
{7, 53, 51} -> -1/2
{7, 54, 52} -> -1/2
{7, 66, 68} -> 1/2
{7, 67, 69} -> 1/2
{7, 68, 66} -> -1/2
{7, 69, 67} -> -1/2
{7, 83, 85} -> 1/2
{7, 84, 86} -> 1/2
{7, 85, 83} -> -1/2
{7, 86, 84} -> -1/2
{8, 4, 5} -> Sqrt[3]/2
{8, 5, 4} -> -Sqrt[3]/2
{8, 6, 7} -> Sqrt[3]/2
{8, 7, 6} -> -Sqrt[3]/2
{8, 9, 10} -> 1/(2*Sqrt[3])
{8, 10, 9} -> -1/(2*Sqrt[3])
{8, 11, 12} -> 1/(2*Sqrt[3])
{8, 12, 11} -> -1/(2*Sqrt[3])
{8, 13, 14} -> -(1/Sqrt[3])
{8, 14, 13} -> 1/Sqrt[3]
{8, 16, 17} -> 1/(2*Sqrt[3])
{8, 17, 16} -> -1/(2*Sqrt[3])
{8, 18, 19} -> 1/(2*Sqrt[3])
{8, 19, 18} -> -1/(2*Sqrt[3])
{8, 20, 21} -> -(1/Sqrt[3])
{8, 21, 20} -> 1/Sqrt[3]
{8, 25, 26} -> 1/(2*Sqrt[3])
{8, 26, 25} -> -1/(2*Sqrt[3])
{8, 27, 28} -> 1/(2*Sqrt[3])
{8, 28, 27} -> -1/(2*Sqrt[3])
{8, 29, 30} -> -(1/Sqrt[3])
{8, 30, 29} -> 1/Sqrt[3]
{8, 36, 37} -> 1/(2*Sqrt[3])
{8, 37, 36} -> -1/(2*Sqrt[3])
{8, 38, 39} -> 1/(2*Sqrt[3])
{8, 39, 38} -> -1/(2*Sqrt[3])
{8, 40, 41} -> -(1/Sqrt[3])
{8, 41, 40} -> 1/Sqrt[3]
{8, 49, 50} -> 1/(2*Sqrt[3])
{8, 50, 49} -> -1/(2*Sqrt[3])
{8, 51, 52} -> 1/(2*Sqrt[3])
{8, 52, 51} -> -1/(2*Sqrt[3])
{8, 53, 54} -> -(1/Sqrt[3])
{8, 54, 53} -> 1/Sqrt[3]
{8, 64, 65} -> 1/(2*Sqrt[3])
{8, 65, 64} -> -1/(2*Sqrt[3])
{8, 66, 67} -> 1/(2*Sqrt[3])
{8, 67, 66} -> -1/(2*Sqrt[3])
{8, 68, 69} -> -(1/Sqrt[3])
{8, 69, 68} -> 1/Sqrt[3]
{8, 81, 82} -> 1/(2*Sqrt[3])
{8, 82, 81} -> -1/(2*Sqrt[3])
{8, 83, 84} -> 1/(2*Sqrt[3])
{8, 84, 83} -> -1/(2*Sqrt[3])
{8, 85, 86} -> -(1/Sqrt[3])
{8, 86, 85} -> 1/Sqrt[3]
{9, 1, 12} -> -1/2
{9, 2, 11} -> -1/2
{9, 3, 10} -> -1/2
{9, 4, 14} -> -1/2
{9, 5, 13} -> -1/2
{9, 8, 10} -> -1/(2*Sqrt[3])
{9, 10, 3} -> 1/2
{9, 10, 8} -> 1/(2*Sqrt[3])
{9, 10, 15} -> Sqrt[2/3]
{9, 11, 2} -> 1/2
{9, 12, 1} -> 1/2
{9, 13, 5} -> 1/2
{9, 14, 4} -> 1/2
{9, 15, 10} -> -Sqrt[2/3]
{9, 16, 23} -> 1/2
{9, 17, 22} -> -1/2
{9, 22, 17} -> 1/2
{9, 23, 16} -> -1/2
{9, 25, 32} -> 1/2
{9, 26, 31} -> -1/2
{9, 31, 26} -> 1/2
{9, 32, 25} -> -1/2
{9, 36, 43} -> 1/2
{9, 37, 42} -> -1/2
{9, 42, 37} -> 1/2
{9, 43, 36} -> -1/2
{9, 49, 56} -> 1/2
{9, 50, 55} -> -1/2
{9, 55, 50} -> 1/2
{9, 56, 49} -> -1/2
{9, 64, 71} -> 1/2
{9, 65, 70} -> -1/2
{9, 70, 65} -> 1/2
{9, 71, 64} -> -1/2
{9, 81, 88} -> 1/2
{9, 82, 87} -> -1/2
{9, 87, 82} -> 1/2
{9, 88, 81} -> -1/2
{10, 1, 11} -> 1/2
{10, 2, 12} -> -1/2
{10, 3, 9} -> 1/2
{10, 4, 13} -> 1/2
{10, 5, 14} -> -1/2
{10, 8, 9} -> 1/(2*Sqrt[3])
{10, 9, 3} -> -1/2
{10, 9, 8} -> -1/(2*Sqrt[3])
{10, 9, 15} -> -Sqrt[2/3]
{10, 11, 1} -> -1/2
{10, 12, 2} -> 1/2
{10, 13, 4} -> -1/2
{10, 14, 5} -> 1/2
{10, 15, 9} -> Sqrt[2/3]
{10, 16, 22} -> 1/2
{10, 17, 23} -> 1/2
{10, 22, 16} -> -1/2
{10, 23, 17} -> -1/2
{10, 25, 31} -> 1/2
{10, 26, 32} -> 1/2
{10, 31, 25} -> -1/2
{10, 32, 26} -> -1/2
{10, 36, 42} -> 1/2
{10, 37, 43} -> 1/2
{10, 42, 36} -> -1/2
{10, 43, 37} -> -1/2
{10, 49, 55} -> 1/2
{10, 50, 56} -> 1/2
{10, 55, 49} -> -1/2
{10, 56, 50} -> -1/2
{10, 64, 70} -> 1/2
{10, 65, 71} -> 1/2
{10, 70, 64} -> -1/2
{10, 71, 65} -> -1/2
{10, 81, 87} -> 1/2
{10, 82, 88} -> 1/2
{10, 87, 81} -> -1/2
{10, 88, 82} -> -1/2
{11, 1, 10} -> -1/2
{11, 2, 9} -> 1/2
{11, 3, 12} -> 1/2
{11, 6, 14} -> -1/2
{11, 7, 13} -> -1/2
{11, 8, 12} -> -1/(2*Sqrt[3])
{11, 9, 2} -> -1/2
{11, 10, 1} -> 1/2
{11, 12, 3} -> -1/2
{11, 12, 8} -> 1/(2*Sqrt[3])
{11, 12, 15} -> Sqrt[2/3]
{11, 13, 7} -> 1/2
{11, 14, 6} -> 1/2
{11, 15, 12} -> -Sqrt[2/3]
{11, 18, 23} -> 1/2
{11, 19, 22} -> -1/2
{11, 22, 19} -> 1/2
{11, 23, 18} -> -1/2
{11, 27, 32} -> 1/2
{11, 28, 31} -> -1/2
{11, 31, 28} -> 1/2
{11, 32, 27} -> -1/2
{11, 38, 43} -> 1/2
{11, 39, 42} -> -1/2
{11, 42, 39} -> 1/2
{11, 43, 38} -> -1/2
{11, 51, 56} -> 1/2
{11, 52, 55} -> -1/2
{11, 55, 52} -> 1/2
{11, 56, 51} -> -1/2
{11, 66, 71} -> 1/2
{11, 67, 70} -> -1/2
{11, 70, 67} -> 1/2
{11, 71, 66} -> -1/2
{11, 83, 88} -> 1/2
{11, 84, 87} -> -1/2
{11, 87, 84} -> 1/2
{11, 88, 83} -> -1/2
{12, 1, 9} -> 1/2
{12, 2, 10} -> 1/2
{12, 3, 11} -> -1/2
{12, 6, 13} -> 1/2
{12, 7, 14} -> -1/2
{12, 8, 11} -> 1/(2*Sqrt[3])
{12, 9, 1} -> -1/2
{12, 10, 2} -> -1/2
{12, 11, 3} -> 1/2
{12, 11, 8} -> -1/(2*Sqrt[3])
{12, 11, 15} -> -Sqrt[2/3]
{12, 13, 6} -> -1/2
{12, 14, 7} -> 1/2
{12, 15, 11} -> Sqrt[2/3]
{12, 18, 22} -> 1/2
{12, 19, 23} -> 1/2
{12, 22, 18} -> -1/2
{12, 23, 19} -> -1/2
{12, 27, 31} -> 1/2
{12, 28, 32} -> 1/2
{12, 31, 27} -> -1/2
{12, 32, 28} -> -1/2
{12, 38, 42} -> 1/2
{12, 39, 43} -> 1/2
{12, 42, 38} -> -1/2
{12, 43, 39} -> -1/2
{12, 51, 55} -> 1/2
{12, 52, 56} -> 1/2
{12, 55, 51} -> -1/2
{12, 56, 52} -> -1/2
{12, 66, 70} -> 1/2
{12, 67, 71} -> 1/2
{12, 70, 66} -> -1/2
{12, 71, 67} -> -1/2
{12, 83, 87} -> 1/2
{12, 84, 88} -> 1/2
{12, 87, 83} -> -1/2
{12, 88, 84} -> -1/2
{13, 4, 10} -> -1/2
{13, 5, 9} -> 1/2
{13, 6, 12} -> -1/2
{13, 7, 11} -> 1/2
{13, 8, 14} -> 1/Sqrt[3]
{13, 9, 5} -> -1/2
{13, 10, 4} -> 1/2
{13, 11, 7} -> -1/2
{13, 12, 6} -> 1/2
{13, 14, 8} -> -(1/Sqrt[3])
{13, 14, 15} -> Sqrt[2/3]
{13, 15, 14} -> -Sqrt[2/3]
{13, 20, 23} -> 1/2
{13, 21, 22} -> -1/2
{13, 22, 21} -> 1/2
{13, 23, 20} -> -1/2
{13, 29, 32} -> 1/2
{13, 30, 31} -> -1/2
{13, 31, 30} -> 1/2
{13, 32, 29} -> -1/2
{13, 40, 43} -> 1/2
{13, 41, 42} -> -1/2
{13, 42, 41} -> 1/2
{13, 43, 40} -> -1/2
{13, 53, 56} -> 1/2
{13, 54, 55} -> -1/2
{13, 55, 54} -> 1/2
{13, 56, 53} -> -1/2
{13, 68, 71} -> 1/2
{13, 69, 70} -> -1/2
{13, 70, 69} -> 1/2
{13, 71, 68} -> -1/2
{13, 85, 88} -> 1/2
{13, 86, 87} -> -1/2
{13, 87, 86} -> 1/2
{13, 88, 85} -> -1/2
{14, 4, 9} -> 1/2
{14, 5, 10} -> 1/2
{14, 6, 11} -> 1/2
{14, 7, 12} -> 1/2
{14, 8, 13} -> -(1/Sqrt[3])
{14, 9, 4} -> -1/2
{14, 10, 5} -> -1/2
{14, 11, 6} -> -1/2
{14, 12, 7} -> -1/2
{14, 13, 8} -> 1/Sqrt[3]
{14, 13, 15} -> -Sqrt[2/3]
{14, 15, 13} -> Sqrt[2/3]
{14, 20, 22} -> 1/2
{14, 21, 23} -> 1/2
{14, 22, 20} -> -1/2
{14, 23, 21} -> -1/2
{14, 29, 31} -> 1/2
{14, 30, 32} -> 1/2
{14, 31, 29} -> -1/2
{14, 32, 30} -> -1/2
{14, 40, 42} -> 1/2
{14, 41, 43} -> 1/2
{14, 42, 40} -> -1/2
{14, 43, 41} -> -1/2
{14, 53, 55} -> 1/2
{14, 54, 56} -> 1/2
{14, 55, 53} -> -1/2
{14, 56, 54} -> -1/2
{14, 68, 70} -> 1/2
{14, 69, 71} -> 1/2
{14, 70, 68} -> -1/2
{14, 71, 69} -> -1/2
{14, 85, 87} -> 1/2
{14, 86, 88} -> 1/2
{14, 87, 85} -> -1/2
{14, 88, 86} -> -1/2
{15, 9, 10} -> Sqrt[2/3]
{15, 10, 9} -> -Sqrt[2/3]
{15, 11, 12} -> Sqrt[2/3]
{15, 12, 11} -> -Sqrt[2/3]
{15, 13, 14} -> Sqrt[2/3]
{15, 14, 13} -> -Sqrt[2/3]
{15, 16, 17} -> 1/(2*Sqrt[6])
{15, 17, 16} -> -1/(2*Sqrt[6])
{15, 18, 19} -> 1/(2*Sqrt[6])
{15, 19, 18} -> -1/(2*Sqrt[6])
{15, 20, 21} -> 1/(2*Sqrt[6])
{15, 21, 20} -> -1/(2*Sqrt[6])
{15, 22, 23} -> -Sqrt[3/2]/2
{15, 23, 22} -> Sqrt[3/2]/2
{15, 25, 26} -> 1/(2*Sqrt[6])
{15, 26, 25} -> -1/(2*Sqrt[6])
{15, 27, 28} -> 1/(2*Sqrt[6])
{15, 28, 27} -> -1/(2*Sqrt[6])
{15, 29, 30} -> 1/(2*Sqrt[6])
{15, 30, 29} -> -1/(2*Sqrt[6])
{15, 31, 32} -> -Sqrt[3/2]/2
{15, 32, 31} -> Sqrt[3/2]/2
{15, 36, 37} -> 1/(2*Sqrt[6])
{15, 37, 36} -> -1/(2*Sqrt[6])
{15, 38, 39} -> 1/(2*Sqrt[6])
{15, 39, 38} -> -1/(2*Sqrt[6])
{15, 40, 41} -> 1/(2*Sqrt[6])
{15, 41, 40} -> -1/(2*Sqrt[6])
{15, 42, 43} -> -Sqrt[3/2]/2
{15, 43, 42} -> Sqrt[3/2]/2
{15, 49, 50} -> 1/(2*Sqrt[6])
{15, 50, 49} -> -1/(2*Sqrt[6])
{15, 51, 52} -> 1/(2*Sqrt[6])
{15, 52, 51} -> -1/(2*Sqrt[6])
{15, 53, 54} -> 1/(2*Sqrt[6])
{15, 54, 53} -> -1/(2*Sqrt[6])
{15, 55, 56} -> -Sqrt[3/2]/2
{15, 56, 55} -> Sqrt[3/2]/2
{15, 64, 65} -> 1/(2*Sqrt[6])
{15, 65, 64} -> -1/(2*Sqrt[6])
{15, 66, 67} -> 1/(2*Sqrt[6])
{15, 67, 66} -> -1/(2*Sqrt[6])
{15, 68, 69} -> 1/(2*Sqrt[6])
{15, 69, 68} -> -1/(2*Sqrt[6])
{15, 70, 71} -> -Sqrt[3/2]/2
{15, 71, 70} -> Sqrt[3/2]/2
{15, 81, 82} -> 1/(2*Sqrt[6])
{15, 82, 81} -> -1/(2*Sqrt[6])
{15, 83, 84} -> 1/(2*Sqrt[6])
{15, 84, 83} -> -1/(2*Sqrt[6])
{15, 85, 86} -> 1/(2*Sqrt[6])
{15, 86, 85} -> -1/(2*Sqrt[6])
{15, 87, 88} -> -Sqrt[3/2]/2
{15, 88, 87} -> Sqrt[3/2]/2
{16, 1, 19} -> -1/2
{16, 2, 18} -> -1/2
{16, 3, 17} -> -1/2
{16, 4, 21} -> -1/2
{16, 5, 20} -> -1/2
{16, 8, 17} -> -1/(2*Sqrt[3])
{16, 9, 23} -> -1/2
{16, 10, 22} -> -1/2
{16, 15, 17} -> -1/(2*Sqrt[6])
{16, 17, 3} -> 1/2
{16, 17, 8} -> 1/(2*Sqrt[3])
{16, 17, 15} -> 1/(2*Sqrt[6])
{16, 17, 24} -> Sqrt[5/2]/2
{16, 18, 2} -> 1/2
{16, 19, 1} -> 1/2
{16, 20, 5} -> 1/2
{16, 21, 4} -> 1/2
{16, 22, 10} -> 1/2
{16, 23, 9} -> 1/2
{16, 24, 17} -> -Sqrt[5/2]/2
{16, 25, 34} -> 1/2
{16, 26, 33} -> -1/2
{16, 33, 26} -> 1/2
{16, 34, 25} -> -1/2
{16, 36, 45} -> 1/2
{16, 37, 44} -> -1/2
{16, 44, 37} -> 1/2
{16, 45, 36} -> -1/2
{16, 49, 58} -> 1/2
{16, 50, 57} -> -1/2
{16, 57, 50} -> 1/2
{16, 58, 49} -> -1/2
{16, 64, 73} -> 1/2
{16, 65, 72} -> -1/2
{16, 72, 65} -> 1/2
{16, 73, 64} -> -1/2
{16, 81, 90} -> 1/2
{16, 82, 89} -> -1/2
{16, 89, 82} -> 1/2
{16, 90, 81} -> -1/2
{17, 1, 18} -> 1/2
{17, 2, 19} -> -1/2
{17, 3, 16} -> 1/2
{17, 4, 20} -> 1/2
{17, 5, 21} -> -1/2
{17, 8, 16} -> 1/(2*Sqrt[3])
{17, 9, 22} -> 1/2
{17, 10, 23} -> -1/2
{17, 15, 16} -> 1/(2*Sqrt[6])
{17, 16, 3} -> -1/2
{17, 16, 8} -> -1/(2*Sqrt[3])
{17, 16, 15} -> -1/(2*Sqrt[6])
{17, 16, 24} -> -Sqrt[5/2]/2
{17, 18, 1} -> -1/2
{17, 19, 2} -> 1/2
{17, 20, 4} -> -1/2
{17, 21, 5} -> 1/2
{17, 22, 9} -> -1/2
{17, 23, 10} -> 1/2
{17, 24, 16} -> Sqrt[5/2]/2
{17, 25, 33} -> 1/2
{17, 26, 34} -> 1/2
{17, 33, 25} -> -1/2
{17, 34, 26} -> -1/2
{17, 36, 44} -> 1/2
{17, 37, 45} -> 1/2
{17, 44, 36} -> -1/2
{17, 45, 37} -> -1/2
{17, 49, 57} -> 1/2
{17, 50, 58} -> 1/2
{17, 57, 49} -> -1/2
{17, 58, 50} -> -1/2
{17, 64, 72} -> 1/2
{17, 65, 73} -> 1/2
{17, 72, 64} -> -1/2
{17, 73, 65} -> -1/2
{17, 81, 89} -> 1/2
{17, 82, 90} -> 1/2
{17, 89, 81} -> -1/2
{17, 90, 82} -> -1/2
{18, 1, 17} -> -1/2
{18, 2, 16} -> 1/2
{18, 3, 19} -> 1/2
{18, 6, 21} -> -1/2
{18, 7, 20} -> -1/2
{18, 8, 19} -> -1/(2*Sqrt[3])
{18, 11, 23} -> -1/2
{18, 12, 22} -> -1/2
{18, 15, 19} -> -1/(2*Sqrt[6])
{18, 16, 2} -> -1/2
{18, 17, 1} -> 1/2
{18, 19, 3} -> -1/2
{18, 19, 8} -> 1/(2*Sqrt[3])
{18, 19, 15} -> 1/(2*Sqrt[6])
{18, 19, 24} -> Sqrt[5/2]/2
{18, 20, 7} -> 1/2
{18, 21, 6} -> 1/2
{18, 22, 12} -> 1/2
{18, 23, 11} -> 1/2
{18, 24, 19} -> -Sqrt[5/2]/2
{18, 27, 34} -> 1/2
{18, 28, 33} -> -1/2
{18, 33, 28} -> 1/2
{18, 34, 27} -> -1/2
{18, 38, 45} -> 1/2
{18, 39, 44} -> -1/2
{18, 44, 39} -> 1/2
{18, 45, 38} -> -1/2
{18, 51, 58} -> 1/2
{18, 52, 57} -> -1/2
{18, 57, 52} -> 1/2
{18, 58, 51} -> -1/2
{18, 66, 73} -> 1/2
{18, 67, 72} -> -1/2
{18, 72, 67} -> 1/2
{18, 73, 66} -> -1/2
{18, 83, 90} -> 1/2
{18, 84, 89} -> -1/2
{18, 89, 84} -> 1/2
{18, 90, 83} -> -1/2
{19, 1, 16} -> 1/2
{19, 2, 17} -> 1/2
{19, 3, 18} -> -1/2
{19, 6, 20} -> 1/2
{19, 7, 21} -> -1/2
{19, 8, 18} -> 1/(2*Sqrt[3])
{19, 11, 22} -> 1/2
{19, 12, 23} -> -1/2
{19, 15, 18} -> 1/(2*Sqrt[6])
{19, 16, 1} -> -1/2
{19, 17, 2} -> -1/2
{19, 18, 3} -> 1/2
{19, 18, 8} -> -1/(2*Sqrt[3])
{19, 18, 15} -> -1/(2*Sqrt[6])
{19, 18, 24} -> -Sqrt[5/2]/2
{19, 20, 6} -> -1/2
{19, 21, 7} -> 1/2
{19, 22, 11} -> -1/2
{19, 23, 12} -> 1/2
{19, 24, 18} -> Sqrt[5/2]/2
{19, 27, 33} -> 1/2
{19, 28, 34} -> 1/2
{19, 33, 27} -> -1/2
{19, 34, 28} -> -1/2
{19, 38, 44} -> 1/2
{19, 39, 45} -> 1/2
{19, 44, 38} -> -1/2
{19, 45, 39} -> -1/2
{19, 51, 57} -> 1/2
{19, 52, 58} -> 1/2
{19, 57, 51} -> -1/2
{19, 58, 52} -> -1/2
{19, 66, 72} -> 1/2
{19, 67, 73} -> 1/2
{19, 72, 66} -> -1/2
{19, 73, 67} -> -1/2
{19, 83, 89} -> 1/2
{19, 84, 90} -> 1/2
{19, 89, 83} -> -1/2
{19, 90, 84} -> -1/2
{20, 4, 17} -> -1/2
{20, 5, 16} -> 1/2
{20, 6, 19} -> -1/2
{20, 7, 18} -> 1/2
{20, 8, 21} -> 1/Sqrt[3]
{20, 13, 23} -> -1/2
{20, 14, 22} -> -1/2
{20, 15, 21} -> -1/(2*Sqrt[6])
{20, 16, 5} -> -1/2
{20, 17, 4} -> 1/2
{20, 18, 7} -> -1/2
{20, 19, 6} -> 1/2
{20, 21, 8} -> -(1/Sqrt[3])
{20, 21, 15} -> 1/(2*Sqrt[6])
{20, 21, 24} -> Sqrt[5/2]/2
{20, 22, 14} -> 1/2
{20, 23, 13} -> 1/2
{20, 24, 21} -> -Sqrt[5/2]/2
{20, 29, 34} -> 1/2
{20, 30, 33} -> -1/2
{20, 33, 30} -> 1/2
{20, 34, 29} -> -1/2
{20, 40, 45} -> 1/2
{20, 41, 44} -> -1/2
{20, 44, 41} -> 1/2
{20, 45, 40} -> -1/2
{20, 53, 58} -> 1/2
{20, 54, 57} -> -1/2
{20, 57, 54} -> 1/2
{20, 58, 53} -> -1/2
{20, 68, 73} -> 1/2
{20, 69, 72} -> -1/2
{20, 72, 69} -> 1/2
{20, 73, 68} -> -1/2
{20, 85, 90} -> 1/2
{20, 86, 89} -> -1/2
{20, 89, 86} -> 1/2
{20, 90, 85} -> -1/2
{21, 4, 16} -> 1/2
{21, 5, 17} -> 1/2
{21, 6, 18} -> 1/2
{21, 7, 19} -> 1/2
{21, 8, 20} -> -(1/Sqrt[3])
{21, 13, 22} -> 1/2
{21, 14, 23} -> -1/2
{21, 15, 20} -> 1/(2*Sqrt[6])
{21, 16, 4} -> -1/2
{21, 17, 5} -> -1/2
{21, 18, 6} -> -1/2
{21, 19, 7} -> -1/2
{21, 20, 8} -> 1/Sqrt[3]
{21, 20, 15} -> -1/(2*Sqrt[6])
{21, 20, 24} -> -Sqrt[5/2]/2
{21, 22, 13} -> -1/2
{21, 23, 14} -> 1/2
{21, 24, 20} -> Sqrt[5/2]/2
{21, 29, 33} -> 1/2
{21, 30, 34} -> 1/2
{21, 33, 29} -> -1/2
{21, 34, 30} -> -1/2
{21, 40, 44} -> 1/2
{21, 41, 45} -> 1/2
{21, 44, 40} -> -1/2
{21, 45, 41} -> -1/2
{21, 53, 57} -> 1/2
{21, 54, 58} -> 1/2
{21, 57, 53} -> -1/2
{21, 58, 54} -> -1/2
{21, 68, 72} -> 1/2
{21, 69, 73} -> 1/2
{21, 72, 68} -> -1/2
{21, 73, 69} -> -1/2
{21, 85, 89} -> 1/2
{21, 86, 90} -> 1/2
{21, 89, 85} -> -1/2
{21, 90, 86} -> -1/2
{22, 9, 17} -> -1/2
{22, 10, 16} -> 1/2
{22, 11, 19} -> -1/2
{22, 12, 18} -> 1/2
{22, 13, 21} -> -1/2
{22, 14, 20} -> 1/2
{22, 15, 23} -> Sqrt[3/2]/2
{22, 16, 10} -> -1/2
{22, 17, 9} -> 1/2
{22, 18, 12} -> -1/2
{22, 19, 11} -> 1/2
{22, 20, 14} -> -1/2
{22, 21, 13} -> 1/2
{22, 23, 15} -> -Sqrt[3/2]/2
{22, 23, 24} -> Sqrt[5/2]/2
{22, 24, 23} -> -Sqrt[5/2]/2
{22, 31, 34} -> 1/2
{22, 32, 33} -> -1/2
{22, 33, 32} -> 1/2
{22, 34, 31} -> -1/2
{22, 42, 45} -> 1/2
{22, 43, 44} -> -1/2
{22, 44, 43} -> 1/2
{22, 45, 42} -> -1/2
{22, 55, 58} -> 1/2
{22, 56, 57} -> -1/2
{22, 57, 56} -> 1/2
{22, 58, 55} -> -1/2
{22, 70, 73} -> 1/2
{22, 71, 72} -> -1/2
{22, 72, 71} -> 1/2
{22, 73, 70} -> -1/2
{22, 87, 90} -> 1/2
{22, 88, 89} -> -1/2
{22, 89, 88} -> 1/2
{22, 90, 87} -> -1/2
{23, 9, 16} -> 1/2
{23, 10, 17} -> 1/2
{23, 11, 18} -> 1/2
{23, 12, 19} -> 1/2
{23, 13, 20} -> 1/2
{23, 14, 21} -> 1/2
{23, 15, 22} -> -Sqrt[3/2]/2
{23, 16, 9} -> -1/2
{23, 17, 10} -> -1/2
{23, 18, 11} -> -1/2
{23, 19, 12} -> -1/2
{23, 20, 13} -> -1/2
{23, 21, 14} -> -1/2
{23, 22, 15} -> Sqrt[3/2]/2
{23, 22, 24} -> -Sqrt[5/2]/2
{23, 24, 22} -> Sqrt[5/2]/2
{23, 31, 33} -> 1/2
{23, 32, 34} -> 1/2
{23, 33, 31} -> -1/2
{23, 34, 32} -> -1/2
{23, 42, 44} -> 1/2
{23, 43, 45} -> 1/2
{23, 44, 42} -> -1/2
{23, 45, 43} -> -1/2
{23, 55, 57} -> 1/2
{23, 56, 58} -> 1/2
{23, 57, 55} -> -1/2
{23, 58, 56} -> -1/2
{23, 70, 72} -> 1/2
{23, 71, 73} -> 1/2
{23, 72, 70} -> -1/2
{23, 73, 71} -> -1/2
{23, 87, 89} -> 1/2
{23, 88, 90} -> 1/2
{23, 89, 87} -> -1/2
{23, 90, 88} -> -1/2
{24, 16, 17} -> Sqrt[5/2]/2
{24, 17, 16} -> -Sqrt[5/2]/2
{24, 18, 19} -> Sqrt[5/2]/2
{24, 19, 18} -> -Sqrt[5/2]/2
{24, 20, 21} -> Sqrt[5/2]/2
{24, 21, 20} -> -Sqrt[5/2]/2
{24, 22, 23} -> Sqrt[5/2]/2
{24, 23, 22} -> -Sqrt[5/2]/2
{24, 25, 26} -> 1/(2*Sqrt[10])
{24, 26, 25} -> -1/(2*Sqrt[10])
{24, 27, 28} -> 1/(2*Sqrt[10])
{24, 28, 27} -> -1/(2*Sqrt[10])
{24, 29, 30} -> 1/(2*Sqrt[10])
{24, 30, 29} -> -1/(2*Sqrt[10])
{24, 31, 32} -> 1/(2*Sqrt[10])
{24, 32, 31} -> -1/(2*Sqrt[10])
{24, 33, 34} -> -Sqrt[2/5]
{24, 34, 33} -> Sqrt[2/5]
{24, 36, 37} -> 1/(2*Sqrt[10])
{24, 37, 36} -> -1/(2*Sqrt[10])
{24, 38, 39} -> 1/(2*Sqrt[10])
{24, 39, 38} -> -1/(2*Sqrt[10])
{24, 40, 41} -> 1/(2*Sqrt[10])
{24, 41, 40} -> -1/(2*Sqrt[10])
{24, 42, 43} -> 1/(2*Sqrt[10])
{24, 43, 42} -> -1/(2*Sqrt[10])
{24, 44, 45} -> -Sqrt[2/5]
{24, 45, 44} -> Sqrt[2/5]
{24, 49, 50} -> 1/(2*Sqrt[10])
{24, 50, 49} -> -1/(2*Sqrt[10])
{24, 51, 52} -> 1/(2*Sqrt[10])
{24, 52, 51} -> -1/(2*Sqrt[10])
{24, 53, 54} -> 1/(2*Sqrt[10])
{24, 54, 53} -> -1/(2*Sqrt[10])
{24, 55, 56} -> 1/(2*Sqrt[10])
{24, 56, 55} -> -1/(2*Sqrt[10])
{24, 57, 58} -> -Sqrt[2/5]
{24, 58, 57} -> Sqrt[2/5]
{24, 64, 65} -> 1/(2*Sqrt[10])
{24, 65, 64} -> -1/(2*Sqrt[10])
{24, 66, 67} -> 1/(2*Sqrt[10])
{24, 67, 66} -> -1/(2*Sqrt[10])
{24, 68, 69} -> 1/(2*Sqrt[10])
{24, 69, 68} -> -1/(2*Sqrt[10])
{24, 70, 71} -> 1/(2*Sqrt[10])
{24, 71, 70} -> -1/(2*Sqrt[10])
{24, 72, 73} -> -Sqrt[2/5]
{24, 73, 72} -> Sqrt[2/5]
{24, 81, 82} -> 1/(2*Sqrt[10])
{24, 82, 81} -> -1/(2*Sqrt[10])
{24, 83, 84} -> 1/(2*Sqrt[10])
{24, 84, 83} -> -1/(2*Sqrt[10])
{24, 85, 86} -> 1/(2*Sqrt[10])
{24, 86, 85} -> -1/(2*Sqrt[10])
{24, 87, 88} -> 1/(2*Sqrt[10])
{24, 88, 87} -> -1/(2*Sqrt[10])
{24, 89, 90} -> -Sqrt[2/5]
{24, 90, 89} -> Sqrt[2/5]
{25, 1, 28} -> -1/2
{25, 2, 27} -> -1/2
{25, 3, 26} -> -1/2
{25, 4, 30} -> -1/2
{25, 5, 29} -> -1/2
{25, 8, 26} -> -1/(2*Sqrt[3])
{25, 9, 32} -> -1/2
{25, 10, 31} -> -1/2
{25, 15, 26} -> -1/(2*Sqrt[6])
{25, 16, 34} -> -1/2
{25, 17, 33} -> -1/2
{25, 24, 26} -> -1/(2*Sqrt[10])
{25, 26, 3} -> 1/2
{25, 26, 8} -> 1/(2*Sqrt[3])
{25, 26, 15} -> 1/(2*Sqrt[6])
{25, 26, 24} -> 1/(2*Sqrt[10])
{25, 26, 35} -> Sqrt[3/5]
{25, 27, 2} -> 1/2
{25, 28, 1} -> 1/2
{25, 29, 5} -> 1/2
{25, 30, 4} -> 1/2
{25, 31, 10} -> 1/2
{25, 32, 9} -> 1/2
{25, 33, 17} -> 1/2
{25, 34, 16} -> 1/2
{25, 35, 26} -> -Sqrt[3/5]
{25, 36, 47} -> 1/2
{25, 37, 46} -> -1/2
{25, 46, 37} -> 1/2
{25, 47, 36} -> -1/2
{25, 49, 60} -> 1/2
{25, 50, 59} -> -1/2
{25, 59, 50} -> 1/2
{25, 60, 49} -> -1/2
{25, 64, 75} -> 1/2
{25, 65, 74} -> -1/2
{25, 74, 65} -> 1/2
{25, 75, 64} -> -1/2
{25, 81, 92} -> 1/2
{25, 82, 91} -> -1/2
{25, 91, 82} -> 1/2
{25, 92, 81} -> -1/2
{26, 1, 27} -> 1/2
{26, 2, 28} -> -1/2
{26, 3, 25} -> 1/2
{26, 4, 29} -> 1/2
{26, 5, 30} -> -1/2
{26, 8, 25} -> 1/(2*Sqrt[3])
{26, 9, 31} -> 1/2
{26, 10, 32} -> -1/2
{26, 15, 25} -> 1/(2*Sqrt[6])
{26, 16, 33} -> 1/2
{26, 17, 34} -> -1/2
{26, 24, 25} -> 1/(2*Sqrt[10])
{26, 25, 3} -> -1/2
{26, 25, 8} -> -1/(2*Sqrt[3])
{26, 25, 15} -> -1/(2*Sqrt[6])
{26, 25, 24} -> -1/(2*Sqrt[10])
{26, 25, 35} -> -Sqrt[3/5]
{26, 27, 1} -> -1/2
{26, 28, 2} -> 1/2
{26, 29, 4} -> -1/2
{26, 30, 5} -> 1/2
{26, 31, 9} -> -1/2
{26, 32, 10} -> 1/2
{26, 33, 16} -> -1/2
{26, 34, 17} -> 1/2
{26, 35, 25} -> Sqrt[3/5]
{26, 36, 46} -> 1/2
{26, 37, 47} -> 1/2
{26, 46, 36} -> -1/2
{26, 47, 37} -> -1/2
{26, 49, 59} -> 1/2
{26, 50, 60} -> 1/2
{26, 59, 49} -> -1/2
{26, 60, 50} -> -1/2
{26, 64, 74} -> 1/2
{26, 65, 75} -> 1/2
{26, 74, 64} -> -1/2
{26, 75, 65} -> -1/2
{26, 81, 91} -> 1/2
{26, 82, 92} -> 1/2
{26, 91, 81} -> -1/2
{26, 92, 82} -> -1/2
{27, 1, 26} -> -1/2
{27, 2, 25} -> 1/2
{27, 3, 28} -> 1/2
{27, 6, 30} -> -1/2
{27, 7, 29} -> -1/2
{27, 8, 28} -> -1/(2*Sqrt[3])
{27, 11, 32} -> -1/2
{27, 12, 31} -> -1/2
{27, 15, 28} -> -1/(2*Sqrt[6])
{27, 18, 34} -> -1/2
{27, 19, 33} -> -1/2
{27, 24, 28} -> -1/(2*Sqrt[10])
{27, 25, 2} -> -1/2
{27, 26, 1} -> 1/2
{27, 28, 3} -> -1/2
{27, 28, 8} -> 1/(2*Sqrt[3])
{27, 28, 15} -> 1/(2*Sqrt[6])
{27, 28, 24} -> 1/(2*Sqrt[10])
{27, 28, 35} -> Sqrt[3/5]
{27, 29, 7} -> 1/2
{27, 30, 6} -> 1/2
{27, 31, 12} -> 1/2
{27, 32, 11} -> 1/2
{27, 33, 19} -> 1/2
{27, 34, 18} -> 1/2
{27, 35, 28} -> -Sqrt[3/5]
{27, 38, 47} -> 1/2
{27, 39, 46} -> -1/2
{27, 46, 39} -> 1/2
{27, 47, 38} -> -1/2
{27, 51, 60} -> 1/2
{27, 52, 59} -> -1/2
{27, 59, 52} -> 1/2
{27, 60, 51} -> -1/2
{27, 66, 75} -> 1/2
{27, 67, 74} -> -1/2
{27, 74, 67} -> 1/2
{27, 75, 66} -> -1/2
{27, 83, 92} -> 1/2
{27, 84, 91} -> -1/2
{27, 91, 84} -> 1/2
{27, 92, 83} -> -1/2
{28, 1, 25} -> 1/2
{28, 2, 26} -> 1/2
{28, 3, 27} -> -1/2
{28, 6, 29} -> 1/2
{28, 7, 30} -> -1/2
{28, 8, 27} -> 1/(2*Sqrt[3])
{28, 11, 31} -> 1/2
{28, 12, 32} -> -1/2
{28, 15, 27} -> 1/(2*Sqrt[6])
{28, 18, 33} -> 1/2
{28, 19, 34} -> -1/2
{28, 24, 27} -> 1/(2*Sqrt[10])
{28, 25, 1} -> -1/2
{28, 26, 2} -> -1/2
{28, 27, 3} -> 1/2
{28, 27, 8} -> -1/(2*Sqrt[3])
{28, 27, 15} -> -1/(2*Sqrt[6])
{28, 27, 24} -> -1/(2*Sqrt[10])
{28, 27, 35} -> -Sqrt[3/5]
{28, 29, 6} -> -1/2
{28, 30, 7} -> 1/2
{28, 31, 11} -> -1/2
{28, 32, 12} -> 1/2
{28, 33, 18} -> -1/2
{28, 34, 19} -> 1/2
{28, 35, 27} -> Sqrt[3/5]
{28, 38, 46} -> 1/2
{28, 39, 47} -> 1/2
{28, 46, 38} -> -1/2
{28, 47, 39} -> -1/2
{28, 51, 59} -> 1/2
{28, 52, 60} -> 1/2
{28, 59, 51} -> -1/2
{28, 60, 52} -> -1/2
{28, 66, 74} -> 1/2
{28, 67, 75} -> 1/2
{28, 74, 66} -> -1/2
{28, 75, 67} -> -1/2
{28, 83, 91} -> 1/2
{28, 84, 92} -> 1/2
{28, 91, 83} -> -1/2
{28, 92, 84} -> -1/2
{29, 4, 26} -> -1/2
{29, 5, 25} -> 1/2
{29, 6, 28} -> -1/2
{29, 7, 27} -> 1/2
{29, 8, 30} -> 1/Sqrt[3]
{29, 13, 32} -> -1/2
{29, 14, 31} -> -1/2
{29, 15, 30} -> -1/(2*Sqrt[6])
{29, 20, 34} -> -1/2
{29, 21, 33} -> -1/2
{29, 24, 30} -> -1/(2*Sqrt[10])
{29, 25, 5} -> -1/2
{29, 26, 4} -> 1/2
{29, 27, 7} -> -1/2
{29, 28, 6} -> 1/2
{29, 30, 8} -> -(1/Sqrt[3])
{29, 30, 15} -> 1/(2*Sqrt[6])
{29, 30, 24} -> 1/(2*Sqrt[10])
{29, 30, 35} -> Sqrt[3/5]
{29, 31, 14} -> 1/2
{29, 32, 13} -> 1/2
{29, 33, 21} -> 1/2
{29, 34, 20} -> 1/2
{29, 35, 30} -> -Sqrt[3/5]
{29, 40, 47} -> 1/2
{29, 41, 46} -> -1/2
{29, 46, 41} -> 1/2
{29, 47, 40} -> -1/2
{29, 53, 60} -> 1/2
{29, 54, 59} -> -1/2
{29, 59, 54} -> 1/2
{29, 60, 53} -> -1/2
{29, 68, 75} -> 1/2
{29, 69, 74} -> -1/2
{29, 74, 69} -> 1/2
{29, 75, 68} -> -1/2
{29, 85, 92} -> 1/2
{29, 86, 91} -> -1/2
{29, 91, 86} -> 1/2
{29, 92, 85} -> -1/2
{30, 4, 25} -> 1/2
{30, 5, 26} -> 1/2
{30, 6, 27} -> 1/2
{30, 7, 28} -> 1/2
{30, 8, 29} -> -(1/Sqrt[3])
{30, 13, 31} -> 1/2
{30, 14, 32} -> -1/2
{30, 15, 29} -> 1/(2*Sqrt[6])
{30, 20, 33} -> 1/2
{30, 21, 34} -> -1/2
{30, 24, 29} -> 1/(2*Sqrt[10])
{30, 25, 4} -> -1/2
{30, 26, 5} -> -1/2
{30, 27, 6} -> -1/2
{30, 28, 7} -> -1/2
{30, 29, 8} -> 1/Sqrt[3]
{30, 29, 15} -> -1/(2*Sqrt[6])
{30, 29, 24} -> -1/(2*Sqrt[10])
{30, 29, 35} -> -Sqrt[3/5]
{30, 31, 13} -> -1/2
{30, 32, 14} -> 1/2
{30, 33, 20} -> -1/2
{30, 34, 21} -> 1/2
{30, 35, 29} -> Sqrt[3/5]
{30, 40, 46} -> 1/2
{30, 41, 47} -> 1/2
{30, 46, 40} -> -1/2
{30, 47, 41} -> -1/2
{30, 53, 59} -> 1/2
{30, 54, 60} -> 1/2
{30, 59, 53} -> -1/2
{30, 60, 54} -> -1/2
{30, 68, 74} -> 1/2
{30, 69, 75} -> 1/2
{30, 74, 68} -> -1/2
{30, 75, 69} -> -1/2
{30, 85, 91} -> 1/2
{30, 86, 92} -> 1/2
{30, 91, 85} -> -1/2
{30, 92, 86} -> -1/2
{31, 9, 26} -> -1/2
{31, 10, 25} -> 1/2
{31, 11, 28} -> -1/2
{31, 12, 27} -> 1/2
{31, 13, 30} -> -1/2
{31, 14, 29} -> 1/2
{31, 15, 32} -> Sqrt[3/2]/2
{31, 22, 34} -> -1/2
{31, 23, 33} -> -1/2
{31, 24, 32} -> -1/(2*Sqrt[10])
{31, 25, 10} -> -1/2
{31, 26, 9} -> 1/2
{31, 27, 12} -> -1/2
{31, 28, 11} -> 1/2
{31, 29, 14} -> -1/2
{31, 30, 13} -> 1/2
{31, 32, 15} -> -Sqrt[3/2]/2
{31, 32, 24} -> 1/(2*Sqrt[10])
{31, 32, 35} -> Sqrt[3/5]
{31, 33, 23} -> 1/2
{31, 34, 22} -> 1/2
{31, 35, 32} -> -Sqrt[3/5]
{31, 42, 47} -> 1/2
{31, 43, 46} -> -1/2
{31, 46, 43} -> 1/2
{31, 47, 42} -> -1/2
{31, 55, 60} -> 1/2
{31, 56, 59} -> -1/2
{31, 59, 56} -> 1/2
{31, 60, 55} -> -1/2
{31, 70, 75} -> 1/2
{31, 71, 74} -> -1/2
{31, 74, 71} -> 1/2
{31, 75, 70} -> -1/2
{31, 87, 92} -> 1/2
{31, 88, 91} -> -1/2
{31, 91, 88} -> 1/2
{31, 92, 87} -> -1/2
{32, 9, 25} -> 1/2
{32, 10, 26} -> 1/2
{32, 11, 27} -> 1/2
{32, 12, 28} -> 1/2
{32, 13, 29} -> 1/2
{32, 14, 30} -> 1/2
{32, 15, 31} -> -Sqrt[3/2]/2
{32, 22, 33} -> 1/2
{32, 23, 34} -> -1/2
{32, 24, 31} -> 1/(2*Sqrt[10])
{32, 25, 9} -> -1/2
{32, 26, 10} -> -1/2
{32, 27, 11} -> -1/2
{32, 28, 12} -> -1/2
{32, 29, 13} -> -1/2
{32, 30, 14} -> -1/2
{32, 31, 15} -> Sqrt[3/2]/2
{32, 31, 24} -> -1/(2*Sqrt[10])
{32, 31, 35} -> -Sqrt[3/5]
{32, 33, 22} -> -1/2
{32, 34, 23} -> 1/2
{32, 35, 31} -> Sqrt[3/5]
{32, 42, 46} -> 1/2
{32, 43, 47} -> 1/2
{32, 46, 42} -> -1/2
{32, 47, 43} -> -1/2
{32, 55, 59} -> 1/2
{32, 56, 60} -> 1/2
{32, 59, 55} -> -1/2
{32, 60, 56} -> -1/2
{32, 70, 74} -> 1/2
{32, 71, 75} -> 1/2
{32, 74, 70} -> -1/2
{32, 75, 71} -> -1/2
{32, 87, 91} -> 1/2
{32, 88, 92} -> 1/2
{32, 91, 87} -> -1/2
{32, 92, 88} -> -1/2
{33, 16, 26} -> -1/2
{33, 17, 25} -> 1/2
{33, 18, 28} -> -1/2
{33, 19, 27} -> 1/2
{33, 20, 30} -> -1/2
{33, 21, 29} -> 1/2
{33, 22, 32} -> -1/2
{33, 23, 31} -> 1/2
{33, 24, 34} -> Sqrt[2/5]
{33, 25, 17} -> -1/2
{33, 26, 16} -> 1/2
{33, 27, 19} -> -1/2
{33, 28, 18} -> 1/2
{33, 29, 21} -> -1/2
{33, 30, 20} -> 1/2
{33, 31, 23} -> -1/2
{33, 32, 22} -> 1/2
{33, 34, 24} -> -Sqrt[2/5]
{33, 34, 35} -> Sqrt[3/5]
{33, 35, 34} -> -Sqrt[3/5]
{33, 44, 47} -> 1/2
{33, 45, 46} -> -1/2
{33, 46, 45} -> 1/2
{33, 47, 44} -> -1/2
{33, 57, 60} -> 1/2
{33, 58, 59} -> -1/2
{33, 59, 58} -> 1/2
{33, 60, 57} -> -1/2
{33, 72, 75} -> 1/2
{33, 73, 74} -> -1/2
{33, 74, 73} -> 1/2
{33, 75, 72} -> -1/2
{33, 89, 92} -> 1/2
{33, 90, 91} -> -1/2
{33, 91, 90} -> 1/2
{33, 92, 89} -> -1/2
{34, 16, 25} -> 1/2
{34, 17, 26} -> 1/2
{34, 18, 27} -> 1/2
{34, 19, 28} -> 1/2
{34, 20, 29} -> 1/2
{34, 21, 30} -> 1/2
{34, 22, 31} -> 1/2
{34, 23, 32} -> 1/2
{34, 24, 33} -> -Sqrt[2/5]
{34, 25, 16} -> -1/2
{34, 26, 17} -> -1/2
{34, 27, 18} -> -1/2
{34, 28, 19} -> -1/2
{34, 29, 20} -> -1/2
{34, 30, 21} -> -1/2
{34, 31, 22} -> -1/2
{34, 32, 23} -> -1/2
{34, 33, 24} -> Sqrt[2/5]
{34, 33, 35} -> -Sqrt[3/5]
{34, 35, 33} -> Sqrt[3/5]
{34, 44, 46} -> 1/2
{34, 45, 47} -> 1/2
{34, 46, 44} -> -1/2
{34, 47, 45} -> -1/2
{34, 57, 59} -> 1/2
{34, 58, 60} -> 1/2
{34, 59, 57} -> -1/2
{34, 60, 58} -> -1/2
{34, 72, 74} -> 1/2
{34, 73, 75} -> 1/2
{34, 74, 72} -> -1/2
{34, 75, 73} -> -1/2
{34, 89, 91} -> 1/2
{34, 90, 92} -> 1/2
{34, 91, 89} -> -1/2
{34, 92, 90} -> -1/2
{35, 25, 26} -> Sqrt[3/5]
{35, 26, 25} -> -Sqrt[3/5]
{35, 27, 28} -> Sqrt[3/5]
{35, 28, 27} -> -Sqrt[3/5]
{35, 29, 30} -> Sqrt[3/5]
{35, 30, 29} -> -Sqrt[3/5]
{35, 31, 32} -> Sqrt[3/5]
{35, 32, 31} -> -Sqrt[3/5]
{35, 33, 34} -> Sqrt[3/5]
{35, 34, 33} -> -Sqrt[3/5]
{35, 36, 37} -> 1/(2*Sqrt[15])
{35, 37, 36} -> -1/(2*Sqrt[15])
{35, 38, 39} -> 1/(2*Sqrt[15])
{35, 39, 38} -> -1/(2*Sqrt[15])
{35, 40, 41} -> 1/(2*Sqrt[15])
{35, 41, 40} -> -1/(2*Sqrt[15])
{35, 42, 43} -> 1/(2*Sqrt[15])
{35, 43, 42} -> -1/(2*Sqrt[15])
{35, 44, 45} -> 1/(2*Sqrt[15])
{35, 45, 44} -> -1/(2*Sqrt[15])
{35, 46, 47} -> -Sqrt[5/3]/2
{35, 47, 46} -> Sqrt[5/3]/2
{35, 49, 50} -> 1/(2*Sqrt[15])
{35, 50, 49} -> -1/(2*Sqrt[15])
{35, 51, 52} -> 1/(2*Sqrt[15])
{35, 52, 51} -> -1/(2*Sqrt[15])
{35, 53, 54} -> 1/(2*Sqrt[15])
{35, 54, 53} -> -1/(2*Sqrt[15])
{35, 55, 56} -> 1/(2*Sqrt[15])
{35, 56, 55} -> -1/(2*Sqrt[15])
{35, 57, 58} -> 1/(2*Sqrt[15])
{35, 58, 57} -> -1/(2*Sqrt[15])
{35, 59, 60} -> -Sqrt[5/3]/2
{35, 60, 59} -> Sqrt[5/3]/2
{35, 64, 65} -> 1/(2*Sqrt[15])
{35, 65, 64} -> -1/(2*Sqrt[15])
{35, 66, 67} -> 1/(2*Sqrt[15])
{35, 67, 66} -> -1/(2*Sqrt[15])
{35, 68, 69} -> 1/(2*Sqrt[15])
{35, 69, 68} -> -1/(2*Sqrt[15])
{35, 70, 71} -> 1/(2*Sqrt[15])
{35, 71, 70} -> -1/(2*Sqrt[15])
{35, 72, 73} -> 1/(2*Sqrt[15])
{35, 73, 72} -> -1/(2*Sqrt[15])
{35, 74, 75} -> -Sqrt[5/3]/2
{35, 75, 74} -> Sqrt[5/3]/2
{35, 81, 82} -> 1/(2*Sqrt[15])
{35, 82, 81} -> -1/(2*Sqrt[15])
{35, 83, 84} -> 1/(2*Sqrt[15])
{35, 84, 83} -> -1/(2*Sqrt[15])
{35, 85, 86} -> 1/(2*Sqrt[15])
{35, 86, 85} -> -1/(2*Sqrt[15])
{35, 87, 88} -> 1/(2*Sqrt[15])
{35, 88, 87} -> -1/(2*Sqrt[15])
{35, 89, 90} -> 1/(2*Sqrt[15])
{35, 90, 89} -> -1/(2*Sqrt[15])
{35, 91, 92} -> -Sqrt[5/3]/2
{35, 92, 91} -> Sqrt[5/3]/2
{36, 1, 39} -> -1/2
{36, 2, 38} -> -1/2
{36, 3, 37} -> -1/2
{36, 4, 41} -> -1/2
{36, 5, 40} -> -1/2
{36, 8, 37} -> -1/(2*Sqrt[3])
{36, 9, 43} -> -1/2
{36, 10, 42} -> -1/2
{36, 15, 37} -> -1/(2*Sqrt[6])
{36, 16, 45} -> -1/2
{36, 17, 44} -> -1/2
{36, 24, 37} -> -1/(2*Sqrt[10])
{36, 25, 47} -> -1/2
{36, 26, 46} -> -1/2
{36, 35, 37} -> -1/(2*Sqrt[15])
{36, 37, 3} -> 1/2
{36, 37, 8} -> 1/(2*Sqrt[3])
{36, 37, 15} -> 1/(2*Sqrt[6])
{36, 37, 24} -> 1/(2*Sqrt[10])
{36, 37, 35} -> 1/(2*Sqrt[15])
{36, 37, 48} -> Sqrt[7/3]/2
{36, 38, 2} -> 1/2
{36, 39, 1} -> 1/2
{36, 40, 5} -> 1/2
{36, 41, 4} -> 1/2
{36, 42, 10} -> 1/2
{36, 43, 9} -> 1/2
{36, 44, 17} -> 1/2
{36, 45, 16} -> 1/2
{36, 46, 26} -> 1/2
{36, 47, 25} -> 1/2
{36, 48, 37} -> -Sqrt[7/3]/2
{36, 49, 62} -> 1/2
{36, 50, 61} -> -1/2
{36, 61, 50} -> 1/2
{36, 62, 49} -> -1/2
{36, 64, 77} -> 1/2
{36, 65, 76} -> -1/2
{36, 76, 65} -> 1/2
{36, 77, 64} -> -1/2
{36, 81, 94} -> 1/2
{36, 82, 93} -> -1/2
{36, 93, 82} -> 1/2
{36, 94, 81} -> -1/2
{37, 1, 38} -> 1/2
{37, 2, 39} -> -1/2
{37, 3, 36} -> 1/2
{37, 4, 40} -> 1/2
{37, 5, 41} -> -1/2
{37, 8, 36} -> 1/(2*Sqrt[3])
{37, 9, 42} -> 1/2
{37, 10, 43} -> -1/2
{37, 15, 36} -> 1/(2*Sqrt[6])
{37, 16, 44} -> 1/2
{37, 17, 45} -> -1/2
{37, 24, 36} -> 1/(2*Sqrt[10])
{37, 25, 46} -> 1/2
{37, 26, 47} -> -1/2
{37, 35, 36} -> 1/(2*Sqrt[15])
{37, 36, 3} -> -1/2
{37, 36, 8} -> -1/(2*Sqrt[3])
{37, 36, 15} -> -1/(2*Sqrt[6])
{37, 36, 24} -> -1/(2*Sqrt[10])
{37, 36, 35} -> -1/(2*Sqrt[15])
{37, 36, 48} -> -Sqrt[7/3]/2
{37, 38, 1} -> -1/2
{37, 39, 2} -> 1/2
{37, 40, 4} -> -1/2
{37, 41, 5} -> 1/2
{37, 42, 9} -> -1/2
{37, 43, 10} -> 1/2
{37, 44, 16} -> -1/2
{37, 45, 17} -> 1/2
{37, 46, 25} -> -1/2
{37, 47, 26} -> 1/2
{37, 48, 36} -> Sqrt[7/3]/2
{37, 49, 61} -> 1/2
{37, 50, 62} -> 1/2
{37, 61, 49} -> -1/2
{37, 62, 50} -> -1/2
{37, 64, 76} -> 1/2
{37, 65, 77} -> 1/2
{37, 76, 64} -> -1/2
{37, 77, 65} -> -1/2
{37, 81, 93} -> 1/2
{37, 82, 94} -> 1/2
{37, 93, 81} -> -1/2
{37, 94, 82} -> -1/2
{38, 1, 37} -> -1/2
{38, 2, 36} -> 1/2
{38, 3, 39} -> 1/2
{38, 6, 41} -> -1/2
{38, 7, 40} -> -1/2
{38, 8, 39} -> -1/(2*Sqrt[3])
{38, 11, 43} -> -1/2
{38, 12, 42} -> -1/2
{38, 15, 39} -> -1/(2*Sqrt[6])
{38, 18, 45} -> -1/2
{38, 19, 44} -> -1/2
{38, 24, 39} -> -1/(2*Sqrt[10])
{38, 27, 47} -> -1/2
{38, 28, 46} -> -1/2
{38, 35, 39} -> -1/(2*Sqrt[15])
{38, 36, 2} -> -1/2
{38, 37, 1} -> 1/2
{38, 39, 3} -> -1/2
{38, 39, 8} -> 1/(2*Sqrt[3])
{38, 39, 15} -> 1/(2*Sqrt[6])
{38, 39, 24} -> 1/(2*Sqrt[10])
{38, 39, 35} -> 1/(2*Sqrt[15])
{38, 39, 48} -> Sqrt[7/3]/2
{38, 40, 7} -> 1/2
{38, 41, 6} -> 1/2
{38, 42, 12} -> 1/2
{38, 43, 11} -> 1/2
{38, 44, 19} -> 1/2
{38, 45, 18} -> 1/2
{38, 46, 28} -> 1/2
{38, 47, 27} -> 1/2
{38, 48, 39} -> -Sqrt[7/3]/2
{38, 51, 62} -> 1/2
{38, 52, 61} -> -1/2
{38, 61, 52} -> 1/2
{38, 62, 51} -> -1/2
{38, 66, 77} -> 1/2
{38, 67, 76} -> -1/2
{38, 76, 67} -> 1/2
{38, 77, 66} -> -1/2
{38, 83, 94} -> 1/2
{38, 84, 93} -> -1/2
{38, 93, 84} -> 1/2
{38, 94, 83} -> -1/2
{39, 1, 36} -> 1/2
{39, 2, 37} -> 1/2
{39, 3, 38} -> -1/2
{39, 6, 40} -> 1/2
{39, 7, 41} -> -1/2
{39, 8, 38} -> 1/(2*Sqrt[3])
{39, 11, 42} -> 1/2
{39, 12, 43} -> -1/2
{39, 15, 38} -> 1/(2*Sqrt[6])
{39, 18, 44} -> 1/2
{39, 19, 45} -> -1/2
{39, 24, 38} -> 1/(2*Sqrt[10])
{39, 27, 46} -> 1/2
{39, 28, 47} -> -1/2
{39, 35, 38} -> 1/(2*Sqrt[15])
{39, 36, 1} -> -1/2
{39, 37, 2} -> -1/2
{39, 38, 3} -> 1/2
{39, 38, 8} -> -1/(2*Sqrt[3])
{39, 38, 15} -> -1/(2*Sqrt[6])
{39, 38, 24} -> -1/(2*Sqrt[10])
{39, 38, 35} -> -1/(2*Sqrt[15])
{39, 38, 48} -> -Sqrt[7/3]/2
{39, 40, 6} -> -1/2
{39, 41, 7} -> 1/2
{39, 42, 11} -> -1/2
{39, 43, 12} -> 1/2
{39, 44, 18} -> -1/2
{39, 45, 19} -> 1/2
{39, 46, 27} -> -1/2
{39, 47, 28} -> 1/2
{39, 48, 38} -> Sqrt[7/3]/2
{39, 51, 61} -> 1/2
{39, 52, 62} -> 1/2
{39, 61, 51} -> -1/2
{39, 62, 52} -> -1/2
{39, 66, 76} -> 1/2
{39, 67, 77} -> 1/2
{39, 76, 66} -> -1/2
{39, 77, 67} -> -1/2
{39, 83, 93} -> 1/2
{39, 84, 94} -> 1/2
{39, 93, 83} -> -1/2
{39, 94, 84} -> -1/2
{40, 4, 37} -> -1/2
{40, 5, 36} -> 1/2
{40, 6, 39} -> -1/2
{40, 7, 38} -> 1/2
{40, 8, 41} -> 1/Sqrt[3]
{40, 13, 43} -> -1/2
{40, 14, 42} -> -1/2
{40, 15, 41} -> -1/(2*Sqrt[6])
{40, 20, 45} -> -1/2
{40, 21, 44} -> -1/2
{40, 24, 41} -> -1/(2*Sqrt[10])
{40, 29, 47} -> -1/2
{40, 30, 46} -> -1/2
{40, 35, 41} -> -1/(2*Sqrt[15])
{40, 36, 5} -> -1/2
{40, 37, 4} -> 1/2
{40, 38, 7} -> -1/2
{40, 39, 6} -> 1/2
{40, 41, 8} -> -(1/Sqrt[3])
{40, 41, 15} -> 1/(2*Sqrt[6])
{40, 41, 24} -> 1/(2*Sqrt[10])
{40, 41, 35} -> 1/(2*Sqrt[15])
{40, 41, 48} -> Sqrt[7/3]/2
{40, 42, 14} -> 1/2
{40, 43, 13} -> 1/2
{40, 44, 21} -> 1/2
{40, 45, 20} -> 1/2
{40, 46, 30} -> 1/2
{40, 47, 29} -> 1/2
{40, 48, 41} -> -Sqrt[7/3]/2
{40, 53, 62} -> 1/2
{40, 54, 61} -> -1/2
{40, 61, 54} -> 1/2
{40, 62, 53} -> -1/2
{40, 68, 77} -> 1/2
{40, 69, 76} -> -1/2
{40, 76, 69} -> 1/2
{40, 77, 68} -> -1/2
{40, 85, 94} -> 1/2
{40, 86, 93} -> -1/2
{40, 93, 86} -> 1/2
{40, 94, 85} -> -1/2
{41, 4, 36} -> 1/2
{41, 5, 37} -> 1/2
{41, 6, 38} -> 1/2
{41, 7, 39} -> 1/2
{41, 8, 40} -> -(1/Sqrt[3])
{41, 13, 42} -> 1/2
{41, 14, 43} -> -1/2
{41, 15, 40} -> 1/(2*Sqrt[6])
{41, 20, 44} -> 1/2
{41, 21, 45} -> -1/2
{41, 24, 40} -> 1/(2*Sqrt[10])
{41, 29, 46} -> 1/2
{41, 30, 47} -> -1/2
{41, 35, 40} -> 1/(2*Sqrt[15])
{41, 36, 4} -> -1/2
{41, 37, 5} -> -1/2
{41, 38, 6} -> -1/2
{41, 39, 7} -> -1/2
{41, 40, 8} -> 1/Sqrt[3]
{41, 40, 15} -> -1/(2*Sqrt[6])
{41, 40, 24} -> -1/(2*Sqrt[10])
{41, 40, 35} -> -1/(2*Sqrt[15])
{41, 40, 48} -> -Sqrt[7/3]/2
{41, 42, 13} -> -1/2
{41, 43, 14} -> 1/2
{41, 44, 20} -> -1/2
{41, 45, 21} -> 1/2
{41, 46, 29} -> -1/2
{41, 47, 30} -> 1/2
{41, 48, 40} -> Sqrt[7/3]/2
{41, 53, 61} -> 1/2
{41, 54, 62} -> 1/2
{41, 61, 53} -> -1/2
{41, 62, 54} -> -1/2
{41, 68, 76} -> 1/2
{41, 69, 77} -> 1/2
{41, 76, 68} -> -1/2
{41, 77, 69} -> -1/2
{41, 85, 93} -> 1/2
{41, 86, 94} -> 1/2
{41, 93, 85} -> -1/2
{41, 94, 86} -> -1/2
{42, 9, 37} -> -1/2
{42, 10, 36} -> 1/2
{42, 11, 39} -> -1/2
{42, 12, 38} -> 1/2
{42, 13, 41} -> -1/2
{42, 14, 40} -> 1/2
{42, 15, 43} -> Sqrt[3/2]/2
{42, 22, 45} -> -1/2
{42, 23, 44} -> -1/2
{42, 24, 43} -> -1/(2*Sqrt[10])
{42, 31, 47} -> -1/2
{42, 32, 46} -> -1/2
{42, 35, 43} -> -1/(2*Sqrt[15])
{42, 36, 10} -> -1/2
{42, 37, 9} -> 1/2
{42, 38, 12} -> -1/2
{42, 39, 11} -> 1/2
{42, 40, 14} -> -1/2
{42, 41, 13} -> 1/2
{42, 43, 15} -> -Sqrt[3/2]/2
{42, 43, 24} -> 1/(2*Sqrt[10])
{42, 43, 35} -> 1/(2*Sqrt[15])
{42, 43, 48} -> Sqrt[7/3]/2
{42, 44, 23} -> 1/2
{42, 45, 22} -> 1/2
{42, 46, 32} -> 1/2
{42, 47, 31} -> 1/2
{42, 48, 43} -> -Sqrt[7/3]/2
{42, 55, 62} -> 1/2
{42, 56, 61} -> -1/2
{42, 61, 56} -> 1/2
{42, 62, 55} -> -1/2
{42, 70, 77} -> 1/2
{42, 71, 76} -> -1/2
{42, 76, 71} -> 1/2
{42, 77, 70} -> -1/2
{42, 87, 94} -> 1/2
{42, 88, 93} -> -1/2
{42, 93, 88} -> 1/2
{42, 94, 87} -> -1/2
{43, 9, 36} -> 1/2
{43, 10, 37} -> 1/2
{43, 11, 38} -> 1/2
{43, 12, 39} -> 1/2
{43, 13, 40} -> 1/2
{43, 14, 41} -> 1/2
{43, 15, 42} -> -Sqrt[3/2]/2
{43, 22, 44} -> 1/2
{43, 23, 45} -> -1/2
{43, 24, 42} -> 1/(2*Sqrt[10])
{43, 31, 46} -> 1/2
{43, 32, 47} -> -1/2
{43, 35, 42} -> 1/(2*Sqrt[15])
{43, 36, 9} -> -1/2
{43, 37, 10} -> -1/2
{43, 38, 11} -> -1/2
{43, 39, 12} -> -1/2
{43, 40, 13} -> -1/2
{43, 41, 14} -> -1/2
{43, 42, 15} -> Sqrt[3/2]/2
{43, 42, 24} -> -1/(2*Sqrt[10])
{43, 42, 35} -> -1/(2*Sqrt[15])
{43, 42, 48} -> -Sqrt[7/3]/2
{43, 44, 22} -> -1/2
{43, 45, 23} -> 1/2
{43, 46, 31} -> -1/2
{43, 47, 32} -> 1/2
{43, 48, 42} -> Sqrt[7/3]/2
{43, 55, 61} -> 1/2
{43, 56, 62} -> 1/2
{43, 61, 55} -> -1/2
{43, 62, 56} -> -1/2
{43, 70, 76} -> 1/2
{43, 71, 77} -> 1/2
{43, 76, 70} -> -1/2
{43, 77, 71} -> -1/2
{43, 87, 93} -> 1/2
{43, 88, 94} -> 1/2
{43, 93, 87} -> -1/2
{43, 94, 88} -> -1/2
{44, 16, 37} -> -1/2
{44, 17, 36} -> 1/2
{44, 18, 39} -> -1/2
{44, 19, 38} -> 1/2
{44, 20, 41} -> -1/2
{44, 21, 40} -> 1/2
{44, 22, 43} -> -1/2
{44, 23, 42} -> 1/2
{44, 24, 45} -> Sqrt[2/5]
{44, 33, 47} -> -1/2
{44, 34, 46} -> -1/2
{44, 35, 45} -> -1/(2*Sqrt[15])
{44, 36, 17} -> -1/2
{44, 37, 16} -> 1/2
{44, 38, 19} -> -1/2
{44, 39, 18} -> 1/2
{44, 40, 21} -> -1/2
{44, 41, 20} -> 1/2
{44, 42, 23} -> -1/2
{44, 43, 22} -> 1/2
{44, 45, 24} -> -Sqrt[2/5]
{44, 45, 35} -> 1/(2*Sqrt[15])
{44, 45, 48} -> Sqrt[7/3]/2
{44, 46, 34} -> 1/2
{44, 47, 33} -> 1/2
{44, 48, 45} -> -Sqrt[7/3]/2
{44, 57, 62} -> 1/2
{44, 58, 61} -> -1/2
{44, 61, 58} -> 1/2
{44, 62, 57} -> -1/2
{44, 72, 77} -> 1/2
{44, 73, 76} -> -1/2
{44, 76, 73} -> 1/2
{44, 77, 72} -> -1/2
{44, 89, 94} -> 1/2
{44, 90, 93} -> -1/2
{44, 93, 90} -> 1/2
{44, 94, 89} -> -1/2
{45, 16, 36} -> 1/2
{45, 17, 37} -> 1/2
{45, 18, 38} -> 1/2
{45, 19, 39} -> 1/2
{45, 20, 40} -> 1/2
{45, 21, 41} -> 1/2
{45, 22, 42} -> 1/2
{45, 23, 43} -> 1/2
{45, 24, 44} -> -Sqrt[2/5]
{45, 33, 46} -> 1/2
{45, 34, 47} -> -1/2
{45, 35, 44} -> 1/(2*Sqrt[15])
{45, 36, 16} -> -1/2
{45, 37, 17} -> -1/2
{45, 38, 18} -> -1/2
{45, 39, 19} -> -1/2
{45, 40, 20} -> -1/2
{45, 41, 21} -> -1/2
{45, 42, 22} -> -1/2
{45, 43, 23} -> -1/2
{45, 44, 24} -> Sqrt[2/5]
{45, 44, 35} -> -1/(2*Sqrt[15])
{45, 44, 48} -> -Sqrt[7/3]/2
{45, 46, 33} -> -1/2
{45, 47, 34} -> 1/2
{45, 48, 44} -> Sqrt[7/3]/2
{45, 57, 61} -> 1/2
{45, 58, 62} -> 1/2
{45, 61, 57} -> -1/2
{45, 62, 58} -> -1/2
{45, 72, 76} -> 1/2
{45, 73, 77} -> 1/2
{45, 76, 72} -> -1/2
{45, 77, 73} -> -1/2
{45, 89, 93} -> 1/2
{45, 90, 94} -> 1/2
{45, 93, 89} -> -1/2
{45, 94, 90} -> -1/2
{46, 25, 37} -> -1/2
{46, 26, 36} -> 1/2
{46, 27, 39} -> -1/2
{46, 28, 38} -> 1/2
{46, 29, 41} -> -1/2
{46, 30, 40} -> 1/2
{46, 31, 43} -> -1/2
{46, 32, 42} -> 1/2
{46, 33, 45} -> -1/2
{46, 34, 44} -> 1/2
{46, 35, 47} -> Sqrt[5/3]/2
{46, 36, 26} -> -1/2
{46, 37, 25} -> 1/2
{46, 38, 28} -> -1/2
{46, 39, 27} -> 1/2
{46, 40, 30} -> -1/2
{46, 41, 29} -> 1/2
{46, 42, 32} -> -1/2
{46, 43, 31} -> 1/2
{46, 44, 34} -> -1/2
{46, 45, 33} -> 1/2
{46, 47, 35} -> -Sqrt[5/3]/2
{46, 47, 48} -> Sqrt[7/3]/2
{46, 48, 47} -> -Sqrt[7/3]/2
{46, 59, 62} -> 1/2
{46, 60, 61} -> -1/2
{46, 61, 60} -> 1/2
{46, 62, 59} -> -1/2
{46, 74, 77} -> 1/2
{46, 75, 76} -> -1/2
{46, 76, 75} -> 1/2
{46, 77, 74} -> -1/2
{46, 91, 94} -> 1/2
{46, 92, 93} -> -1/2
{46, 93, 92} -> 1/2
{46, 94, 91} -> -1/2
{47, 25, 36} -> 1/2
{47, 26, 37} -> 1/2
{47, 27, 38} -> 1/2
{47, 28, 39} -> 1/2
{47, 29, 40} -> 1/2
{47, 30, 41} -> 1/2
{47, 31, 42} -> 1/2
{47, 32, 43} -> 1/2
{47, 33, 44} -> 1/2
{47, 34, 45} -> 1/2
{47, 35, 46} -> -Sqrt[5/3]/2
{47, 36, 25} -> -1/2
{47, 37, 26} -> -1/2
{47, 38, 27} -> -1/2
{47, 39, 28} -> -1/2
{47, 40, 29} -> -1/2
{47, 41, 30} -> -1/2
{47, 42, 31} -> -1/2
{47, 43, 32} -> -1/2
{47, 44, 33} -> -1/2
{47, 45, 34} -> -1/2
{47, 46, 35} -> Sqrt[5/3]/2
{47, 46, 48} -> -Sqrt[7/3]/2
{47, 48, 46} -> Sqrt[7/3]/2
{47, 59, 61} -> 1/2
{47, 60, 62} -> 1/2
{47, 61, 59} -> -1/2
{47, 62, 60} -> -1/2
{47, 74, 76} -> 1/2
{47, 75, 77} -> 1/2
{47, 76, 74} -> -1/2
{47, 77, 75} -> -1/2
{47, 91, 93} -> 1/2
{47, 92, 94} -> 1/2
{47, 93, 91} -> -1/2
{47, 94, 92} -> -1/2
{48, 36, 37} -> Sqrt[7/3]/2
{48, 37, 36} -> -Sqrt[7/3]/2
{48, 38, 39} -> Sqrt[7/3]/2
{48, 39, 38} -> -Sqrt[7/3]/2
{48, 40, 41} -> Sqrt[7/3]/2
{48, 41, 40} -> -Sqrt[7/3]/2
{48, 42, 43} -> Sqrt[7/3]/2
{48, 43, 42} -> -Sqrt[7/3]/2
{48, 44, 45} -> Sqrt[7/3]/2
{48, 45, 44} -> -Sqrt[7/3]/2
{48, 46, 47} -> Sqrt[7/3]/2
{48, 47, 46} -> -Sqrt[7/3]/2
{48, 49, 50} -> 1/(2*Sqrt[21])
{48, 50, 49} -> -1/(2*Sqrt[21])
{48, 51, 52} -> 1/(2*Sqrt[21])
{48, 52, 51} -> -1/(2*Sqrt[21])
{48, 53, 54} -> 1/(2*Sqrt[21])
{48, 54, 53} -> -1/(2*Sqrt[21])
{48, 55, 56} -> 1/(2*Sqrt[21])
{48, 56, 55} -> -1/(2*Sqrt[21])
{48, 57, 58} -> 1/(2*Sqrt[21])
{48, 58, 57} -> -1/(2*Sqrt[21])
{48, 59, 60} -> 1/(2*Sqrt[21])
{48, 60, 59} -> -1/(2*Sqrt[21])
{48, 61, 62} -> -Sqrt[3/7]
{48, 62, 61} -> Sqrt[3/7]
{48, 64, 65} -> 1/(2*Sqrt[21])
{48, 65, 64} -> -1/(2*Sqrt[21])
{48, 66, 67} -> 1/(2*Sqrt[21])
{48, 67, 66} -> -1/(2*Sqrt[21])
{48, 68, 69} -> 1/(2*Sqrt[21])
{48, 69, 68} -> -1/(2*Sqrt[21])
{48, 70, 71} -> 1/(2*Sqrt[21])
{48, 71, 70} -> -1/(2*Sqrt[21])
{48, 72, 73} -> 1/(2*Sqrt[21])
{48, 73, 72} -> -1/(2*Sqrt[21])
{48, 74, 75} -> 1/(2*Sqrt[21])
{48, 75, 74} -> -1/(2*Sqrt[21])
{48, 76, 77} -> -Sqrt[3/7]
{48, 77, 76} -> Sqrt[3/7]
{48, 81, 82} -> 1/(2*Sqrt[21])
{48, 82, 81} -> -1/(2*Sqrt[21])
{48, 83, 84} -> 1/(2*Sqrt[21])
{48, 84, 83} -> -1/(2*Sqrt[21])
{48, 85, 86} -> 1/(2*Sqrt[21])
{48, 86, 85} -> -1/(2*Sqrt[21])
{48, 87, 88} -> 1/(2*Sqrt[21])
{48, 88, 87} -> -1/(2*Sqrt[21])
{48, 89, 90} -> 1/(2*Sqrt[21])
{48, 90, 89} -> -1/(2*Sqrt[21])
{48, 91, 92} -> 1/(2*Sqrt[21])
{48, 92, 91} -> -1/(2*Sqrt[21])
{48, 93, 94} -> -Sqrt[3/7]
{48, 94, 93} -> Sqrt[3/7]
{49, 1, 52} -> -1/2
{49, 2, 51} -> -1/2
{49, 3, 50} -> -1/2
{49, 4, 54} -> -1/2
{49, 5, 53} -> -1/2
{49, 8, 50} -> -1/(2*Sqrt[3])
{49, 9, 56} -> -1/2
{49, 10, 55} -> -1/2
{49, 15, 50} -> -1/(2*Sqrt[6])
{49, 16, 58} -> -1/2
{49, 17, 57} -> -1/2
{49, 24, 50} -> -1/(2*Sqrt[10])
{49, 25, 60} -> -1/2
{49, 26, 59} -> -1/2
{49, 35, 50} -> -1/(2*Sqrt[15])
{49, 36, 62} -> -1/2
{49, 37, 61} -> -1/2
{49, 48, 50} -> -1/(2*Sqrt[21])
{49, 50, 3} -> 1/2
{49, 50, 8} -> 1/(2*Sqrt[3])
{49, 50, 15} -> 1/(2*Sqrt[6])
{49, 50, 24} -> 1/(2*Sqrt[10])
{49, 50, 35} -> 1/(2*Sqrt[15])
{49, 50, 48} -> 1/(2*Sqrt[21])
{49, 50, 63} -> 2/Sqrt[7]
{49, 51, 2} -> 1/2
{49, 52, 1} -> 1/2
{49, 53, 5} -> 1/2
{49, 54, 4} -> 1/2
{49, 55, 10} -> 1/2
{49, 56, 9} -> 1/2
{49, 57, 17} -> 1/2
{49, 58, 16} -> 1/2
{49, 59, 26} -> 1/2
{49, 60, 25} -> 1/2
{49, 61, 37} -> 1/2
{49, 62, 36} -> 1/2
{49, 63, 50} -> -2/Sqrt[7]
{49, 64, 79} -> 1/2
{49, 65, 78} -> -1/2
{49, 78, 65} -> 1/2
{49, 79, 64} -> -1/2
{49, 81, 96} -> 1/2
{49, 82, 95} -> -1/2
{49, 95, 82} -> 1/2
{49, 96, 81} -> -1/2
{50, 1, 51} -> 1/2
{50, 2, 52} -> -1/2
{50, 3, 49} -> 1/2
{50, 4, 53} -> 1/2
{50, 5, 54} -> -1/2
{50, 8, 49} -> 1/(2*Sqrt[3])
{50, 9, 55} -> 1/2
{50, 10, 56} -> -1/2
{50, 15, 49} -> 1/(2*Sqrt[6])
{50, 16, 57} -> 1/2
{50, 17, 58} -> -1/2
{50, 24, 49} -> 1/(2*Sqrt[10])
{50, 25, 59} -> 1/2
{50, 26, 60} -> -1/2
{50, 35, 49} -> 1/(2*Sqrt[15])
{50, 36, 61} -> 1/2
{50, 37, 62} -> -1/2
{50, 48, 49} -> 1/(2*Sqrt[21])
{50, 49, 3} -> -1/2
{50, 49, 8} -> -1/(2*Sqrt[3])
{50, 49, 15} -> -1/(2*Sqrt[6])
{50, 49, 24} -> -1/(2*Sqrt[10])
{50, 49, 35} -> -1/(2*Sqrt[15])
{50, 49, 48} -> -1/(2*Sqrt[21])
{50, 49, 63} -> -2/Sqrt[7]
{50, 51, 1} -> -1/2
{50, 52, 2} -> 1/2
{50, 53, 4} -> -1/2
{50, 54, 5} -> 1/2
{50, 55, 9} -> -1/2
{50, 56, 10} -> 1/2
{50, 57, 16} -> -1/2
{50, 58, 17} -> 1/2
{50, 59, 25} -> -1/2
{50, 60, 26} -> 1/2
{50, 61, 36} -> -1/2
{50, 62, 37} -> 1/2
{50, 63, 49} -> 2/Sqrt[7]
{50, 64, 78} -> 1/2
{50, 65, 79} -> 1/2
{50, 78, 64} -> -1/2
{50, 79, 65} -> -1/2
{50, 81, 95} -> 1/2
{50, 82, 96} -> 1/2
{50, 95, 81} -> -1/2
{50, 96, 82} -> -1/2
{51, 1, 50} -> -1/2
{51, 2, 49} -> 1/2
{51, 3, 52} -> 1/2
{51, 6, 54} -> -1/2
{51, 7, 53} -> -1/2
{51, 8, 52} -> -1/(2*Sqrt[3])
{51, 11, 56} -> -1/2
{51, 12, 55} -> -1/2
{51, 15, 52} -> -1/(2*Sqrt[6])
{51, 18, 58} -> -1/2
{51, 19, 57} -> -1/2
{51, 24, 52} -> -1/(2*Sqrt[10])
{51, 27, 60} -> -1/2
{51, 28, 59} -> -1/2
{51, 35, 52} -> -1/(2*Sqrt[15])
{51, 38, 62} -> -1/2
{51, 39, 61} -> -1/2
{51, 48, 52} -> -1/(2*Sqrt[21])
{51, 49, 2} -> -1/2
{51, 50, 1} -> 1/2
{51, 52, 3} -> -1/2
{51, 52, 8} -> 1/(2*Sqrt[3])
{51, 52, 15} -> 1/(2*Sqrt[6])
{51, 52, 24} -> 1/(2*Sqrt[10])
{51, 52, 35} -> 1/(2*Sqrt[15])
{51, 52, 48} -> 1/(2*Sqrt[21])
{51, 52, 63} -> 2/Sqrt[7]
{51, 53, 7} -> 1/2
{51, 54, 6} -> 1/2
{51, 55, 12} -> 1/2
{51, 56, 11} -> 1/2
{51, 57, 19} -> 1/2
{51, 58, 18} -> 1/2
{51, 59, 28} -> 1/2
{51, 60, 27} -> 1/2
{51, 61, 39} -> 1/2
{51, 62, 38} -> 1/2
{51, 63, 52} -> -2/Sqrt[7]
{51, 66, 79} -> 1/2
{51, 67, 78} -> -1/2
{51, 78, 67} -> 1/2
{51, 79, 66} -> -1/2
{51, 83, 96} -> 1/2
{51, 84, 95} -> -1/2
{51, 95, 84} -> 1/2
{51, 96, 83} -> -1/2
{52, 1, 49} -> 1/2
{52, 2, 50} -> 1/2
{52, 3, 51} -> -1/2
{52, 6, 53} -> 1/2
{52, 7, 54} -> -1/2
{52, 8, 51} -> 1/(2*Sqrt[3])
{52, 11, 55} -> 1/2
{52, 12, 56} -> -1/2
{52, 15, 51} -> 1/(2*Sqrt[6])
{52, 18, 57} -> 1/2
{52, 19, 58} -> -1/2
{52, 24, 51} -> 1/(2*Sqrt[10])
{52, 27, 59} -> 1/2
{52, 28, 60} -> -1/2
{52, 35, 51} -> 1/(2*Sqrt[15])
{52, 38, 61} -> 1/2
{52, 39, 62} -> -1/2
{52, 48, 51} -> 1/(2*Sqrt[21])
{52, 49, 1} -> -1/2
{52, 50, 2} -> -1/2
{52, 51, 3} -> 1/2
{52, 51, 8} -> -1/(2*Sqrt[3])
{52, 51, 15} -> -1/(2*Sqrt[6])
{52, 51, 24} -> -1/(2*Sqrt[10])
{52, 51, 35} -> -1/(2*Sqrt[15])
{52, 51, 48} -> -1/(2*Sqrt[21])
{52, 51, 63} -> -2/Sqrt[7]
{52, 53, 6} -> -1/2
{52, 54, 7} -> 1/2
{52, 55, 11} -> -1/2
{52, 56, 12} -> 1/2
{52, 57, 18} -> -1/2
{52, 58, 19} -> 1/2
{52, 59, 27} -> -1/2
{52, 60, 28} -> 1/2
{52, 61, 38} -> -1/2
{52, 62, 39} -> 1/2
{52, 63, 51} -> 2/Sqrt[7]
{52, 66, 78} -> 1/2
{52, 67, 79} -> 1/2
{52, 78, 66} -> -1/2
{52, 79, 67} -> -1/2
{52, 83, 95} -> 1/2
{52, 84, 96} -> 1/2
{52, 95, 83} -> -1/2
{52, 96, 84} -> -1/2
{53, 4, 50} -> -1/2
{53, 5, 49} -> 1/2
{53, 6, 52} -> -1/2
{53, 7, 51} -> 1/2
{53, 8, 54} -> 1/Sqrt[3]
{53, 13, 56} -> -1/2
{53, 14, 55} -> -1/2
{53, 15, 54} -> -1/(2*Sqrt[6])
{53, 20, 58} -> -1/2
{53, 21, 57} -> -1/2
{53, 24, 54} -> -1/(2*Sqrt[10])
{53, 29, 60} -> -1/2
{53, 30, 59} -> -1/2
{53, 35, 54} -> -1/(2*Sqrt[15])
{53, 40, 62} -> -1/2
{53, 41, 61} -> -1/2
{53, 48, 54} -> -1/(2*Sqrt[21])
{53, 49, 5} -> -1/2
{53, 50, 4} -> 1/2
{53, 51, 7} -> -1/2
{53, 52, 6} -> 1/2
{53, 54, 8} -> -(1/Sqrt[3])
{53, 54, 15} -> 1/(2*Sqrt[6])
{53, 54, 24} -> 1/(2*Sqrt[10])
{53, 54, 35} -> 1/(2*Sqrt[15])
{53, 54, 48} -> 1/(2*Sqrt[21])
{53, 54, 63} -> 2/Sqrt[7]
{53, 55, 14} -> 1/2
{53, 56, 13} -> 1/2
{53, 57, 21} -> 1/2
{53, 58, 20} -> 1/2
{53, 59, 30} -> 1/2
{53, 60, 29} -> 1/2
{53, 61, 41} -> 1/2
{53, 62, 40} -> 1/2
{53, 63, 54} -> -2/Sqrt[7]
{53, 68, 79} -> 1/2
{53, 69, 78} -> -1/2
{53, 78, 69} -> 1/2
{53, 79, 68} -> -1/2
{53, 85, 96} -> 1/2
{53, 86, 95} -> -1/2
{53, 95, 86} -> 1/2
{53, 96, 85} -> -1/2
{54, 4, 49} -> 1/2
{54, 5, 50} -> 1/2
{54, 6, 51} -> 1/2
{54, 7, 52} -> 1/2
{54, 8, 53} -> -(1/Sqrt[3])
{54, 13, 55} -> 1/2
{54, 14, 56} -> -1/2
{54, 15, 53} -> 1/(2*Sqrt[6])
{54, 20, 57} -> 1/2
{54, 21, 58} -> -1/2
{54, 24, 53} -> 1/(2*Sqrt[10])
{54, 29, 59} -> 1/2
{54, 30, 60} -> -1/2
{54, 35, 53} -> 1/(2*Sqrt[15])
{54, 40, 61} -> 1/2
{54, 41, 62} -> -1/2
{54, 48, 53} -> 1/(2*Sqrt[21])
{54, 49, 4} -> -1/2
{54, 50, 5} -> -1/2
{54, 51, 6} -> -1/2
{54, 52, 7} -> -1/2
{54, 53, 8} -> 1/Sqrt[3]
{54, 53, 15} -> -1/(2*Sqrt[6])
{54, 53, 24} -> -1/(2*Sqrt[10])
{54, 53, 35} -> -1/(2*Sqrt[15])
{54, 53, 48} -> -1/(2*Sqrt[21])
{54, 53, 63} -> -2/Sqrt[7]
{54, 55, 13} -> -1/2
{54, 56, 14} -> 1/2
{54, 57, 20} -> -1/2
{54, 58, 21} -> 1/2
{54, 59, 29} -> -1/2
{54, 60, 30} -> 1/2
{54, 61, 40} -> -1/2
{54, 62, 41} -> 1/2
{54, 63, 53} -> 2/Sqrt[7]
{54, 68, 78} -> 1/2
{54, 69, 79} -> 1/2
{54, 78, 68} -> -1/2
{54, 79, 69} -> -1/2
{54, 85, 95} -> 1/2
{54, 86, 96} -> 1/2
{54, 95, 85} -> -1/2
{54, 96, 86} -> -1/2
{55, 9, 50} -> -1/2
{55, 10, 49} -> 1/2
{55, 11, 52} -> -1/2
{55, 12, 51} -> 1/2
{55, 13, 54} -> -1/2
{55, 14, 53} -> 1/2
{55, 15, 56} -> Sqrt[3/2]/2
{55, 22, 58} -> -1/2
{55, 23, 57} -> -1/2
{55, 24, 56} -> -1/(2*Sqrt[10])
{55, 31, 60} -> -1/2
{55, 32, 59} -> -1/2
{55, 35, 56} -> -1/(2*Sqrt[15])
{55, 42, 62} -> -1/2
{55, 43, 61} -> -1/2
{55, 48, 56} -> -1/(2*Sqrt[21])
{55, 49, 10} -> -1/2
{55, 50, 9} -> 1/2
{55, 51, 12} -> -1/2
{55, 52, 11} -> 1/2
{55, 53, 14} -> -1/2
{55, 54, 13} -> 1/2
{55, 56, 15} -> -Sqrt[3/2]/2
{55, 56, 24} -> 1/(2*Sqrt[10])
{55, 56, 35} -> 1/(2*Sqrt[15])
{55, 56, 48} -> 1/(2*Sqrt[21])
{55, 56, 63} -> 2/Sqrt[7]
{55, 57, 23} -> 1/2
{55, 58, 22} -> 1/2
{55, 59, 32} -> 1/2
{55, 60, 31} -> 1/2
{55, 61, 43} -> 1/2
{55, 62, 42} -> 1/2
{55, 63, 56} -> -2/Sqrt[7]
{55, 70, 79} -> 1/2
{55, 71, 78} -> -1/2
{55, 78, 71} -> 1/2
{55, 79, 70} -> -1/2
{55, 87, 96} -> 1/2
{55, 88, 95} -> -1/2
{55, 95, 88} -> 1/2
{55, 96, 87} -> -1/2
{56, 9, 49} -> 1/2
{56, 10, 50} -> 1/2
{56, 11, 51} -> 1/2
{56, 12, 52} -> 1/2
{56, 13, 53} -> 1/2
{56, 14, 54} -> 1/2
{56, 15, 55} -> -Sqrt[3/2]/2
{56, 22, 57} -> 1/2
{56, 23, 58} -> -1/2
{56, 24, 55} -> 1/(2*Sqrt[10])
{56, 31, 59} -> 1/2
{56, 32, 60} -> -1/2
{56, 35, 55} -> 1/(2*Sqrt[15])
{56, 42, 61} -> 1/2
{56, 43, 62} -> -1/2
{56, 48, 55} -> 1/(2*Sqrt[21])
{56, 49, 9} -> -1/2
{56, 50, 10} -> -1/2
{56, 51, 11} -> -1/2
{56, 52, 12} -> -1/2
{56, 53, 13} -> -1/2
{56, 54, 14} -> -1/2
{56, 55, 15} -> Sqrt[3/2]/2
{56, 55, 24} -> -1/(2*Sqrt[10])
{56, 55, 35} -> -1/(2*Sqrt[15])
{56, 55, 48} -> -1/(2*Sqrt[21])
{56, 55, 63} -> -2/Sqrt[7]
{56, 57, 22} -> -1/2
{56, 58, 23} -> 1/2
{56, 59, 31} -> -1/2
{56, 60, 32} -> 1/2
{56, 61, 42} -> -1/2
{56, 62, 43} -> 1/2
{56, 63, 55} -> 2/Sqrt[7]
{56, 70, 78} -> 1/2
{56, 71, 79} -> 1/2
{56, 78, 70} -> -1/2
{56, 79, 71} -> -1/2
{56, 87, 95} -> 1/2
{56, 88, 96} -> 1/2
{56, 95, 87} -> -1/2
{56, 96, 88} -> -1/2
{57, 16, 50} -> -1/2
{57, 17, 49} -> 1/2
{57, 18, 52} -> -1/2
{57, 19, 51} -> 1/2
{57, 20, 54} -> -1/2
{57, 21, 53} -> 1/2
{57, 22, 56} -> -1/2
{57, 23, 55} -> 1/2
{57, 24, 58} -> Sqrt[2/5]
{57, 33, 60} -> -1/2
{57, 34, 59} -> -1/2
{57, 35, 58} -> -1/(2*Sqrt[15])
{57, 44, 62} -> -1/2
{57, 45, 61} -> -1/2
{57, 48, 58} -> -1/(2*Sqrt[21])
{57, 49, 17} -> -1/2
{57, 50, 16} -> 1/2
{57, 51, 19} -> -1/2
{57, 52, 18} -> 1/2
{57, 53, 21} -> -1/2
{57, 54, 20} -> 1/2
{57, 55, 23} -> -1/2
{57, 56, 22} -> 1/2
{57, 58, 24} -> -Sqrt[2/5]
{57, 58, 35} -> 1/(2*Sqrt[15])
{57, 58, 48} -> 1/(2*Sqrt[21])
{57, 58, 63} -> 2/Sqrt[7]
{57, 59, 34} -> 1/2
{57, 60, 33} -> 1/2
{57, 61, 45} -> 1/2
{57, 62, 44} -> 1/2
{57, 63, 58} -> -2/Sqrt[7]
{57, 72, 79} -> 1/2
{57, 73, 78} -> -1/2
{57, 78, 73} -> 1/2
{57, 79, 72} -> -1/2
{57, 89, 96} -> 1/2
{57, 90, 95} -> -1/2
{57, 95, 90} -> 1/2
{57, 96, 89} -> -1/2
{58, 16, 49} -> 1/2
{58, 17, 50} -> 1/2
{58, 18, 51} -> 1/2
{58, 19, 52} -> 1/2
{58, 20, 53} -> 1/2
{58, 21, 54} -> 1/2
{58, 22, 55} -> 1/2
{58, 23, 56} -> 1/2
{58, 24, 57} -> -Sqrt[2/5]
{58, 33, 59} -> 1/2
{58, 34, 60} -> -1/2
{58, 35, 57} -> 1/(2*Sqrt[15])
{58, 44, 61} -> 1/2
{58, 45, 62} -> -1/2
{58, 48, 57} -> 1/(2*Sqrt[21])
{58, 49, 16} -> -1/2
{58, 50, 17} -> -1/2
{58, 51, 18} -> -1/2
{58, 52, 19} -> -1/2
{58, 53, 20} -> -1/2
{58, 54, 21} -> -1/2
{58, 55, 22} -> -1/2
{58, 56, 23} -> -1/2
{58, 57, 24} -> Sqrt[2/5]
{58, 57, 35} -> -1/(2*Sqrt[15])
{58, 57, 48} -> -1/(2*Sqrt[21])
{58, 57, 63} -> -2/Sqrt[7]
{58, 59, 33} -> -1/2
{58, 60, 34} -> 1/2
{58, 61, 44} -> -1/2
{58, 62, 45} -> 1/2
{58, 63, 57} -> 2/Sqrt[7]
{58, 72, 78} -> 1/2
{58, 73, 79} -> 1/2
{58, 78, 72} -> -1/2
{58, 79, 73} -> -1/2
{58, 89, 95} -> 1/2
{58, 90, 96} -> 1/2
{58, 95, 89} -> -1/2
{58, 96, 90} -> -1/2
{59, 25, 50} -> -1/2
{59, 26, 49} -> 1/2
{59, 27, 52} -> -1/2
{59, 28, 51} -> 1/2
{59, 29, 54} -> -1/2
{59, 30, 53} -> 1/2
{59, 31, 56} -> -1/2
{59, 32, 55} -> 1/2
{59, 33, 58} -> -1/2
{59, 34, 57} -> 1/2
{59, 35, 60} -> Sqrt[5/3]/2
{59, 46, 62} -> -1/2
{59, 47, 61} -> -1/2
{59, 48, 60} -> -1/(2*Sqrt[21])
{59, 49, 26} -> -1/2
{59, 50, 25} -> 1/2
{59, 51, 28} -> -1/2
{59, 52, 27} -> 1/2
{59, 53, 30} -> -1/2
{59, 54, 29} -> 1/2
{59, 55, 32} -> -1/2
{59, 56, 31} -> 1/2
{59, 57, 34} -> -1/2
{59, 58, 33} -> 1/2
{59, 60, 35} -> -Sqrt[5/3]/2
{59, 60, 48} -> 1/(2*Sqrt[21])
{59, 60, 63} -> 2/Sqrt[7]
{59, 61, 47} -> 1/2
{59, 62, 46} -> 1/2
{59, 63, 60} -> -2/Sqrt[7]
{59, 74, 79} -> 1/2
{59, 75, 78} -> -1/2
{59, 78, 75} -> 1/2
{59, 79, 74} -> -1/2
{59, 91, 96} -> 1/2
{59, 92, 95} -> -1/2
{59, 95, 92} -> 1/2
{59, 96, 91} -> -1/2
{60, 25, 49} -> 1/2
{60, 26, 50} -> 1/2
{60, 27, 51} -> 1/2
{60, 28, 52} -> 1/2
{60, 29, 53} -> 1/2
{60, 30, 54} -> 1/2
{60, 31, 55} -> 1/2
{60, 32, 56} -> 1/2
{60, 33, 57} -> 1/2
{60, 34, 58} -> 1/2
{60, 35, 59} -> -Sqrt[5/3]/2
{60, 46, 61} -> 1/2
{60, 47, 62} -> -1/2
{60, 48, 59} -> 1/(2*Sqrt[21])
{60, 49, 25} -> -1/2
{60, 50, 26} -> -1/2
{60, 51, 27} -> -1/2
{60, 52, 28} -> -1/2
{60, 53, 29} -> -1/2
{60, 54, 30} -> -1/2
{60, 55, 31} -> -1/2
{60, 56, 32} -> -1/2
{60, 57, 33} -> -1/2
{60, 58, 34} -> -1/2
{60, 59, 35} -> Sqrt[5/3]/2
{60, 59, 48} -> -1/(2*Sqrt[21])
{60, 59, 63} -> -2/Sqrt[7]
{60, 61, 46} -> -1/2
{60, 62, 47} -> 1/2
{60, 63, 59} -> 2/Sqrt[7]
{60, 74, 78} -> 1/2
{60, 75, 79} -> 1/2
{60, 78, 74} -> -1/2
{60, 79, 75} -> -1/2
{60, 91, 95} -> 1/2
{60, 92, 96} -> 1/2
{60, 95, 91} -> -1/2
{60, 96, 92} -> -1/2
{61, 36, 50} -> -1/2
{61, 37, 49} -> 1/2
{61, 38, 52} -> -1/2
{61, 39, 51} -> 1/2
{61, 40, 54} -> -1/2
{61, 41, 53} -> 1/2
{61, 42, 56} -> -1/2
{61, 43, 55} -> 1/2
{61, 44, 58} -> -1/2
{61, 45, 57} -> 1/2
{61, 46, 60} -> -1/2
{61, 47, 59} -> 1/2
{61, 48, 62} -> Sqrt[3/7]
{61, 49, 37} -> -1/2
{61, 50, 36} -> 1/2
{61, 51, 39} -> -1/2
{61, 52, 38} -> 1/2
{61, 53, 41} -> -1/2
{61, 54, 40} -> 1/2
{61, 55, 43} -> -1/2
{61, 56, 42} -> 1/2
{61, 57, 45} -> -1/2
{61, 58, 44} -> 1/2
{61, 59, 47} -> -1/2
{61, 60, 46} -> 1/2
{61, 62, 48} -> -Sqrt[3/7]
{61, 62, 63} -> 2/Sqrt[7]
{61, 63, 62} -> -2/Sqrt[7]
{61, 76, 79} -> 1/2
{61, 77, 78} -> -1/2
{61, 78, 77} -> 1/2
{61, 79, 76} -> -1/2
{61, 93, 96} -> 1/2
{61, 94, 95} -> -1/2
{61, 95, 94} -> 1/2
{61, 96, 93} -> -1/2
{62, 36, 49} -> 1/2
{62, 37, 50} -> 1/2
{62, 38, 51} -> 1/2
{62, 39, 52} -> 1/2
{62, 40, 53} -> 1/2
{62, 41, 54} -> 1/2
{62, 42, 55} -> 1/2
{62, 43, 56} -> 1/2
{62, 44, 57} -> 1/2
{62, 45, 58} -> 1/2
{62, 46, 59} -> 1/2
{62, 47, 60} -> 1/2
{62, 48, 61} -> -Sqrt[3/7]
{62, 49, 36} -> -1/2
{62, 50, 37} -> -1/2
{62, 51, 38} -> -1/2
{62, 52, 39} -> -1/2
{62, 53, 40} -> -1/2
{62, 54, 41} -> -1/2
{62, 55, 42} -> -1/2
{62, 56, 43} -> -1/2
{62, 57, 44} -> -1/2
{62, 58, 45} -> -1/2
{62, 59, 46} -> -1/2
{62, 60, 47} -> -1/2
{62, 61, 48} -> Sqrt[3/7]
{62, 61, 63} -> -2/Sqrt[7]
{62, 63, 61} -> 2/Sqrt[7]
{62, 76, 78} -> 1/2
{62, 77, 79} -> 1/2
{62, 78, 76} -> -1/2
{62, 79, 77} -> -1/2
{62, 93, 95} -> 1/2
{62, 94, 96} -> 1/2
{62, 95, 93} -> -1/2
{62, 96, 94} -> -1/2
{63, 49, 50} -> 2/Sqrt[7]
{63, 50, 49} -> -2/Sqrt[7]
{63, 51, 52} -> 2/Sqrt[7]
{63, 52, 51} -> -2/Sqrt[7]
{63, 53, 54} -> 2/Sqrt[7]
{63, 54, 53} -> -2/Sqrt[7]
{63, 55, 56} -> 2/Sqrt[7]
{63, 56, 55} -> -2/Sqrt[7]
{63, 57, 58} -> 2/Sqrt[7]
{63, 58, 57} -> -2/Sqrt[7]
{63, 59, 60} -> 2/Sqrt[7]
{63, 60, 59} -> -2/Sqrt[7]
{63, 61, 62} -> 2/Sqrt[7]
{63, 62, 61} -> -2/Sqrt[7]
{63, 64, 65} -> 1/(4*Sqrt[7])
{63, 65, 64} -> -1/(4*Sqrt[7])
{63, 66, 67} -> 1/(4*Sqrt[7])
{63, 67, 66} -> -1/(4*Sqrt[7])
{63, 68, 69} -> 1/(4*Sqrt[7])
{63, 69, 68} -> -1/(4*Sqrt[7])
{63, 70, 71} -> 1/(4*Sqrt[7])
{63, 71, 70} -> -1/(4*Sqrt[7])
{63, 72, 73} -> 1/(4*Sqrt[7])
{63, 73, 72} -> -1/(4*Sqrt[7])
{63, 74, 75} -> 1/(4*Sqrt[7])
{63, 75, 74} -> -1/(4*Sqrt[7])
{63, 76, 77} -> 1/(4*Sqrt[7])
{63, 77, 76} -> -1/(4*Sqrt[7])
{63, 78, 79} -> -Sqrt[7]/4
{63, 79, 78} -> Sqrt[7]/4
{63, 81, 82} -> 1/(4*Sqrt[7])
{63, 82, 81} -> -1/(4*Sqrt[7])
{63, 83, 84} -> 1/(4*Sqrt[7])
{63, 84, 83} -> -1/(4*Sqrt[7])
{63, 85, 86} -> 1/(4*Sqrt[7])
{63, 86, 85} -> -1/(4*Sqrt[7])
{63, 87, 88} -> 1/(4*Sqrt[7])
{63, 88, 87} -> -1/(4*Sqrt[7])
{63, 89, 90} -> 1/(4*Sqrt[7])
{63, 90, 89} -> -1/(4*Sqrt[7])
{63, 91, 92} -> 1/(4*Sqrt[7])
{63, 92, 91} -> -1/(4*Sqrt[7])
{63, 93, 94} -> 1/(4*Sqrt[7])
{63, 94, 93} -> -1/(4*Sqrt[7])
{63, 95, 96} -> -Sqrt[7]/4
{63, 96, 95} -> Sqrt[7]/4
{64, 1, 67} -> -1/2
{64, 2, 66} -> -1/2
{64, 3, 65} -> -1/2
{64, 4, 69} -> -1/2
{64, 5, 68} -> -1/2
{64, 8, 65} -> -1/(2*Sqrt[3])
{64, 9, 71} -> -1/2
{64, 10, 70} -> -1/2
{64, 15, 65} -> -1/(2*Sqrt[6])
{64, 16, 73} -> -1/2
{64, 17, 72} -> -1/2
{64, 24, 65} -> -1/(2*Sqrt[10])
{64, 25, 75} -> -1/2
{64, 26, 74} -> -1/2
{64, 35, 65} -> -1/(2*Sqrt[15])
{64, 36, 77} -> -1/2
{64, 37, 76} -> -1/2
{64, 48, 65} -> -1/(2*Sqrt[21])
{64, 49, 79} -> -1/2
{64, 50, 78} -> -1/2
{64, 63, 65} -> -1/(4*Sqrt[7])
{64, 65, 3} -> 1/2
{64, 65, 8} -> 1/(2*Sqrt[3])
{64, 65, 15} -> 1/(2*Sqrt[6])
{64, 65, 24} -> 1/(2*Sqrt[10])
{64, 65, 35} -> 1/(2*Sqrt[15])
{64, 65, 48} -> 1/(2*Sqrt[21])
{64, 65, 63} -> 1/(4*Sqrt[7])
{64, 65, 80} -> 3/4
{64, 66, 2} -> 1/2
{64, 67, 1} -> 1/2
{64, 68, 5} -> 1/2
{64, 69, 4} -> 1/2
{64, 70, 10} -> 1/2
{64, 71, 9} -> 1/2
{64, 72, 17} -> 1/2
{64, 73, 16} -> 1/2
{64, 74, 26} -> 1/2
{64, 75, 25} -> 1/2
{64, 76, 37} -> 1/2
{64, 77, 36} -> 1/2
{64, 78, 50} -> 1/2
{64, 79, 49} -> 1/2
{64, 80, 65} -> -3/4
{64, 81, 98} -> 1/2
{64, 82, 97} -> -1/2
{64, 97, 82} -> 1/2
{64, 98, 81} -> -1/2
{65, 1, 66} -> 1/2
{65, 2, 67} -> -1/2
{65, 3, 64} -> 1/2
{65, 4, 68} -> 1/2
{65, 5, 69} -> -1/2
{65, 8, 64} -> 1/(2*Sqrt[3])
{65, 9, 70} -> 1/2
{65, 10, 71} -> -1/2
{65, 15, 64} -> 1/(2*Sqrt[6])
{65, 16, 72} -> 1/2
{65, 17, 73} -> -1/2
{65, 24, 64} -> 1/(2*Sqrt[10])
{65, 25, 74} -> 1/2
{65, 26, 75} -> -1/2
{65, 35, 64} -> 1/(2*Sqrt[15])
{65, 36, 76} -> 1/2
{65, 37, 77} -> -1/2
{65, 48, 64} -> 1/(2*Sqrt[21])
{65, 49, 78} -> 1/2
{65, 50, 79} -> -1/2
{65, 63, 64} -> 1/(4*Sqrt[7])
{65, 64, 3} -> -1/2
{65, 64, 8} -> -1/(2*Sqrt[3])
{65, 64, 15} -> -1/(2*Sqrt[6])
{65, 64, 24} -> -1/(2*Sqrt[10])
{65, 64, 35} -> -1/(2*Sqrt[15])
{65, 64, 48} -> -1/(2*Sqrt[21])
{65, 64, 63} -> -1/(4*Sqrt[7])
{65, 64, 80} -> -3/4
{65, 66, 1} -> -1/2
{65, 67, 2} -> 1/2
{65, 68, 4} -> -1/2
{65, 69, 5} -> 1/2
{65, 70, 9} -> -1/2
{65, 71, 10} -> 1/2
{65, 72, 16} -> -1/2
{65, 73, 17} -> 1/2
{65, 74, 25} -> -1/2
{65, 75, 26} -> 1/2
{65, 76, 36} -> -1/2
{65, 77, 37} -> 1/2
{65, 78, 49} -> -1/2
{65, 79, 50} -> 1/2
{65, 80, 64} -> 3/4
{65, 81, 97} -> 1/2
{65, 82, 98} -> 1/2
{65, 97, 81} -> -1/2
{65, 98, 82} -> -1/2
{66, 1, 65} -> -1/2
{66, 2, 64} -> 1/2
{66, 3, 67} -> 1/2
{66, 6, 69} -> -1/2
{66, 7, 68} -> -1/2
{66, 8, 67} -> -1/(2*Sqrt[3])
{66, 11, 71} -> -1/2
{66, 12, 70} -> -1/2
{66, 15, 67} -> -1/(2*Sqrt[6])
{66, 18, 73} -> -1/2
{66, 19, 72} -> -1/2
{66, 24, 67} -> -1/(2*Sqrt[10])
{66, 27, 75} -> -1/2
{66, 28, 74} -> -1/2
{66, 35, 67} -> -1/(2*Sqrt[15])
{66, 38, 77} -> -1/2
{66, 39, 76} -> -1/2
{66, 48, 67} -> -1/(2*Sqrt[21])
{66, 51, 79} -> -1/2
{66, 52, 78} -> -1/2
{66, 63, 67} -> -1/(4*Sqrt[7])
{66, 64, 2} -> -1/2
{66, 65, 1} -> 1/2
{66, 67, 3} -> -1/2
{66, 67, 8} -> 1/(2*Sqrt[3])
{66, 67, 15} -> 1/(2*Sqrt[6])
{66, 67, 24} -> 1/(2*Sqrt[10])
{66, 67, 35} -> 1/(2*Sqrt[15])
{66, 67, 48} -> 1/(2*Sqrt[21])
{66, 67, 63} -> 1/(4*Sqrt[7])
{66, 67, 80} -> 3/4
{66, 68, 7} -> 1/2
{66, 69, 6} -> 1/2
{66, 70, 12} -> 1/2
{66, 71, 11} -> 1/2
{66, 72, 19} -> 1/2
{66, 73, 18} -> 1/2
{66, 74, 28} -> 1/2
{66, 75, 27} -> 1/2
{66, 76, 39} -> 1/2
{66, 77, 38} -> 1/2
{66, 78, 52} -> 1/2
{66, 79, 51} -> 1/2
{66, 80, 67} -> -3/4
{66, 83, 98} -> 1/2
{66, 84, 97} -> -1/2
{66, 97, 84} -> 1/2
{66, 98, 83} -> -1/2
{67, 1, 64} -> 1/2
{67, 2, 65} -> 1/2
{67, 3, 66} -> -1/2
{67, 6, 68} -> 1/2
{67, 7, 69} -> -1/2
{67, 8, 66} -> 1/(2*Sqrt[3])
{67, 11, 70} -> 1/2
{67, 12, 71} -> -1/2
{67, 15, 66} -> 1/(2*Sqrt[6])
{67, 18, 72} -> 1/2
{67, 19, 73} -> -1/2
{67, 24, 66} -> 1/(2*Sqrt[10])
{67, 27, 74} -> 1/2
{67, 28, 75} -> -1/2
{67, 35, 66} -> 1/(2*Sqrt[15])
{67, 38, 76} -> 1/2
{67, 39, 77} -> -1/2
{67, 48, 66} -> 1/(2*Sqrt[21])
{67, 51, 78} -> 1/2
{67, 52, 79} -> -1/2
{67, 63, 66} -> 1/(4*Sqrt[7])
{67, 64, 1} -> -1/2
{67, 65, 2} -> -1/2
{67, 66, 3} -> 1/2
{67, 66, 8} -> -1/(2*Sqrt[3])
{67, 66, 15} -> -1/(2*Sqrt[6])
{67, 66, 24} -> -1/(2*Sqrt[10])
{67, 66, 35} -> -1/(2*Sqrt[15])
{67, 66, 48} -> -1/(2*Sqrt[21])
{67, 66, 63} -> -1/(4*Sqrt[7])
{67, 66, 80} -> -3/4
{67, 68, 6} -> -1/2
{67, 69, 7} -> 1/2
{67, 70, 11} -> -1/2
{67, 71, 12} -> 1/2
{67, 72, 18} -> -1/2
{67, 73, 19} -> 1/2
{67, 74, 27} -> -1/2
{67, 75, 28} -> 1/2
{67, 76, 38} -> -1/2
{67, 77, 39} -> 1/2
{67, 78, 51} -> -1/2
{67, 79, 52} -> 1/2
{67, 80, 66} -> 3/4
{67, 83, 97} -> 1/2
{67, 84, 98} -> 1/2
{67, 97, 83} -> -1/2
{67, 98, 84} -> -1/2
{68, 4, 65} -> -1/2
{68, 5, 64} -> 1/2
{68, 6, 67} -> -1/2
{68, 7, 66} -> 1/2
{68, 8, 69} -> 1/Sqrt[3]
{68, 13, 71} -> -1/2
{68, 14, 70} -> -1/2
{68, 15, 69} -> -1/(2*Sqrt[6])
{68, 20, 73} -> -1/2
{68, 21, 72} -> -1/2
{68, 24, 69} -> -1/(2*Sqrt[10])
{68, 29, 75} -> -1/2
{68, 30, 74} -> -1/2
{68, 35, 69} -> -1/(2*Sqrt[15])
{68, 40, 77} -> -1/2
{68, 41, 76} -> -1/2
{68, 48, 69} -> -1/(2*Sqrt[21])
{68, 53, 79} -> -1/2
{68, 54, 78} -> -1/2
{68, 63, 69} -> -1/(4*Sqrt[7])
{68, 64, 5} -> -1/2
{68, 65, 4} -> 1/2
{68, 66, 7} -> -1/2
{68, 67, 6} -> 1/2
{68, 69, 8} -> -(1/Sqrt[3])
{68, 69, 15} -> 1/(2*Sqrt[6])
{68, 69, 24} -> 1/(2*Sqrt[10])
{68, 69, 35} -> 1/(2*Sqrt[15])
{68, 69, 48} -> 1/(2*Sqrt[21])
{68, 69, 63} -> 1/(4*Sqrt[7])
{68, 69, 80} -> 3/4
{68, 70, 14} -> 1/2
{68, 71, 13} -> 1/2
{68, 72, 21} -> 1/2
{68, 73, 20} -> 1/2
{68, 74, 30} -> 1/2
{68, 75, 29} -> 1/2
{68, 76, 41} -> 1/2
{68, 77, 40} -> 1/2
{68, 78, 54} -> 1/2
{68, 79, 53} -> 1/2
{68, 80, 69} -> -3/4
{68, 85, 98} -> 1/2
{68, 86, 97} -> -1/2
{68, 97, 86} -> 1/2
{68, 98, 85} -> -1/2
{69, 4, 64} -> 1/2
{69, 5, 65} -> 1/2
{69, 6, 66} -> 1/2
{69, 7, 67} -> 1/2
{69, 8, 68} -> -(1/Sqrt[3])
{69, 13, 70} -> 1/2
{69, 14, 71} -> -1/2
{69, 15, 68} -> 1/(2*Sqrt[6])
{69, 20, 72} -> 1/2
{69, 21, 73} -> -1/2
{69, 24, 68} -> 1/(2*Sqrt[10])
{69, 29, 74} -> 1/2
{69, 30, 75} -> -1/2
{69, 35, 68} -> 1/(2*Sqrt[15])
{69, 40, 76} -> 1/2
{69, 41, 77} -> -1/2
{69, 48, 68} -> 1/(2*Sqrt[21])
{69, 53, 78} -> 1/2
{69, 54, 79} -> -1/2
{69, 63, 68} -> 1/(4*Sqrt[7])
{69, 64, 4} -> -1/2
{69, 65, 5} -> -1/2
{69, 66, 6} -> -1/2
{69, 67, 7} -> -1/2
{69, 68, 8} -> 1/Sqrt[3]
{69, 68, 15} -> -1/(2*Sqrt[6])
{69, 68, 24} -> -1/(2*Sqrt[10])
{69, 68, 35} -> -1/(2*Sqrt[15])
{69, 68, 48} -> -1/(2*Sqrt[21])
{69, 68, 63} -> -1/(4*Sqrt[7])
{69, 68, 80} -> -3/4
{69, 70, 13} -> -1/2
{69, 71, 14} -> 1/2
{69, 72, 20} -> -1/2
{69, 73, 21} -> 1/2
{69, 74, 29} -> -1/2
{69, 75, 30} -> 1/2
{69, 76, 40} -> -1/2
{69, 77, 41} -> 1/2
{69, 78, 53} -> -1/2
{69, 79, 54} -> 1/2
{69, 80, 68} -> 3/4
{69, 85, 97} -> 1/2
{69, 86, 98} -> 1/2
{69, 97, 85} -> -1/2
{69, 98, 86} -> -1/2
{70, 9, 65} -> -1/2
{70, 10, 64} -> 1/2
{70, 11, 67} -> -1/2
{70, 12, 66} -> 1/2
{70, 13, 69} -> -1/2
{70, 14, 68} -> 1/2
{70, 15, 71} -> Sqrt[3/2]/2
{70, 22, 73} -> -1/2
{70, 23, 72} -> -1/2
{70, 24, 71} -> -1/(2*Sqrt[10])
{70, 31, 75} -> -1/2
{70, 32, 74} -> -1/2
{70, 35, 71} -> -1/(2*Sqrt[15])
{70, 42, 77} -> -1/2
{70, 43, 76} -> -1/2
{70, 48, 71} -> -1/(2*Sqrt[21])
{70, 55, 79} -> -1/2
{70, 56, 78} -> -1/2
{70, 63, 71} -> -1/(4*Sqrt[7])
{70, 64, 10} -> -1/2
{70, 65, 9} -> 1/2
{70, 66, 12} -> -1/2
{70, 67, 11} -> 1/2
{70, 68, 14} -> -1/2
{70, 69, 13} -> 1/2
{70, 71, 15} -> -Sqrt[3/2]/2
{70, 71, 24} -> 1/(2*Sqrt[10])
{70, 71, 35} -> 1/(2*Sqrt[15])
{70, 71, 48} -> 1/(2*Sqrt[21])
{70, 71, 63} -> 1/(4*Sqrt[7])
{70, 71, 80} -> 3/4
{70, 72, 23} -> 1/2
{70, 73, 22} -> 1/2
{70, 74, 32} -> 1/2
{70, 75, 31} -> 1/2
{70, 76, 43} -> 1/2
{70, 77, 42} -> 1/2
{70, 78, 56} -> 1/2
{70, 79, 55} -> 1/2
{70, 80, 71} -> -3/4
{70, 87, 98} -> 1/2
{70, 88, 97} -> -1/2
{70, 97, 88} -> 1/2
{70, 98, 87} -> -1/2
{71, 9, 64} -> 1/2
{71, 10, 65} -> 1/2
{71, 11, 66} -> 1/2
{71, 12, 67} -> 1/2
{71, 13, 68} -> 1/2
{71, 14, 69} -> 1/2
{71, 15, 70} -> -Sqrt[3/2]/2
{71, 22, 72} -> 1/2
{71, 23, 73} -> -1/2
{71, 24, 70} -> 1/(2*Sqrt[10])
{71, 31, 74} -> 1/2
{71, 32, 75} -> -1/2
{71, 35, 70} -> 1/(2*Sqrt[15])
{71, 42, 76} -> 1/2
{71, 43, 77} -> -1/2
{71, 48, 70} -> 1/(2*Sqrt[21])
{71, 55, 78} -> 1/2
{71, 56, 79} -> -1/2
{71, 63, 70} -> 1/(4*Sqrt[7])
{71, 64, 9} -> -1/2
{71, 65, 10} -> -1/2
{71, 66, 11} -> -1/2
{71, 67, 12} -> -1/2
{71, 68, 13} -> -1/2
{71, 69, 14} -> -1/2
{71, 70, 15} -> Sqrt[3/2]/2
{71, 70, 24} -> -1/(2*Sqrt[10])
{71, 70, 35} -> -1/(2*Sqrt[15])
{71, 70, 48} -> -1/(2*Sqrt[21])
{71, 70, 63} -> -1/(4*Sqrt[7])
{71, 70, 80} -> -3/4
{71, 72, 22} -> -1/2
{71, 73, 23} -> 1/2
{71, 74, 31} -> -1/2
{71, 75, 32} -> 1/2
{71, 76, 42} -> -1/2
{71, 77, 43} -> 1/2
{71, 78, 55} -> -1/2
{71, 79, 56} -> 1/2
{71, 80, 70} -> 3/4
{71, 87, 97} -> 1/2
{71, 88, 98} -> 1/2
{71, 97, 87} -> -1/2
{71, 98, 88} -> -1/2
{72, 16, 65} -> -1/2
{72, 17, 64} -> 1/2
{72, 18, 67} -> -1/2
{72, 19, 66} -> 1/2
{72, 20, 69} -> -1/2
{72, 21, 68} -> 1/2
{72, 22, 71} -> -1/2
{72, 23, 70} -> 1/2
{72, 24, 73} -> Sqrt[2/5]
{72, 33, 75} -> -1/2
{72, 34, 74} -> -1/2
{72, 35, 73} -> -1/(2*Sqrt[15])
{72, 44, 77} -> -1/2
{72, 45, 76} -> -1/2
{72, 48, 73} -> -1/(2*Sqrt[21])
{72, 57, 79} -> -1/2
{72, 58, 78} -> -1/2
{72, 63, 73} -> -1/(4*Sqrt[7])
{72, 64, 17} -> -1/2
{72, 65, 16} -> 1/2
{72, 66, 19} -> -1/2
{72, 67, 18} -> 1/2
{72, 68, 21} -> -1/2
{72, 69, 20} -> 1/2
{72, 70, 23} -> -1/2
{72, 71, 22} -> 1/2
{72, 73, 24} -> -Sqrt[2/5]
{72, 73, 35} -> 1/(2*Sqrt[15])
{72, 73, 48} -> 1/(2*Sqrt[21])
{72, 73, 63} -> 1/(4*Sqrt[7])
{72, 73, 80} -> 3/4
{72, 74, 34} -> 1/2
{72, 75, 33} -> 1/2
{72, 76, 45} -> 1/2
{72, 77, 44} -> 1/2
{72, 78, 58} -> 1/2
{72, 79, 57} -> 1/2
{72, 80, 73} -> -3/4
{72, 89, 98} -> 1/2
{72, 90, 97} -> -1/2
{72, 97, 90} -> 1/2
{72, 98, 89} -> -1/2
{73, 16, 64} -> 1/2
{73, 17, 65} -> 1/2
{73, 18, 66} -> 1/2
{73, 19, 67} -> 1/2
{73, 20, 68} -> 1/2
{73, 21, 69} -> 1/2
{73, 22, 70} -> 1/2
{73, 23, 71} -> 1/2
{73, 24, 72} -> -Sqrt[2/5]
{73, 33, 74} -> 1/2
{73, 34, 75} -> -1/2
{73, 35, 72} -> 1/(2*Sqrt[15])
{73, 44, 76} -> 1/2
{73, 45, 77} -> -1/2
{73, 48, 72} -> 1/(2*Sqrt[21])
{73, 57, 78} -> 1/2
{73, 58, 79} -> -1/2
{73, 63, 72} -> 1/(4*Sqrt[7])
{73, 64, 16} -> -1/2
{73, 65, 17} -> -1/2
{73, 66, 18} -> -1/2
{73, 67, 19} -> -1/2
{73, 68, 20} -> -1/2
{73, 69, 21} -> -1/2
{73, 70, 22} -> -1/2
{73, 71, 23} -> -1/2
{73, 72, 24} -> Sqrt[2/5]
{73, 72, 35} -> -1/(2*Sqrt[15])
{73, 72, 48} -> -1/(2*Sqrt[21])
{73, 72, 63} -> -1/(4*Sqrt[7])
{73, 72, 80} -> -3/4
{73, 74, 33} -> -1/2
{73, 75, 34} -> 1/2
{73, 76, 44} -> -1/2
{73, 77, 45} -> 1/2
{73, 78, 57} -> -1/2
{73, 79, 58} -> 1/2
{73, 80, 72} -> 3/4
{73, 89, 97} -> 1/2
{73, 90, 98} -> 1/2
{73, 97, 89} -> -1/2
{73, 98, 90} -> -1/2
{74, 25, 65} -> -1/2
{74, 26, 64} -> 1/2
{74, 27, 67} -> -1/2
{74, 28, 66} -> 1/2
{74, 29, 69} -> -1/2
{74, 30, 68} -> 1/2
{74, 31, 71} -> -1/2
{74, 32, 70} -> 1/2
{74, 33, 73} -> -1/2
{74, 34, 72} -> 1/2
{74, 35, 75} -> Sqrt[5/3]/2
{74, 46, 77} -> -1/2
{74, 47, 76} -> -1/2
{74, 48, 75} -> -1/(2*Sqrt[21])
{74, 59, 79} -> -1/2
{74, 60, 78} -> -1/2
{74, 63, 75} -> -1/(4*Sqrt[7])
{74, 64, 26} -> -1/2
{74, 65, 25} -> 1/2
{74, 66, 28} -> -1/2
{74, 67, 27} -> 1/2
{74, 68, 30} -> -1/2
{74, 69, 29} -> 1/2
{74, 70, 32} -> -1/2
{74, 71, 31} -> 1/2
{74, 72, 34} -> -1/2
{74, 73, 33} -> 1/2
{74, 75, 35} -> -Sqrt[5/3]/2
{74, 75, 48} -> 1/(2*Sqrt[21])
{74, 75, 63} -> 1/(4*Sqrt[7])
{74, 75, 80} -> 3/4
{74, 76, 47} -> 1/2
{74, 77, 46} -> 1/2
{74, 78, 60} -> 1/2
{74, 79, 59} -> 1/2
{74, 80, 75} -> -3/4
{74, 91, 98} -> 1/2
{74, 92, 97} -> -1/2
{74, 97, 92} -> 1/2
{74, 98, 91} -> -1/2
{75, 25, 64} -> 1/2
{75, 26, 65} -> 1/2
{75, 27, 66} -> 1/2
{75, 28, 67} -> 1/2
{75, 29, 68} -> 1/2
{75, 30, 69} -> 1/2
{75, 31, 70} -> 1/2
{75, 32, 71} -> 1/2
{75, 33, 72} -> 1/2
{75, 34, 73} -> 1/2
{75, 35, 74} -> -Sqrt[5/3]/2
{75, 46, 76} -> 1/2
{75, 47, 77} -> -1/2
{75, 48, 74} -> 1/(2*Sqrt[21])
{75, 59, 78} -> 1/2
{75, 60, 79} -> -1/2
{75, 63, 74} -> 1/(4*Sqrt[7])
{75, 64, 25} -> -1/2
{75, 65, 26} -> -1/2
{75, 66, 27} -> -1/2
{75, 67, 28} -> -1/2
{75, 68, 29} -> -1/2
{75, 69, 30} -> -1/2
{75, 70, 31} -> -1/2
{75, 71, 32} -> -1/2
{75, 72, 33} -> -1/2
{75, 73, 34} -> -1/2
{75, 74, 35} -> Sqrt[5/3]/2
{75, 74, 48} -> -1/(2*Sqrt[21])
{75, 74, 63} -> -1/(4*Sqrt[7])
{75, 74, 80} -> -3/4
{75, 76, 46} -> -1/2
{75, 77, 47} -> 1/2
{75, 78, 59} -> -1/2
{75, 79, 60} -> 1/2
{75, 80, 74} -> 3/4
{75, 91, 97} -> 1/2
{75, 92, 98} -> 1/2
{75, 97, 91} -> -1/2
{75, 98, 92} -> -1/2
{76, 36, 65} -> -1/2
{76, 37, 64} -> 1/2
{76, 38, 67} -> -1/2
{76, 39, 66} -> 1/2
{76, 40, 69} -> -1/2
{76, 41, 68} -> 1/2
{76, 42, 71} -> -1/2
{76, 43, 70} -> 1/2
{76, 44, 73} -> -1/2
{76, 45, 72} -> 1/2
{76, 46, 75} -> -1/2
{76, 47, 74} -> 1/2
{76, 48, 77} -> Sqrt[3/7]
{76, 61, 79} -> -1/2
{76, 62, 78} -> -1/2
{76, 63, 77} -> -1/(4*Sqrt[7])
{76, 64, 37} -> -1/2
{76, 65, 36} -> 1/2
{76, 66, 39} -> -1/2
{76, 67, 38} -> 1/2
{76, 68, 41} -> -1/2
{76, 69, 40} -> 1/2
{76, 70, 43} -> -1/2
{76, 71, 42} -> 1/2
{76, 72, 45} -> -1/2
{76, 73, 44} -> 1/2
{76, 74, 47} -> -1/2
{76, 75, 46} -> 1/2
{76, 77, 48} -> -Sqrt[3/7]
{76, 77, 63} -> 1/(4*Sqrt[7])
{76, 77, 80} -> 3/4
{76, 78, 62} -> 1/2
{76, 79, 61} -> 1/2
{76, 80, 77} -> -3/4
{76, 93, 98} -> 1/2
{76, 94, 97} -> -1/2
{76, 97, 94} -> 1/2
{76, 98, 93} -> -1/2
{77, 36, 64} -> 1/2
{77, 37, 65} -> 1/2
{77, 38, 66} -> 1/2
{77, 39, 67} -> 1/2
{77, 40, 68} -> 1/2
{77, 41, 69} -> 1/2
{77, 42, 70} -> 1/2
{77, 43, 71} -> 1/2
{77, 44, 72} -> 1/2
{77, 45, 73} -> 1/2
{77, 46, 74} -> 1/2
{77, 47, 75} -> 1/2
{77, 48, 76} -> -Sqrt[3/7]
{77, 61, 78} -> 1/2
{77, 62, 79} -> -1/2
{77, 63, 76} -> 1/(4*Sqrt[7])
{77, 64, 36} -> -1/2
{77, 65, 37} -> -1/2
{77, 66, 38} -> -1/2
{77, 67, 39} -> -1/2
{77, 68, 40} -> -1/2
{77, 69, 41} -> -1/2
{77, 70, 42} -> -1/2
{77, 71, 43} -> -1/2
{77, 72, 44} -> -1/2
{77, 73, 45} -> -1/2
{77, 74, 46} -> -1/2
{77, 75, 47} -> -1/2
{77, 76, 48} -> Sqrt[3/7]
{77, 76, 63} -> -1/(4*Sqrt[7])
{77, 76, 80} -> -3/4
{77, 78, 61} -> -1/2
{77, 79, 62} -> 1/2
{77, 80, 76} -> 3/4
{77, 93, 97} -> 1/2
{77, 94, 98} -> 1/2
{77, 97, 93} -> -1/2
{77, 98, 94} -> -1/2
{78, 49, 65} -> -1/2
{78, 50, 64} -> 1/2
{78, 51, 67} -> -1/2
{78, 52, 66} -> 1/2
{78, 53, 69} -> -1/2
{78, 54, 68} -> 1/2
{78, 55, 71} -> -1/2
{78, 56, 70} -> 1/2
{78, 57, 73} -> -1/2
{78, 58, 72} -> 1/2
{78, 59, 75} -> -1/2
{78, 60, 74} -> 1/2
{78, 61, 77} -> -1/2
{78, 62, 76} -> 1/2
{78, 63, 79} -> Sqrt[7]/4
{78, 64, 50} -> -1/2
{78, 65, 49} -> 1/2
{78, 66, 52} -> -1/2
{78, 67, 51} -> 1/2
{78, 68, 54} -> -1/2
{78, 69, 53} -> 1/2
{78, 70, 56} -> -1/2
{78, 71, 55} -> 1/2
{78, 72, 58} -> -1/2
{78, 73, 57} -> 1/2
{78, 74, 60} -> -1/2
{78, 75, 59} -> 1/2
{78, 76, 62} -> -1/2
{78, 77, 61} -> 1/2
{78, 79, 63} -> -Sqrt[7]/4
{78, 79, 80} -> 3/4
{78, 80, 79} -> -3/4
{78, 95, 98} -> 1/2
{78, 96, 97} -> -1/2
{78, 97, 96} -> 1/2
{78, 98, 95} -> -1/2
{79, 49, 64} -> 1/2
{79, 50, 65} -> 1/2
{79, 51, 66} -> 1/2
{79, 52, 67} -> 1/2
{79, 53, 68} -> 1/2
{79, 54, 69} -> 1/2
{79, 55, 70} -> 1/2
{79, 56, 71} -> 1/2
{79, 57, 72} -> 1/2
{79, 58, 73} -> 1/2
{79, 59, 74} -> 1/2
{79, 60, 75} -> 1/2
{79, 61, 76} -> 1/2
{79, 62, 77} -> 1/2
{79, 63, 78} -> -Sqrt[7]/4
{79, 64, 49} -> -1/2
{79, 65, 50} -> -1/2
{79, 66, 51} -> -1/2
{79, 67, 52} -> -1/2
{79, 68, 53} -> -1/2
{79, 69, 54} -> -1/2
{79, 70, 55} -> -1/2
{79, 71, 56} -> -1/2
{79, 72, 57} -> -1/2
{79, 73, 58} -> -1/2
{79, 74, 59} -> -1/2
{79, 75, 60} -> -1/2
{79, 76, 61} -> -1/2
{79, 77, 62} -> -1/2
{79, 78, 63} -> Sqrt[7]/4
{79, 78, 80} -> -3/4
{79, 80, 78} -> 3/4
{79, 95, 97} -> 1/2
{79, 96, 98} -> 1/2
{79, 97, 95} -> -1/2
{79, 98, 96} -> -1/2
{80, 64, 65} -> 3/4
{80, 65, 64} -> -3/4
{80, 66, 67} -> 3/4
{80, 67, 66} -> -3/4
{80, 68, 69} -> 3/4
{80, 69, 68} -> -3/4
{80, 70, 71} -> 3/4
{80, 71, 70} -> -3/4
{80, 72, 73} -> 3/4
{80, 73, 72} -> -3/4
{80, 74, 75} -> 3/4
{80, 75, 74} -> -3/4
{80, 76, 77} -> 3/4
{80, 77, 76} -> -3/4
{80, 78, 79} -> 3/4
{80, 79, 78} -> -3/4
{80, 81, 82} -> 1/12
{80, 82, 81} -> -1/12
{80, 83, 84} -> 1/12
{80, 84, 83} -> -1/12
{80, 85, 86} -> 1/12
{80, 86, 85} -> -1/12
{80, 87, 88} -> 1/12
{80, 88, 87} -> -1/12
{80, 89, 90} -> 1/12
{80, 90, 89} -> -1/12
{80, 91, 92} -> 1/12
{80, 92, 91} -> -1/12
{80, 93, 94} -> 1/12
{80, 94, 93} -> -1/12
{80, 95, 96} -> 1/12
{80, 96, 95} -> -1/12
{80, 97, 98} -> -2/3
{80, 98, 97} -> 2/3
{81, 1, 84} -> -1/2
{81, 2, 83} -> -1/2
{81, 3, 82} -> -1/2
{81, 4, 86} -> -1/2
{81, 5, 85} -> -1/2
{81, 8, 82} -> -1/(2*Sqrt[3])
{81, 9, 88} -> -1/2
{81, 10, 87} -> -1/2
{81, 15, 82} -> -1/(2*Sqrt[6])
{81, 16, 90} -> -1/2
{81, 17, 89} -> -1/2
{81, 24, 82} -> -1/(2*Sqrt[10])
{81, 25, 92} -> -1/2
{81, 26, 91} -> -1/2
{81, 35, 82} -> -1/(2*Sqrt[15])
{81, 36, 94} -> -1/2
{81, 37, 93} -> -1/2
{81, 48, 82} -> -1/(2*Sqrt[21])
{81, 49, 96} -> -1/2
{81, 50, 95} -> -1/2
{81, 63, 82} -> -1/(4*Sqrt[7])
{81, 64, 98} -> -1/2
{81, 65, 97} -> -1/2
{81, 80, 82} -> -1/12
{81, 82, 3} -> 1/2
{81, 82, 8} -> 1/(2*Sqrt[3])
{81, 82, 15} -> 1/(2*Sqrt[6])
{81, 82, 24} -> 1/(2*Sqrt[10])
{81, 82, 35} -> 1/(2*Sqrt[15])
{81, 82, 48} -> 1/(2*Sqrt[21])
{81, 82, 63} -> 1/(4*Sqrt[7])
{81, 82, 80} -> 1/12
{81, 82, 99} -> Sqrt[5]/3
{81, 83, 2} -> 1/2
{81, 84, 1} -> 1/2
{81, 85, 5} -> 1/2
{81, 86, 4} -> 1/2
{81, 87, 10} -> 1/2
{81, 88, 9} -> 1/2
{81, 89, 17} -> 1/2
{81, 90, 16} -> 1/2
{81, 91, 26} -> 1/2
{81, 92, 25} -> 1/2
{81, 93, 37} -> 1/2
{81, 94, 36} -> 1/2
{81, 95, 50} -> 1/2
{81, 96, 49} -> 1/2
{81, 97, 65} -> 1/2
{81, 98, 64} -> 1/2
{81, 99, 82} -> -Sqrt[5]/3
{82, 1, 83} -> 1/2
{82, 2, 84} -> -1/2
{82, 3, 81} -> 1/2
{82, 4, 85} -> 1/2
{82, 5, 86} -> -1/2
{82, 8, 81} -> 1/(2*Sqrt[3])
{82, 9, 87} -> 1/2
{82, 10, 88} -> -1/2
{82, 15, 81} -> 1/(2*Sqrt[6])
{82, 16, 89} -> 1/2
{82, 17, 90} -> -1/2
{82, 24, 81} -> 1/(2*Sqrt[10])
{82, 25, 91} -> 1/2
{82, 26, 92} -> -1/2
{82, 35, 81} -> 1/(2*Sqrt[15])
{82, 36, 93} -> 1/2
{82, 37, 94} -> -1/2
{82, 48, 81} -> 1/(2*Sqrt[21])
{82, 49, 95} -> 1/2
{82, 50, 96} -> -1/2
{82, 63, 81} -> 1/(4*Sqrt[7])
{82, 64, 97} -> 1/2
{82, 65, 98} -> -1/2
{82, 80, 81} -> 1/12
{82, 81, 3} -> -1/2
{82, 81, 8} -> -1/(2*Sqrt[3])
{82, 81, 15} -> -1/(2*Sqrt[6])
{82, 81, 24} -> -1/(2*Sqrt[10])
{82, 81, 35} -> -1/(2*Sqrt[15])
{82, 81, 48} -> -1/(2*Sqrt[21])
{82, 81, 63} -> -1/(4*Sqrt[7])
{82, 81, 80} -> -1/12
{82, 81, 99} -> -Sqrt[5]/3
{82, 83, 1} -> -1/2
{82, 84, 2} -> 1/2
{82, 85, 4} -> -1/2
{82, 86, 5} -> 1/2
{82, 87, 9} -> -1/2
{82, 88, 10} -> 1/2
{82, 89, 16} -> -1/2
{82, 90, 17} -> 1/2
{82, 91, 25} -> -1/2
{82, 92, 26} -> 1/2
{82, 93, 36} -> -1/2
{82, 94, 37} -> 1/2
{82, 95, 49} -> -1/2
{82, 96, 50} -> 1/2
{82, 97, 64} -> -1/2
{82, 98, 65} -> 1/2
{82, 99, 81} -> Sqrt[5]/3
{83, 1, 82} -> -1/2
{83, 2, 81} -> 1/2
{83, 3, 84} -> 1/2
{83, 6, 86} -> -1/2
{83, 7, 85} -> -1/2
{83, 8, 84} -> -1/(2*Sqrt[3])
{83, 11, 88} -> -1/2
{83, 12, 87} -> -1/2
{83, 15, 84} -> -1/(2*Sqrt[6])
{83, 18, 90} -> -1/2
{83, 19, 89} -> -1/2
{83, 24, 84} -> -1/(2*Sqrt[10])
{83, 27, 92} -> -1/2
{83, 28, 91} -> -1/2
{83, 35, 84} -> -1/(2*Sqrt[15])
{83, 38, 94} -> -1/2
{83, 39, 93} -> -1/2
{83, 48, 84} -> -1/(2*Sqrt[21])
{83, 51, 96} -> -1/2
{83, 52, 95} -> -1/2
{83, 63, 84} -> -1/(4*Sqrt[7])
{83, 66, 98} -> -1/2
{83, 67, 97} -> -1/2
{83, 80, 84} -> -1/12
{83, 81, 2} -> -1/2
{83, 82, 1} -> 1/2
{83, 84, 3} -> -1/2
{83, 84, 8} -> 1/(2*Sqrt[3])
{83, 84, 15} -> 1/(2*Sqrt[6])
{83, 84, 24} -> 1/(2*Sqrt[10])
{83, 84, 35} -> 1/(2*Sqrt[15])
{83, 84, 48} -> 1/(2*Sqrt[21])
{83, 84, 63} -> 1/(4*Sqrt[7])
{83, 84, 80} -> 1/12
{83, 84, 99} -> Sqrt[5]/3
{83, 85, 7} -> 1/2
{83, 86, 6} -> 1/2
{83, 87, 12} -> 1/2
{83, 88, 11} -> 1/2
{83, 89, 19} -> 1/2
{83, 90, 18} -> 1/2
{83, 91, 28} -> 1/2
{83, 92, 27} -> 1/2
{83, 93, 39} -> 1/2
{83, 94, 38} -> 1/2
{83, 95, 52} -> 1/2
{83, 96, 51} -> 1/2
{83, 97, 67} -> 1/2
{83, 98, 66} -> 1/2
{83, 99, 84} -> -Sqrt[5]/3
{84, 1, 81} -> 1/2
{84, 2, 82} -> 1/2
{84, 3, 83} -> -1/2
{84, 6, 85} -> 1/2
{84, 7, 86} -> -1/2
{84, 8, 83} -> 1/(2*Sqrt[3])
{84, 11, 87} -> 1/2
{84, 12, 88} -> -1/2
{84, 15, 83} -> 1/(2*Sqrt[6])
{84, 18, 89} -> 1/2
{84, 19, 90} -> -1/2
{84, 24, 83} -> 1/(2*Sqrt[10])
{84, 27, 91} -> 1/2
{84, 28, 92} -> -1/2
{84, 35, 83} -> 1/(2*Sqrt[15])
{84, 38, 93} -> 1/2
{84, 39, 94} -> -1/2
{84, 48, 83} -> 1/(2*Sqrt[21])
{84, 51, 95} -> 1/2
{84, 52, 96} -> -1/2
{84, 63, 83} -> 1/(4*Sqrt[7])
{84, 66, 97} -> 1/2
{84, 67, 98} -> -1/2
{84, 80, 83} -> 1/12
{84, 81, 1} -> -1/2
{84, 82, 2} -> -1/2
{84, 83, 3} -> 1/2
{84, 83, 8} -> -1/(2*Sqrt[3])
{84, 83, 15} -> -1/(2*Sqrt[6])
{84, 83, 24} -> -1/(2*Sqrt[10])
{84, 83, 35} -> -1/(2*Sqrt[15])
{84, 83, 48} -> -1/(2*Sqrt[21])
{84, 83, 63} -> -1/(4*Sqrt[7])
{84, 83, 80} -> -1/12
{84, 83, 99} -> -Sqrt[5]/3
{84, 85, 6} -> -1/2
{84, 86, 7} -> 1/2
{84, 87, 11} -> -1/2
{84, 88, 12} -> 1/2
{84, 89, 18} -> -1/2
{84, 90, 19} -> 1/2
{84, 91, 27} -> -1/2
{84, 92, 28} -> 1/2
{84, 93, 38} -> -1/2
{84, 94, 39} -> 1/2
{84, 95, 51} -> -1/2
{84, 96, 52} -> 1/2
{84, 97, 66} -> -1/2
{84, 98, 67} -> 1/2
{84, 99, 83} -> Sqrt[5]/3
{85, 4, 82} -> -1/2
{85, 5, 81} -> 1/2
{85, 6, 84} -> -1/2
{85, 7, 83} -> 1/2
{85, 8, 86} -> 1/Sqrt[3]
{85, 13, 88} -> -1/2
{85, 14, 87} -> -1/2
{85, 15, 86} -> -1/(2*Sqrt[6])
{85, 20, 90} -> -1/2
{85, 21, 89} -> -1/2
{85, 24, 86} -> -1/(2*Sqrt[10])
{85, 29, 92} -> -1/2
{85, 30, 91} -> -1/2
{85, 35, 86} -> -1/(2*Sqrt[15])
{85, 40, 94} -> -1/2
{85, 41, 93} -> -1/2
{85, 48, 86} -> -1/(2*Sqrt[21])
{85, 53, 96} -> -1/2
{85, 54, 95} -> -1/2
{85, 63, 86} -> -1/(4*Sqrt[7])
{85, 68, 98} -> -1/2
{85, 69, 97} -> -1/2
{85, 80, 86} -> -1/12
{85, 81, 5} -> -1/2
{85, 82, 4} -> 1/2
{85, 83, 7} -> -1/2
{85, 84, 6} -> 1/2
{85, 86, 8} -> -(1/Sqrt[3])
{85, 86, 15} -> 1/(2*Sqrt[6])
{85, 86, 24} -> 1/(2*Sqrt[10])
{85, 86, 35} -> 1/(2*Sqrt[15])
{85, 86, 48} -> 1/(2*Sqrt[21])
{85, 86, 63} -> 1/(4*Sqrt[7])
{85, 86, 80} -> 1/12
{85, 86, 99} -> Sqrt[5]/3
{85, 87, 14} -> 1/2
{85, 88, 13} -> 1/2
{85, 89, 21} -> 1/2
{85, 90, 20} -> 1/2
{85, 91, 30} -> 1/2
{85, 92, 29} -> 1/2
{85, 93, 41} -> 1/2
{85, 94, 40} -> 1/2
{85, 95, 54} -> 1/2
{85, 96, 53} -> 1/2
{85, 97, 69} -> 1/2
{85, 98, 68} -> 1/2
{85, 99, 86} -> -Sqrt[5]/3
{86, 4, 81} -> 1/2
{86, 5, 82} -> 1/2
{86, 6, 83} -> 1/2
{86, 7, 84} -> 1/2
{86, 8, 85} -> -(1/Sqrt[3])
{86, 13, 87} -> 1/2
{86, 14, 88} -> -1/2
{86, 15, 85} -> 1/(2*Sqrt[6])
{86, 20, 89} -> 1/2
{86, 21, 90} -> -1/2
{86, 24, 85} -> 1/(2*Sqrt[10])
{86, 29, 91} -> 1/2
{86, 30, 92} -> -1/2
{86, 35, 85} -> 1/(2*Sqrt[15])
{86, 40, 93} -> 1/2
{86, 41, 94} -> -1/2
{86, 48, 85} -> 1/(2*Sqrt[21])
{86, 53, 95} -> 1/2
{86, 54, 96} -> -1/2
{86, 63, 85} -> 1/(4*Sqrt[7])
{86, 68, 97} -> 1/2
{86, 69, 98} -> -1/2
{86, 80, 85} -> 1/12
{86, 81, 4} -> -1/2
{86, 82, 5} -> -1/2
{86, 83, 6} -> -1/2
{86, 84, 7} -> -1/2
{86, 85, 8} -> 1/Sqrt[3]
{86, 85, 15} -> -1/(2*Sqrt[6])
{86, 85, 24} -> -1/(2*Sqrt[10])
{86, 85, 35} -> -1/(2*Sqrt[15])
{86, 85, 48} -> -1/(2*Sqrt[21])
{86, 85, 63} -> -1/(4*Sqrt[7])
{86, 85, 80} -> -1/12
{86, 85, 99} -> -Sqrt[5]/3
{86, 87, 13} -> -1/2
{86, 88, 14} -> 1/2
{86, 89, 20} -> -1/2
{86, 90, 21} -> 1/2
{86, 91, 29} -> -1/2
{86, 92, 30} -> 1/2
{86, 93, 40} -> -1/2
{86, 94, 41} -> 1/2
{86, 95, 53} -> -1/2
{86, 96, 54} -> 1/2
{86, 97, 68} -> -1/2
{86, 98, 69} -> 1/2
{86, 99, 85} -> Sqrt[5]/3
{87, 9, 82} -> -1/2
{87, 10, 81} -> 1/2
{87, 11, 84} -> -1/2
{87, 12, 83} -> 1/2
{87, 13, 86} -> -1/2
{87, 14, 85} -> 1/2
{87, 15, 88} -> Sqrt[3/2]/2
{87, 22, 90} -> -1/2
{87, 23, 89} -> -1/2
{87, 24, 88} -> -1/(2*Sqrt[10])
{87, 31, 92} -> -1/2
{87, 32, 91} -> -1/2
{87, 35, 88} -> -1/(2*Sqrt[15])
{87, 42, 94} -> -1/2
{87, 43, 93} -> -1/2
{87, 48, 88} -> -1/(2*Sqrt[21])
{87, 55, 96} -> -1/2
{87, 56, 95} -> -1/2
{87, 63, 88} -> -1/(4*Sqrt[7])
{87, 70, 98} -> -1/2
{87, 71, 97} -> -1/2
{87, 80, 88} -> -1/12
{87, 81, 10} -> -1/2
{87, 82, 9} -> 1/2
{87, 83, 12} -> -1/2
{87, 84, 11} -> 1/2
{87, 85, 14} -> -1/2
{87, 86, 13} -> 1/2
{87, 88, 15} -> -Sqrt[3/2]/2
{87, 88, 24} -> 1/(2*Sqrt[10])
{87, 88, 35} -> 1/(2*Sqrt[15])
{87, 88, 48} -> 1/(2*Sqrt[21])
{87, 88, 63} -> 1/(4*Sqrt[7])
{87, 88, 80} -> 1/12
{87, 88, 99} -> Sqrt[5]/3
{87, 89, 23} -> 1/2
{87, 90, 22} -> 1/2
{87, 91, 32} -> 1/2
{87, 92, 31} -> 1/2
{87, 93, 43} -> 1/2
{87, 94, 42} -> 1/2
{87, 95, 56} -> 1/2
{87, 96, 55} -> 1/2
{87, 97, 71} -> 1/2
{87, 98, 70} -> 1/2
{87, 99, 88} -> -Sqrt[5]/3
{88, 9, 81} -> 1/2
{88, 10, 82} -> 1/2
{88, 11, 83} -> 1/2
{88, 12, 84} -> 1/2
{88, 13, 85} -> 1/2
{88, 14, 86} -> 1/2
{88, 15, 87} -> -Sqrt[3/2]/2
{88, 22, 89} -> 1/2
{88, 23, 90} -> -1/2
{88, 24, 87} -> 1/(2*Sqrt[10])
{88, 31, 91} -> 1/2
{88, 32, 92} -> -1/2
{88, 35, 87} -> 1/(2*Sqrt[15])
{88, 42, 93} -> 1/2
{88, 43, 94} -> -1/2
{88, 48, 87} -> 1/(2*Sqrt[21])
{88, 55, 95} -> 1/2
{88, 56, 96} -> -1/2
{88, 63, 87} -> 1/(4*Sqrt[7])
{88, 70, 97} -> 1/2
{88, 71, 98} -> -1/2
{88, 80, 87} -> 1/12
{88, 81, 9} -> -1/2
{88, 82, 10} -> -1/2
{88, 83, 11} -> -1/2
{88, 84, 12} -> -1/2
{88, 85, 13} -> -1/2
{88, 86, 14} -> -1/2
{88, 87, 15} -> Sqrt[3/2]/2
{88, 87, 24} -> -1/(2*Sqrt[10])
{88, 87, 35} -> -1/(2*Sqrt[15])
{88, 87, 48} -> -1/(2*Sqrt[21])
{88, 87, 63} -> -1/(4*Sqrt[7])
{88, 87, 80} -> -1/12
{88, 87, 99} -> -Sqrt[5]/3
{88, 89, 22} -> -1/2
{88, 90, 23} -> 1/2
{88, 91, 31} -> -1/2
{88, 92, 32} -> 1/2
{88, 93, 42} -> -1/2
{88, 94, 43} -> 1/2
{88, 95, 55} -> -1/2
{88, 96, 56} -> 1/2
{88, 97, 70} -> -1/2
{88, 98, 71} -> 1/2
{88, 99, 87} -> Sqrt[5]/3
{89, 16, 82} -> -1/2
{89, 17, 81} -> 1/2
{89, 18, 84} -> -1/2
{89, 19, 83} -> 1/2
{89, 20, 86} -> -1/2
{89, 21, 85} -> 1/2
{89, 22, 88} -> -1/2
{89, 23, 87} -> 1/2
{89, 24, 90} -> Sqrt[2/5]
{89, 33, 92} -> -1/2
{89, 34, 91} -> -1/2
{89, 35, 90} -> -1/(2*Sqrt[15])
{89, 44, 94} -> -1/2
{89, 45, 93} -> -1/2
{89, 48, 90} -> -1/(2*Sqrt[21])
{89, 57, 96} -> -1/2
{89, 58, 95} -> -1/2
{89, 63, 90} -> -1/(4*Sqrt[7])
{89, 72, 98} -> -1/2
{89, 73, 97} -> -1/2
{89, 80, 90} -> -1/12
{89, 81, 17} -> -1/2
{89, 82, 16} -> 1/2
{89, 83, 19} -> -1/2
{89, 84, 18} -> 1/2
{89, 85, 21} -> -1/2
{89, 86, 20} -> 1/2
{89, 87, 23} -> -1/2
{89, 88, 22} -> 1/2
{89, 90, 24} -> -Sqrt[2/5]
{89, 90, 35} -> 1/(2*Sqrt[15])
{89, 90, 48} -> 1/(2*Sqrt[21])
{89, 90, 63} -> 1/(4*Sqrt[7])
{89, 90, 80} -> 1/12
{89, 90, 99} -> Sqrt[5]/3
{89, 91, 34} -> 1/2
{89, 92, 33} -> 1/2
{89, 93, 45} -> 1/2
{89, 94, 44} -> 1/2
{89, 95, 58} -> 1/2
{89, 96, 57} -> 1/2
{89, 97, 73} -> 1/2
{89, 98, 72} -> 1/2
{89, 99, 90} -> -Sqrt[5]/3
{90, 16, 81} -> 1/2
{90, 17, 82} -> 1/2
{90, 18, 83} -> 1/2
{90, 19, 84} -> 1/2
{90, 20, 85} -> 1/2
{90, 21, 86} -> 1/2
{90, 22, 87} -> 1/2
{90, 23, 88} -> 1/2
{90, 24, 89} -> -Sqrt[2/5]
{90, 33, 91} -> 1/2
{90, 34, 92} -> -1/2
{90, 35, 89} -> 1/(2*Sqrt[15])
{90, 44, 93} -> 1/2
{90, 45, 94} -> -1/2
{90, 48, 89} -> 1/(2*Sqrt[21])
{90, 57, 95} -> 1/2
{90, 58, 96} -> -1/2
{90, 63, 89} -> 1/(4*Sqrt[7])
{90, 72, 97} -> 1/2
{90, 73, 98} -> -1/2
{90, 80, 89} -> 1/12
{90, 81, 16} -> -1/2
{90, 82, 17} -> -1/2
{90, 83, 18} -> -1/2
{90, 84, 19} -> -1/2
{90, 85, 20} -> -1/2
{90, 86, 21} -> -1/2
{90, 87, 22} -> -1/2
{90, 88, 23} -> -1/2
{90, 89, 24} -> Sqrt[2/5]
{90, 89, 35} -> -1/(2*Sqrt[15])
{90, 89, 48} -> -1/(2*Sqrt[21])
{90, 89, 63} -> -1/(4*Sqrt[7])
{90, 89, 80} -> -1/12
{90, 89, 99} -> -Sqrt[5]/3
{90, 91, 33} -> -1/2
{90, 92, 34} -> 1/2
{90, 93, 44} -> -1/2
{90, 94, 45} -> 1/2
{90, 95, 57} -> -1/2
{90, 96, 58} -> 1/2
{90, 97, 72} -> -1/2
{90, 98, 73} -> 1/2
{90, 99, 89} -> Sqrt[5]/3
{91, 25, 82} -> -1/2
{91, 26, 81} -> 1/2
{91, 27, 84} -> -1/2
{91, 28, 83} -> 1/2
{91, 29, 86} -> -1/2
{91, 30, 85} -> 1/2
{91, 31, 88} -> -1/2
{91, 32, 87} -> 1/2
{91, 33, 90} -> -1/2
{91, 34, 89} -> 1/2
{91, 35, 92} -> Sqrt[5/3]/2
{91, 46, 94} -> -1/2
{91, 47, 93} -> -1/2
{91, 48, 92} -> -1/(2*Sqrt[21])
{91, 59, 96} -> -1/2
{91, 60, 95} -> -1/2
{91, 63, 92} -> -1/(4*Sqrt[7])
{91, 74, 98} -> -1/2
{91, 75, 97} -> -1/2
{91, 80, 92} -> -1/12
{91, 81, 26} -> -1/2
{91, 82, 25} -> 1/2
{91, 83, 28} -> -1/2
{91, 84, 27} -> 1/2
{91, 85, 30} -> -1/2
{91, 86, 29} -> 1/2
{91, 87, 32} -> -1/2
{91, 88, 31} -> 1/2
{91, 89, 34} -> -1/2
{91, 90, 33} -> 1/2
{91, 92, 35} -> -Sqrt[5/3]/2
{91, 92, 48} -> 1/(2*Sqrt[21])
{91, 92, 63} -> 1/(4*Sqrt[7])
{91, 92, 80} -> 1/12
{91, 92, 99} -> Sqrt[5]/3
{91, 93, 47} -> 1/2
{91, 94, 46} -> 1/2
{91, 95, 60} -> 1/2
{91, 96, 59} -> 1/2
{91, 97, 75} -> 1/2
{91, 98, 74} -> 1/2
{91, 99, 92} -> -Sqrt[5]/3
{92, 25, 81} -> 1/2
{92, 26, 82} -> 1/2
{92, 27, 83} -> 1/2
{92, 28, 84} -> 1/2
{92, 29, 85} -> 1/2
{92, 30, 86} -> 1/2
{92, 31, 87} -> 1/2
{92, 32, 88} -> 1/2
{92, 33, 89} -> 1/2
{92, 34, 90} -> 1/2
{92, 35, 91} -> -Sqrt[5/3]/2
{92, 46, 93} -> 1/2
{92, 47, 94} -> -1/2
{92, 48, 91} -> 1/(2*Sqrt[21])
{92, 59, 95} -> 1/2
{92, 60, 96} -> -1/2
{92, 63, 91} -> 1/(4*Sqrt[7])
{92, 74, 97} -> 1/2
{92, 75, 98} -> -1/2
{92, 80, 91} -> 1/12
{92, 81, 25} -> -1/2
{92, 82, 26} -> -1/2
{92, 83, 27} -> -1/2
{92, 84, 28} -> -1/2
{92, 85, 29} -> -1/2
{92, 86, 30} -> -1/2
{92, 87, 31} -> -1/2
{92, 88, 32} -> -1/2
{92, 89, 33} -> -1/2
{92, 90, 34} -> -1/2
{92, 91, 35} -> Sqrt[5/3]/2
{92, 91, 48} -> -1/(2*Sqrt[21])
{92, 91, 63} -> -1/(4*Sqrt[7])
{92, 91, 80} -> -1/12
{92, 91, 99} -> -Sqrt[5]/3
{92, 93, 46} -> -1/2
{92, 94, 47} -> 1/2
{92, 95, 59} -> -1/2
{92, 96, 60} -> 1/2
{92, 97, 74} -> -1/2
{92, 98, 75} -> 1/2
{92, 99, 91} -> Sqrt[5]/3
{93, 36, 82} -> -1/2
{93, 37, 81} -> 1/2
{93, 38, 84} -> -1/2
{93, 39, 83} -> 1/2
{93, 40, 86} -> -1/2
{93, 41, 85} -> 1/2
{93, 42, 88} -> -1/2
{93, 43, 87} -> 1/2
{93, 44, 90} -> -1/2
{93, 45, 89} -> 1/2
{93, 46, 92} -> -1/2
{93, 47, 91} -> 1/2
{93, 48, 94} -> Sqrt[3/7]
{93, 61, 96} -> -1/2
{93, 62, 95} -> -1/2
{93, 63, 94} -> -1/(4*Sqrt[7])
{93, 76, 98} -> -1/2
{93, 77, 97} -> -1/2
{93, 80, 94} -> -1/12
{93, 81, 37} -> -1/2
{93, 82, 36} -> 1/2
{93, 83, 39} -> -1/2
{93, 84, 38} -> 1/2
{93, 85, 41} -> -1/2
{93, 86, 40} -> 1/2
{93, 87, 43} -> -1/2
{93, 88, 42} -> 1/2
{93, 89, 45} -> -1/2
{93, 90, 44} -> 1/2
{93, 91, 47} -> -1/2
{93, 92, 46} -> 1/2
{93, 94, 48} -> -Sqrt[3/7]
{93, 94, 63} -> 1/(4*Sqrt[7])
{93, 94, 80} -> 1/12
{93, 94, 99} -> Sqrt[5]/3
{93, 95, 62} -> 1/2
{93, 96, 61} -> 1/2
{93, 97, 77} -> 1/2
{93, 98, 76} -> 1/2
{93, 99, 94} -> -Sqrt[5]/3
{94, 36, 81} -> 1/2
{94, 37, 82} -> 1/2
{94, 38, 83} -> 1/2
{94, 39, 84} -> 1/2
{94, 40, 85} -> 1/2
{94, 41, 86} -> 1/2
{94, 42, 87} -> 1/2
{94, 43, 88} -> 1/2
{94, 44, 89} -> 1/2
{94, 45, 90} -> 1/2
{94, 46, 91} -> 1/2
{94, 47, 92} -> 1/2
{94, 48, 93} -> -Sqrt[3/7]
{94, 61, 95} -> 1/2
{94, 62, 96} -> -1/2
{94, 63, 93} -> 1/(4*Sqrt[7])
{94, 76, 97} -> 1/2
{94, 77, 98} -> -1/2
{94, 80, 93} -> 1/12
{94, 81, 36} -> -1/2
{94, 82, 37} -> -1/2
{94, 83, 38} -> -1/2
{94, 84, 39} -> -1/2
{94, 85, 40} -> -1/2
{94, 86, 41} -> -1/2
{94, 87, 42} -> -1/2
{94, 88, 43} -> -1/2
{94, 89, 44} -> -1/2
{94, 90, 45} -> -1/2
{94, 91, 46} -> -1/2
{94, 92, 47} -> -1/2
{94, 93, 48} -> Sqrt[3/7]
{94, 93, 63} -> -1/(4*Sqrt[7])
{94, 93, 80} -> -1/12
{94, 93, 99} -> -Sqrt[5]/3
{94, 95, 61} -> -1/2
{94, 96, 62} -> 1/2
{94, 97, 76} -> -1/2
{94, 98, 77} -> 1/2
{94, 99, 93} -> Sqrt[5]/3
{95, 49, 82} -> -1/2
{95, 50, 81} -> 1/2
{95, 51, 84} -> -1/2
{95, 52, 83} -> 1/2
{95, 53, 86} -> -1/2
{95, 54, 85} -> 1/2
{95, 55, 88} -> -1/2
{95, 56, 87} -> 1/2
{95, 57, 90} -> -1/2
{95, 58, 89} -> 1/2
{95, 59, 92} -> -1/2
{95, 60, 91} -> 1/2
{95, 61, 94} -> -1/2
{95, 62, 93} -> 1/2
{95, 63, 96} -> Sqrt[7]/4
{95, 78, 98} -> -1/2
{95, 79, 97} -> -1/2
{95, 80, 96} -> -1/12
{95, 81, 50} -> -1/2
{95, 82, 49} -> 1/2
{95, 83, 52} -> -1/2
{95, 84, 51} -> 1/2
{95, 85, 54} -> -1/2
{95, 86, 53} -> 1/2
{95, 87, 56} -> -1/2
{95, 88, 55} -> 1/2
{95, 89, 58} -> -1/2
{95, 90, 57} -> 1/2
{95, 91, 60} -> -1/2
{95, 92, 59} -> 1/2
{95, 93, 62} -> -1/2
{95, 94, 61} -> 1/2
{95, 96, 63} -> -Sqrt[7]/4
{95, 96, 80} -> 1/12
{95, 96, 99} -> Sqrt[5]/3
{95, 97, 79} -> 1/2
{95, 98, 78} -> 1/2
{95, 99, 96} -> -Sqrt[5]/3
{96, 49, 81} -> 1/2
{96, 50, 82} -> 1/2
{96, 51, 83} -> 1/2
{96, 52, 84} -> 1/2
{96, 53, 85} -> 1/2
{96, 54, 86} -> 1/2
{96, 55, 87} -> 1/2
{96, 56, 88} -> 1/2
{96, 57, 89} -> 1/2
{96, 58, 90} -> 1/2
{96, 59, 91} -> 1/2
{96, 60, 92} -> 1/2
{96, 61, 93} -> 1/2
{96, 62, 94} -> 1/2
{96, 63, 95} -> -Sqrt[7]/4
{96, 78, 97} -> 1/2
{96, 79, 98} -> -1/2
{96, 80, 95} -> 1/12
{96, 81, 49} -> -1/2
{96, 82, 50} -> -1/2
{96, 83, 51} -> -1/2
{96, 84, 52} -> -1/2
{96, 85, 53} -> -1/2
{96, 86, 54} -> -1/2
{96, 87, 55} -> -1/2
{96, 88, 56} -> -1/2
{96, 89, 57} -> -1/2
{96, 90, 58} -> -1/2
{96, 91, 59} -> -1/2
{96, 92, 60} -> -1/2
{96, 93, 61} -> -1/2
{96, 94, 62} -> -1/2
{96, 95, 63} -> Sqrt[7]/4
{96, 95, 80} -> -1/12
{96, 95, 99} -> -Sqrt[5]/3
{96, 97, 78} -> -1/2
{96, 98, 79} -> 1/2
{96, 99, 95} -> Sqrt[5]/3
{97, 64, 82} -> -1/2
{97, 65, 81} -> 1/2
{97, 66, 84} -> -1/2
{97, 67, 83} -> 1/2
{97, 68, 86} -> -1/2
{97, 69, 85} -> 1/2
{97, 70, 88} -> -1/2
{97, 71, 87} -> 1/2
{97, 72, 90} -> -1/2
{97, 73, 89} -> 1/2
{97, 74, 92} -> -1/2
{97, 75, 91} -> 1/2
{97, 76, 94} -> -1/2
{97, 77, 93} -> 1/2
{97, 78, 96} -> -1/2
{97, 79, 95} -> 1/2
{97, 80, 98} -> 2/3
{97, 81, 65} -> -1/2
{97, 82, 64} -> 1/2
{97, 83, 67} -> -1/2
{97, 84, 66} -> 1/2
{97, 85, 69} -> -1/2
{97, 86, 68} -> 1/2
{97, 87, 71} -> -1/2
{97, 88, 70} -> 1/2
{97, 89, 73} -> -1/2
{97, 90, 72} -> 1/2
{97, 91, 75} -> -1/2
{97, 92, 74} -> 1/2
{97, 93, 77} -> -1/2
{97, 94, 76} -> 1/2
{97, 95, 79} -> -1/2
{97, 96, 78} -> 1/2
{97, 98, 80} -> -2/3
{97, 98, 99} -> Sqrt[5]/3
{97, 99, 98} -> -Sqrt[5]/3
{98, 64, 81} -> 1/2
{98, 65, 82} -> 1/2
{98, 66, 83} -> 1/2
{98, 67, 84} -> 1/2
{98, 68, 85} -> 1/2
{98, 69, 86} -> 1/2
{98, 70, 87} -> 1/2
{98, 71, 88} -> 1/2
{98, 72, 89} -> 1/2
{98, 73, 90} -> 1/2
{98, 74, 91} -> 1/2
{98, 75, 92} -> 1/2
{98, 76, 93} -> 1/2
{98, 77, 94} -> 1/2
{98, 78, 95} -> 1/2
{98, 79, 96} -> 1/2
{98, 80, 97} -> -2/3
{98, 81, 64} -> -1/2
{98, 82, 65} -> -1/2
{98, 83, 66} -> -1/2
{98, 84, 67} -> -1/2
{98, 85, 68} -> -1/2
{98, 86, 69} -> -1/2
{98, 87, 70} -> -1/2
{98, 88, 71} -> -1/2
{98, 89, 72} -> -1/2
{98, 90, 73} -> -1/2
{98, 91, 74} -> -1/2
{98, 92, 75} -> -1/2
{98, 93, 76} -> -1/2
{98, 94, 77} -> -1/2
{98, 95, 78} -> -1/2
{98, 96, 79} -> -1/2
{98, 97, 80} -> 2/3
{98, 97, 99} -> -Sqrt[5]/3
{98, 99, 97} -> Sqrt[5]/3
{99, 81, 82} -> Sqrt[5]/3
{99, 82, 81} -> -Sqrt[5]/3
{99, 83, 84} -> Sqrt[5]/3
{99, 84, 83} -> -Sqrt[5]/3
{99, 85, 86} -> Sqrt[5]/3
{99, 86, 85} -> -Sqrt[5]/3
{99, 87, 88} -> Sqrt[5]/3
{99, 88, 87} -> -Sqrt[5]/3
{99, 89, 90} -> Sqrt[5]/3
{99, 90, 89} -> -Sqrt[5]/3
{99, 91, 92} -> Sqrt[5]/3
{99, 92, 91} -> -Sqrt[5]/3
{99, 93, 94} -> Sqrt[5]/3
{99, 94, 93} -> -Sqrt[5]/3
{99, 95, 96} -> Sqrt[5]/3
{99, 96, 95} -> -Sqrt[5]/3
{99, 97, 98} -> Sqrt[5]/3
{99, 98, 97} -> -Sqrt[5]/3
{_, _, _} -> 0

==> n=5_GdXdXuX-arrayrules-infpres.txt <==
{1, 2, 3} -> -1
{1, 3, 2} -> 1
{1, 4, 7} -> -1/2
{1, 5, 6} -> 1/2
{1, 6, 5} -> -1/2
{1, 7, 4} -> 1/2
{1, 9, 12} -> -1/2
{1, 10, 11} -> 1/2
{1, 11, 10} -> -1/2
{1, 12, 9} -> 1/2
{1, 16, 19} -> -1/2
{1, 17, 18} -> 1/2
{1, 18, 17} -> -1/2
{1, 19, 16} -> 1/2
{1, 25, 28} -> -1/2
{1, 26, 27} -> 1/2
{1, 27, 26} -> -1/2
{1, 28, 25} -> 1/2
{1, 36, 39} -> -1/2
{1, 37, 38} -> 1/2
{1, 38, 37} -> -1/2
{1, 39, 36} -> 1/2
{1, 49, 52} -> -1/2
{1, 50, 51} -> 1/2
{1, 51, 50} -> -1/2
{1, 52, 49} -> 1/2
{1, 64, 67} -> -1/2
{1, 65, 66} -> 1/2
{1, 66, 65} -> -1/2
{1, 67, 64} -> 1/2
{1, 81, 84} -> -1/2
{1, 82, 83} -> 1/2
{1, 83, 82} -> -1/2
{1, 84, 81} -> 1/2
{2, 1, 3} -> 1
{2, 3, 1} -> -1
{2, 4, 6} -> -1/2
{2, 5, 7} -> -1/2
{2, 6, 4} -> 1/2
{2, 7, 5} -> 1/2
{2, 9, 11} -> -1/2
{2, 10, 12} -> -1/2
{2, 11, 9} -> 1/2
{2, 12, 10} -> 1/2
{2, 16, 18} -> -1/2
{2, 17, 19} -> -1/2
{2, 18, 16} -> 1/2
{2, 19, 17} -> 1/2
{2, 25, 27} -> -1/2
{2, 26, 28} -> -1/2
{2, 27, 25} -> 1/2
{2, 28, 26} -> 1/2
{2, 36, 38} -> -1/2
{2, 37, 39} -> -1/2
{2, 38, 36} -> 1/2
{2, 39, 37} -> 1/2
{2, 49, 51} -> -1/2
{2, 50, 52} -> -1/2
{2, 51, 49} -> 1/2
{2, 52, 50} -> 1/2
{2, 64, 66} -> -1/2
{2, 65, 67} -> -1/2
{2, 66, 64} -> 1/2
{2, 67, 65} -> 1/2
{2, 81, 83} -> -1/2
{2, 82, 84} -> -1/2
{2, 83, 81} -> 1/2
{2, 84, 82} -> 1/2
{3, 1, 2} -> -1
{3, 2, 1} -> 1
{3, 4, 5} -> -1/2
{3, 5, 4} -> 1/2
{3, 6, 7} -> 1/2
{3, 7, 6} -> -1/2
{3, 9, 10} -> -1/2
{3, 10, 9} -> 1/2
{3, 11, 12} -> 1/2
{3, 12, 11} -> -1/2
{3, 16, 17} -> -1/2
{3, 17, 16} -> 1/2
{3, 18, 19} -> 1/2
{3, 19, 18} -> -1/2
{3, 25, 26} -> -1/2
{3, 26, 25} -> 1/2
{3, 27, 28} -> 1/2
{3, 28, 27} -> -1/2
{3, 36, 37} -> -1/2
{3, 37, 36} -> 1/2
{3, 38, 39} -> 1/2
{3, 39, 38} -> -1/2
{3, 49, 50} -> -1/2
{3, 50, 49} -> 1/2
{3, 51, 52} -> 1/2
{3, 52, 51} -> -1/2
{3, 64, 65} -> -1/2
{3, 65, 64} -> 1/2
{3, 66, 67} -> 1/2
{3, 67, 66} -> -1/2
{3, 81, 82} -> -1/2
{3, 82, 81} -> 1/2
{3, 83, 84} -> 1/2
{3, 84, 83} -> -1/2
{4, 1, 7} -> 1/2
{4, 2, 6} -> 1/2
{4, 3, 5} -> 1/2
{4, 5, 3} -> -1/2
{4, 5, 8} -> -Sqrt[3]/2
{4, 6, 2} -> -1/2
{4, 7, 1} -> -1/2
{4, 8, 5} -> Sqrt[3]/2
{4, 9, 14} -> -1/2
{4, 10, 13} -> 1/2
{4, 13, 10} -> -1/2
{4, 14, 9} -> 1/2
{4, 16, 21} -> -1/2
{4, 17, 20} -> 1/2
{4, 20, 17} -> -1/2
{4, 21, 16} -> 1/2
{4, 25, 30} -> -1/2
{4, 26, 29} -> 1/2
{4, 29, 26} -> -1/2
{4, 30, 25} -> 1/2
{4, 36, 41} -> -1/2
{4, 37, 40} -> 1/2
{4, 40, 37} -> -1/2
{4, 41, 36} -> 1/2
{4, 49, 54} -> -1/2
{4, 50, 53} -> 1/2
{4, 53, 50} -> -1/2
{4, 54, 49} -> 1/2
{4, 64, 69} -> -1/2
{4, 65, 68} -> 1/2
{4, 68, 65} -> -1/2
{4, 69, 64} -> 1/2
{4, 81, 86} -> -1/2
{4, 82, 85} -> 1/2
{4, 85, 82} -> -1/2
{4, 86, 81} -> 1/2
{5, 1, 6} -> -1/2
{5, 2, 7} -> 1/2
{5, 3, 4} -> -1/2
{5, 4, 3} -> 1/2
{5, 4, 8} -> Sqrt[3]/2
{5, 6, 1} -> 1/2
{5, 7, 2} -> -1/2
{5, 8, 4} -> -Sqrt[3]/2
{5, 9, 13} -> -1/2
{5, 10, 14} -> -1/2
{5, 13, 9} -> 1/2
{5, 14, 10} -> 1/2
{5, 16, 20} -> -1/2
{5, 17, 21} -> -1/2
{5, 20, 16} -> 1/2
{5, 21, 17} -> 1/2
{5, 25, 29} -> -1/2
{5, 26, 30} -> -1/2
{5, 29, 25} -> 1/2
{5, 30, 26} -> 1/2
{5, 36, 40} -> -1/2
{5, 37, 41} -> -1/2
{5, 40, 36} -> 1/2
{5, 41, 37} -> 1/2
{5, 49, 53} -> -1/2
{5, 50, 54} -> -1/2
{5, 53, 49} -> 1/2
{5, 54, 50} -> 1/2
{5, 64, 68} -> -1/2
{5, 65, 69} -> -1/2
{5, 68, 64} -> 1/2
{5, 69, 65} -> 1/2
{5, 81, 85} -> -1/2
{5, 82, 86} -> -1/2
{5, 85, 81} -> 1/2
{5, 86, 82} -> 1/2
{6, 1, 5} -> 1/2
{6, 2, 4} -> -1/2
{6, 3, 7} -> -1/2
{6, 4, 2} -> 1/2
{6, 5, 1} -> -1/2
{6, 7, 3} -> 1/2
{6, 7, 8} -> -Sqrt[3]/2
{6, 8, 7} -> Sqrt[3]/2
{6, 11, 14} -> -1/2
{6, 12, 13} -> 1/2
{6, 13, 12} -> -1/2
{6, 14, 11} -> 1/2
{6, 18, 21} -> -1/2
{6, 19, 20} -> 1/2
{6, 20, 19} -> -1/2
{6, 21, 18} -> 1/2
{6, 27, 30} -> -1/2
{6, 28, 29} -> 1/2
{6, 29, 28} -> -1/2
{6, 30, 27} -> 1/2
{6, 38, 41} -> -1/2
{6, 39, 40} -> 1/2
{6, 40, 39} -> -1/2
{6, 41, 38} -> 1/2
{6, 51, 54} -> -1/2
{6, 52, 53} -> 1/2
{6, 53, 52} -> -1/2
{6, 54, 51} -> 1/2
{6, 66, 69} -> -1/2
{6, 67, 68} -> 1/2
{6, 68, 67} -> -1/2
{6, 69, 66} -> 1/2
{6, 83, 86} -> -1/2
{6, 84, 85} -> 1/2
{6, 85, 84} -> -1/2
{6, 86, 83} -> 1/2
{7, 1, 4} -> -1/2
{7, 2, 5} -> -1/2
{7, 3, 6} -> 1/2
{7, 4, 1} -> 1/2
{7, 5, 2} -> 1/2
{7, 6, 3} -> -1/2
{7, 6, 8} -> Sqrt[3]/2
{7, 8, 6} -> -Sqrt[3]/2
{7, 11, 13} -> -1/2
{7, 12, 14} -> -1/2
{7, 13, 11} -> 1/2
{7, 14, 12} -> 1/2
{7, 18, 20} -> -1/2
{7, 19, 21} -> -1/2
{7, 20, 18} -> 1/2
{7, 21, 19} -> 1/2
{7, 27, 29} -> -1/2
{7, 28, 30} -> -1/2
{7, 29, 27} -> 1/2
{7, 30, 28} -> 1/2
{7, 38, 40} -> -1/2
{7, 39, 41} -> -1/2
{7, 40, 38} -> 1/2
{7, 41, 39} -> 1/2
{7, 51, 53} -> -1/2
{7, 52, 54} -> -1/2
{7, 53, 51} -> 1/2
{7, 54, 52} -> 1/2
{7, 66, 68} -> -1/2
{7, 67, 69} -> -1/2
{7, 68, 66} -> 1/2
{7, 69, 67} -> 1/2
{7, 83, 85} -> -1/2
{7, 84, 86} -> -1/2
{7, 85, 83} -> 1/2
{7, 86, 84} -> 1/2
{8, 4, 5} -> -Sqrt[3]/2
{8, 5, 4} -> Sqrt[3]/2
{8, 6, 7} -> -Sqrt[3]/2
{8, 7, 6} -> Sqrt[3]/2
{8, 9, 10} -> -1/(2*Sqrt[3])
{8, 10, 9} -> 1/(2*Sqrt[3])
{8, 11, 12} -> -1/(2*Sqrt[3])
{8, 12, 11} -> 1/(2*Sqrt[3])
{8, 13, 14} -> 1/Sqrt[3]
{8, 14, 13} -> -(1/Sqrt[3])
{8, 16, 17} -> -1/(2*Sqrt[3])
{8, 17, 16} -> 1/(2*Sqrt[3])
{8, 18, 19} -> -1/(2*Sqrt[3])
{8, 19, 18} -> 1/(2*Sqrt[3])
{8, 20, 21} -> 1/Sqrt[3]
{8, 21, 20} -> -(1/Sqrt[3])
{8, 25, 26} -> -1/(2*Sqrt[3])
{8, 26, 25} -> 1/(2*Sqrt[3])
{8, 27, 28} -> -1/(2*Sqrt[3])
{8, 28, 27} -> 1/(2*Sqrt[3])
{8, 29, 30} -> 1/Sqrt[3]
{8, 30, 29} -> -(1/Sqrt[3])
{8, 36, 37} -> -1/(2*Sqrt[3])
{8, 37, 36} -> 1/(2*Sqrt[3])
{8, 38, 39} -> -1/(2*Sqrt[3])
{8, 39, 38} -> 1/(2*Sqrt[3])
{8, 40, 41} -> 1/Sqrt[3]
{8, 41, 40} -> -(1/Sqrt[3])
{8, 49, 50} -> -1/(2*Sqrt[3])
{8, 50, 49} -> 1/(2*Sqrt[3])
{8, 51, 52} -> -1/(2*Sqrt[3])
{8, 52, 51} -> 1/(2*Sqrt[3])
{8, 53, 54} -> 1/Sqrt[3]
{8, 54, 53} -> -(1/Sqrt[3])
{8, 64, 65} -> -1/(2*Sqrt[3])
{8, 65, 64} -> 1/(2*Sqrt[3])
{8, 66, 67} -> -1/(2*Sqrt[3])
{8, 67, 66} -> 1/(2*Sqrt[3])
{8, 68, 69} -> 1/Sqrt[3]
{8, 69, 68} -> -(1/Sqrt[3])
{8, 81, 82} -> -1/(2*Sqrt[3])
{8, 82, 81} -> 1/(2*Sqrt[3])
{8, 83, 84} -> -1/(2*Sqrt[3])
{8, 84, 83} -> 1/(2*Sqrt[3])
{8, 85, 86} -> 1/Sqrt[3]
{8, 86, 85} -> -(1/Sqrt[3])
{9, 1, 12} -> 1/2
{9, 2, 11} -> 1/2
{9, 3, 10} -> 1/2
{9, 4, 14} -> 1/2
{9, 5, 13} -> 1/2
{9, 8, 10} -> 1/(2*Sqrt[3])
{9, 10, 3} -> -1/2
{9, 10, 8} -> -1/(2*Sqrt[3])
{9, 10, 15} -> -Sqrt[2/3]
{9, 11, 2} -> -1/2
{9, 12, 1} -> -1/2
{9, 13, 5} -> -1/2
{9, 14, 4} -> -1/2
{9, 15, 10} -> Sqrt[2/3]
{9, 16, 23} -> -1/2
{9, 17, 22} -> 1/2
{9, 22, 17} -> -1/2
{9, 23, 16} -> 1/2
{9, 25, 32} -> -1/2
{9, 26, 31} -> 1/2
{9, 31, 26} -> -1/2
{9, 32, 25} -> 1/2
{9, 36, 43} -> -1/2
{9, 37, 42} -> 1/2
{9, 42, 37} -> -1/2
{9, 43, 36} -> 1/2
{9, 49, 56} -> -1/2
{9, 50, 55} -> 1/2
{9, 55, 50} -> -1/2
{9, 56, 49} -> 1/2
{9, 64, 71} -> -1/2
{9, 65, 70} -> 1/2
{9, 70, 65} -> -1/2
{9, 71, 64} -> 1/2
{9, 81, 88} -> -1/2
{9, 82, 87} -> 1/2
{9, 87, 82} -> -1/2
{9, 88, 81} -> 1/2
{10, 1, 11} -> -1/2
{10, 2, 12} -> 1/2
{10, 3, 9} -> -1/2
{10, 4, 13} -> -1/2
{10, 5, 14} -> 1/2
{10, 8, 9} -> -1/(2*Sqrt[3])
{10, 9, 3} -> 1/2
{10, 9, 8} -> 1/(2*Sqrt[3])
{10, 9, 15} -> Sqrt[2/3]
{10, 11, 1} -> 1/2
{10, 12, 2} -> -1/2
{10, 13, 4} -> 1/2
{10, 14, 5} -> -1/2
{10, 15, 9} -> -Sqrt[2/3]
{10, 16, 22} -> -1/2
{10, 17, 23} -> -1/2
{10, 22, 16} -> 1/2
{10, 23, 17} -> 1/2
{10, 25, 31} -> -1/2
{10, 26, 32} -> -1/2
{10, 31, 25} -> 1/2
{10, 32, 26} -> 1/2
{10, 36, 42} -> -1/2
{10, 37, 43} -> -1/2
{10, 42, 36} -> 1/2
{10, 43, 37} -> 1/2
{10, 49, 55} -> -1/2
{10, 50, 56} -> -1/2
{10, 55, 49} -> 1/2
{10, 56, 50} -> 1/2
{10, 64, 70} -> -1/2
{10, 65, 71} -> -1/2
{10, 70, 64} -> 1/2
{10, 71, 65} -> 1/2
{10, 81, 87} -> -1/2
{10, 82, 88} -> -1/2
{10, 87, 81} -> 1/2
{10, 88, 82} -> 1/2
{11, 1, 10} -> 1/2
{11, 2, 9} -> -1/2
{11, 3, 12} -> -1/2
{11, 6, 14} -> 1/2
{11, 7, 13} -> 1/2
{11, 8, 12} -> 1/(2*Sqrt[3])
{11, 9, 2} -> 1/2
{11, 10, 1} -> -1/2
{11, 12, 3} -> 1/2
{11, 12, 8} -> -1/(2*Sqrt[3])
{11, 12, 15} -> -Sqrt[2/3]
{11, 13, 7} -> -1/2
{11, 14, 6} -> -1/2
{11, 15, 12} -> Sqrt[2/3]
{11, 18, 23} -> -1/2
{11, 19, 22} -> 1/2
{11, 22, 19} -> -1/2
{11, 23, 18} -> 1/2
{11, 27, 32} -> -1/2
{11, 28, 31} -> 1/2
{11, 31, 28} -> -1/2
{11, 32, 27} -> 1/2
{11, 38, 43} -> -1/2
{11, 39, 42} -> 1/2
{11, 42, 39} -> -1/2
{11, 43, 38} -> 1/2
{11, 51, 56} -> -1/2
{11, 52, 55} -> 1/2
{11, 55, 52} -> -1/2
{11, 56, 51} -> 1/2
{11, 66, 71} -> -1/2
{11, 67, 70} -> 1/2
{11, 70, 67} -> -1/2
{11, 71, 66} -> 1/2
{11, 83, 88} -> -1/2
{11, 84, 87} -> 1/2
{11, 87, 84} -> -1/2
{11, 88, 83} -> 1/2
{12, 1, 9} -> -1/2
{12, 2, 10} -> -1/2
{12, 3, 11} -> 1/2
{12, 6, 13} -> -1/2
{12, 7, 14} -> 1/2
{12, 8, 11} -> -1/(2*Sqrt[3])
{12, 9, 1} -> 1/2
{12, 10, 2} -> 1/2
{12, 11, 3} -> -1/2
{12, 11, 8} -> 1/(2*Sqrt[3])
{12, 11, 15} -> Sqrt[2/3]
{12, 13, 6} -> 1/2
{12, 14, 7} -> -1/2
{12, 15, 11} -> -Sqrt[2/3]
{12, 18, 22} -> -1/2
{12, 19, 23} -> -1/2
{12, 22, 18} -> 1/2
{12, 23, 19} -> 1/2
{12, 27, 31} -> -1/2
{12, 28, 32} -> -1/2
{12, 31, 27} -> 1/2
{12, 32, 28} -> 1/2
{12, 38, 42} -> -1/2
{12, 39, 43} -> -1/2
{12, 42, 38} -> 1/2
{12, 43, 39} -> 1/2
{12, 51, 55} -> -1/2
{12, 52, 56} -> -1/2
{12, 55, 51} -> 1/2
{12, 56, 52} -> 1/2
{12, 66, 70} -> -1/2
{12, 67, 71} -> -1/2
{12, 70, 66} -> 1/2
{12, 71, 67} -> 1/2
{12, 83, 87} -> -1/2
{12, 84, 88} -> -1/2
{12, 87, 83} -> 1/2
{12, 88, 84} -> 1/2
{13, 4, 10} -> 1/2
{13, 5, 9} -> -1/2
{13, 6, 12} -> 1/2
{13, 7, 11} -> -1/2
{13, 8, 14} -> -(1/Sqrt[3])
{13, 9, 5} -> 1/2
{13, 10, 4} -> -1/2
{13, 11, 7} -> 1/2
{13, 12, 6} -> -1/2
{13, 14, 8} -> 1/Sqrt[3]
{13, 14, 15} -> -Sqrt[2/3]
{13, 15, 14} -> Sqrt[2/3]
{13, 20, 23} -> -1/2
{13, 21, 22} -> 1/2
{13, 22, 21} -> -1/2
{13, 23, 20} -> 1/2
{13, 29, 32} -> -1/2
{13, 30, 31} -> 1/2
{13, 31, 30} -> -1/2
{13, 32, 29} -> 1/2
{13, 40, 43} -> -1/2
{13, 41, 42} -> 1/2
{13, 42, 41} -> -1/2
{13, 43, 40} -> 1/2
{13, 53, 56} -> -1/2
{13, 54, 55} -> 1/2
{13, 55, 54} -> -1/2
{13, 56, 53} -> 1/2
{13, 68, 71} -> -1/2
{13, 69, 70} -> 1/2
{13, 70, 69} -> -1/2
{13, 71, 68} -> 1/2
{13, 85, 88} -> -1/2
{13, 86, 87} -> 1/2
{13, 87, 86} -> -1/2
{13, 88, 85} -> 1/2
{14, 4, 9} -> -1/2
{14, 5, 10} -> -1/2
{14, 6, 11} -> -1/2
{14, 7, 12} -> -1/2
{14, 8, 13} -> 1/Sqrt[3]
{14, 9, 4} -> 1/2
{14, 10, 5} -> 1/2
{14, 11, 6} -> 1/2
{14, 12, 7} -> 1/2
{14, 13, 8} -> -(1/Sqrt[3])
{14, 13, 15} -> Sqrt[2/3]
{14, 15, 13} -> -Sqrt[2/3]
{14, 20, 22} -> -1/2
{14, 21, 23} -> -1/2
{14, 22, 20} -> 1/2
{14, 23, 21} -> 1/2
{14, 29, 31} -> -1/2
{14, 30, 32} -> -1/2
{14, 31, 29} -> 1/2
{14, 32, 30} -> 1/2
{14, 40, 42} -> -1/2
{14, 41, 43} -> -1/2
{14, 42, 40} -> 1/2
{14, 43, 41} -> 1/2
{14, 53, 55} -> -1/2
{14, 54, 56} -> -1/2
{14, 55, 53} -> 1/2
{14, 56, 54} -> 1/2
{14, 68, 70} -> -1/2
{14, 69, 71} -> -1/2
{14, 70, 68} -> 1/2
{14, 71, 69} -> 1/2
{14, 85, 87} -> -1/2
{14, 86, 88} -> -1/2
{14, 87, 85} -> 1/2
{14, 88, 86} -> 1/2
{15, 9, 10} -> -Sqrt[2/3]
{15, 10, 9} -> Sqrt[2/3]
{15, 11, 12} -> -Sqrt[2/3]
{15, 12, 11} -> Sqrt[2/3]
{15, 13, 14} -> -Sqrt[2/3]
{15, 14, 13} -> Sqrt[2/3]
{15, 16, 17} -> -1/(2*Sqrt[6])
{15, 17, 16} -> 1/(2*Sqrt[6])
{15, 18, 19} -> -1/(2*Sqrt[6])
{15, 19, 18} -> 1/(2*Sqrt[6])
{15, 20, 21} -> -1/(2*Sqrt[6])
{15, 21, 20} -> 1/(2*Sqrt[6])
{15, 22, 23} -> Sqrt[3/2]/2
{15, 23, 22} -> -Sqrt[3/2]/2
{15, 25, 26} -> -1/(2*Sqrt[6])
{15, 26, 25} -> 1/(2*Sqrt[6])
{15, 27, 28} -> -1/(2*Sqrt[6])
{15, 28, 27} -> 1/(2*Sqrt[6])
{15, 29, 30} -> -1/(2*Sqrt[6])
{15, 30, 29} -> 1/(2*Sqrt[6])
{15, 31, 32} -> Sqrt[3/2]/2
{15, 32, 31} -> -Sqrt[3/2]/2
{15, 36, 37} -> -1/(2*Sqrt[6])
{15, 37, 36} -> 1/(2*Sqrt[6])
{15, 38, 39} -> -1/(2*Sqrt[6])
{15, 39, 38} -> 1/(2*Sqrt[6])
{15, 40, 41} -> -1/(2*Sqrt[6])
{15, 41, 40} -> 1/(2*Sqrt[6])
{15, 42, 43} -> Sqrt[3/2]/2
{15, 43, 42} -> -Sqrt[3/2]/2
{15, 49, 50} -> -1/(2*Sqrt[6])
{15, 50, 49} -> 1/(2*Sqrt[6])
{15, 51, 52} -> -1/(2*Sqrt[6])
{15, 52, 51} -> 1/(2*Sqrt[6])
{15, 53, 54} -> -1/(2*Sqrt[6])
{15, 54, 53} -> 1/(2*Sqrt[6])
{15, 55, 56} -> Sqrt[3/2]/2
{15, 56, 55} -> -Sqrt[3/2]/2
{15, 64, 65} -> -1/(2*Sqrt[6])
{15, 65, 64} -> 1/(2*Sqrt[6])
{15, 66, 67} -> -1/(2*Sqrt[6])
{15, 67, 66} -> 1/(2*Sqrt[6])
{15, 68, 69} -> -1/(2*Sqrt[6])
{15, 69, 68} -> 1/(2*Sqrt[6])
{15, 70, 71} -> Sqrt[3/2]/2
{15, 71, 70} -> -Sqrt[3/2]/2
{15, 81, 82} -> -1/(2*Sqrt[6])
{15, 82, 81} -> 1/(2*Sqrt[6])
{15, 83, 84} -> -1/(2*Sqrt[6])
{15, 84, 83} -> 1/(2*Sqrt[6])
{15, 85, 86} -> -1/(2*Sqrt[6])
{15, 86, 85} -> 1/(2*Sqrt[6])
{15, 87, 88} -> Sqrt[3/2]/2
{15, 88, 87} -> -Sqrt[3/2]/2
{16, 1, 19} -> 1/2
{16, 2, 18} -> 1/2
{16, 3, 17} -> 1/2
{16, 4, 21} -> 1/2
{16, 5, 20} -> 1/2
{16, 8, 17} -> 1/(2*Sqrt[3])
{16, 9, 23} -> 1/2
{16, 10, 22} -> 1/2
{16, 15, 17} -> 1/(2*Sqrt[6])
{16, 17, 3} -> -1/2
{16, 17, 8} -> -1/(2*Sqrt[3])
{16, 17, 15} -> -1/(2*Sqrt[6])
{16, 17, 24} -> -Sqrt[5/2]/2
{16, 18, 2} -> -1/2
{16, 19, 1} -> -1/2
{16, 20, 5} -> -1/2
{16, 21, 4} -> -1/2
{16, 22, 10} -> -1/2
{16, 23, 9} -> -1/2
{16, 24, 17} -> Sqrt[5/2]/2
{16, 25, 34} -> -1/2
{16, 26, 33} -> 1/2
{16, 33, 26} -> -1/2
{16, 34, 25} -> 1/2
{16, 36, 45} -> -1/2
{16, 37, 44} -> 1/2
{16, 44, 37} -> -1/2
{16, 45, 36} -> 1/2
{16, 49, 58} -> -1/2
{16, 50, 57} -> 1/2
{16, 57, 50} -> -1/2
{16, 58, 49} -> 1/2
{16, 64, 73} -> -1/2
{16, 65, 72} -> 1/2
{16, 72, 65} -> -1/2
{16, 73, 64} -> 1/2
{16, 81, 90} -> -1/2
{16, 82, 89} -> 1/2
{16, 89, 82} -> -1/2
{16, 90, 81} -> 1/2
{17, 1, 18} -> -1/2
{17, 2, 19} -> 1/2
{17, 3, 16} -> -1/2
{17, 4, 20} -> -1/2
{17, 5, 21} -> 1/2
{17, 8, 16} -> -1/(2*Sqrt[3])
{17, 9, 22} -> -1/2
{17, 10, 23} -> 1/2
{17, 15, 16} -> -1/(2*Sqrt[6])
{17, 16, 3} -> 1/2
{17, 16, 8} -> 1/(2*Sqrt[3])
{17, 16, 15} -> 1/(2*Sqrt[6])
{17, 16, 24} -> Sqrt[5/2]/2
{17, 18, 1} -> 1/2
{17, 19, 2} -> -1/2
{17, 20, 4} -> 1/2
{17, 21, 5} -> -1/2
{17, 22, 9} -> 1/2
{17, 23, 10} -> -1/2
{17, 24, 16} -> -Sqrt[5/2]/2
{17, 25, 33} -> -1/2
{17, 26, 34} -> -1/2
{17, 33, 25} -> 1/2
{17, 34, 26} -> 1/2
{17, 36, 44} -> -1/2
{17, 37, 45} -> -1/2
{17, 44, 36} -> 1/2
{17, 45, 37} -> 1/2
{17, 49, 57} -> -1/2
{17, 50, 58} -> -1/2
{17, 57, 49} -> 1/2
{17, 58, 50} -> 1/2
{17, 64, 72} -> -1/2
{17, 65, 73} -> -1/2
{17, 72, 64} -> 1/2
{17, 73, 65} -> 1/2
{17, 81, 89} -> -1/2
{17, 82, 90} -> -1/2
{17, 89, 81} -> 1/2
{17, 90, 82} -> 1/2
{18, 1, 17} -> 1/2
{18, 2, 16} -> -1/2
{18, 3, 19} -> -1/2
{18, 6, 21} -> 1/2
{18, 7, 20} -> 1/2
{18, 8, 19} -> 1/(2*Sqrt[3])
{18, 11, 23} -> 1/2
{18, 12, 22} -> 1/2
{18, 15, 19} -> 1/(2*Sqrt[6])
{18, 16, 2} -> 1/2
{18, 17, 1} -> -1/2
{18, 19, 3} -> 1/2
{18, 19, 8} -> -1/(2*Sqrt[3])
{18, 19, 15} -> -1/(2*Sqrt[6])
{18, 19, 24} -> -Sqrt[5/2]/2
{18, 20, 7} -> -1/2
{18, 21, 6} -> -1/2
{18, 22, 12} -> -1/2
{18, 23, 11} -> -1/2
{18, 24, 19} -> Sqrt[5/2]/2
{18, 27, 34} -> -1/2
{18, 28, 33} -> 1/2
{18, 33, 28} -> -1/2
{18, 34, 27} -> 1/2
{18, 38, 45} -> -1/2
{18, 39, 44} -> 1/2
{18, 44, 39} -> -1/2
{18, 45, 38} -> 1/2
{18, 51, 58} -> -1/2
{18, 52, 57} -> 1/2
{18, 57, 52} -> -1/2
{18, 58, 51} -> 1/2
{18, 66, 73} -> -1/2
{18, 67, 72} -> 1/2
{18, 72, 67} -> -1/2
{18, 73, 66} -> 1/2
{18, 83, 90} -> -1/2
{18, 84, 89} -> 1/2
{18, 89, 84} -> -1/2
{18, 90, 83} -> 1/2
{19, 1, 16} -> -1/2
{19, 2, 17} -> -1/2
{19, 3, 18} -> 1/2
{19, 6, 20} -> -1/2
{19, 7, 21} -> 1/2
{19, 8, 18} -> -1/(2*Sqrt[3])
{19, 11, 22} -> -1/2
{19, 12, 23} -> 1/2
{19, 15, 18} -> -1/(2*Sqrt[6])
{19, 16, 1} -> 1/2
{19, 17, 2} -> 1/2
{19, 18, 3} -> -1/2
{19, 18, 8} -> 1/(2*Sqrt[3])
{19, 18, 15} -> 1/(2*Sqrt[6])
{19, 18, 24} -> Sqrt[5/2]/2
{19, 20, 6} -> 1/2
{19, 21, 7} -> -1/2
{19, 22, 11} -> 1/2
{19, 23, 12} -> -1/2
{19, 24, 18} -> -Sqrt[5/2]/2
{19, 27, 33} -> -1/2
{19, 28, 34} -> -1/2
{19, 33, 27} -> 1/2
{19, 34, 28} -> 1/2
{19, 38, 44} -> -1/2
{19, 39, 45} -> -1/2
{19, 44, 38} -> 1/2
{19, 45, 39} -> 1/2
{19, 51, 57} -> -1/2
{19, 52, 58} -> -1/2
{19, 57, 51} -> 1/2
{19, 58, 52} -> 1/2
{19, 66, 72} -> -1/2
{19, 67, 73} -> -1/2
{19, 72, 66} -> 1/2
{19, 73, 67} -> 1/2
{19, 83, 89} -> -1/2
{19, 84, 90} -> -1/2
{19, 89, 83} -> 1/2
{19, 90, 84} -> 1/2
{20, 4, 17} -> 1/2
{20, 5, 16} -> -1/2
{20, 6, 19} -> 1/2
{20, 7, 18} -> -1/2
{20, 8, 21} -> -(1/Sqrt[3])
{20, 13, 23} -> 1/2
{20, 14, 22} -> 1/2
{20, 15, 21} -> 1/(2*Sqrt[6])
{20, 16, 5} -> 1/2
{20, 17, 4} -> -1/2
{20, 18, 7} -> 1/2
{20, 19, 6} -> -1/2
{20, 21, 8} -> 1/Sqrt[3]
{20, 21, 15} -> -1/(2*Sqrt[6])
{20, 21, 24} -> -Sqrt[5/2]/2
{20, 22, 14} -> -1/2
{20, 23, 13} -> -1/2
{20, 24, 21} -> Sqrt[5/2]/2
{20, 29, 34} -> -1/2
{20, 30, 33} -> 1/2
{20, 33, 30} -> -1/2
{20, 34, 29} -> 1/2
{20, 40, 45} -> -1/2
{20, 41, 44} -> 1/2
{20, 44, 41} -> -1/2
{20, 45, 40} -> 1/2
{20, 53, 58} -> -1/2
{20, 54, 57} -> 1/2
{20, 57, 54} -> -1/2
{20, 58, 53} -> 1/2
{20, 68, 73} -> -1/2
{20, 69, 72} -> 1/2
{20, 72, 69} -> -1/2
{20, 73, 68} -> 1/2
{20, 85, 90} -> -1/2
{20, 86, 89} -> 1/2
{20, 89, 86} -> -1/2
{20, 90, 85} -> 1/2
{21, 4, 16} -> -1/2
{21, 5, 17} -> -1/2
{21, 6, 18} -> -1/2
{21, 7, 19} -> -1/2
{21, 8, 20} -> 1/Sqrt[3]
{21, 13, 22} -> -1/2
{21, 14, 23} -> 1/2
{21, 15, 20} -> -1/(2*Sqrt[6])
{21, 16, 4} -> 1/2
{21, 17, 5} -> 1/2
{21, 18, 6} -> 1/2
{21, 19, 7} -> 1/2
{21, 20, 8} -> -(1/Sqrt[3])
{21, 20, 15} -> 1/(2*Sqrt[6])
{21, 20, 24} -> Sqrt[5/2]/2
{21, 22, 13} -> 1/2
{21, 23, 14} -> -1/2
{21, 24, 20} -> -Sqrt[5/2]/2
{21, 29, 33} -> -1/2
{21, 30, 34} -> -1/2
{21, 33, 29} -> 1/2
{21, 34, 30} -> 1/2
{21, 40, 44} -> -1/2
{21, 41, 45} -> -1/2
{21, 44, 40} -> 1/2
{21, 45, 41} -> 1/2
{21, 53, 57} -> -1/2
{21, 54, 58} -> -1/2
{21, 57, 53} -> 1/2
{21, 58, 54} -> 1/2
{21, 68, 72} -> -1/2
{21, 69, 73} -> -1/2
{21, 72, 68} -> 1/2
{21, 73, 69} -> 1/2
{21, 85, 89} -> -1/2
{21, 86, 90} -> -1/2
{21, 89, 85} -> 1/2
{21, 90, 86} -> 1/2
{22, 9, 17} -> 1/2
{22, 10, 16} -> -1/2
{22, 11, 19} -> 1/2
{22, 12, 18} -> -1/2
{22, 13, 21} -> 1/2
{22, 14, 20} -> -1/2
{22, 15, 23} -> -Sqrt[3/2]/2
{22, 16, 10} -> 1/2
{22, 17, 9} -> -1/2
{22, 18, 12} -> 1/2
{22, 19, 11} -> -1/2
{22, 20, 14} -> 1/2
{22, 21, 13} -> -1/2
{22, 23, 15} -> Sqrt[3/2]/2
{22, 23, 24} -> -Sqrt[5/2]/2
{22, 24, 23} -> Sqrt[5/2]/2
{22, 31, 34} -> -1/2
{22, 32, 33} -> 1/2
{22, 33, 32} -> -1/2
{22, 34, 31} -> 1/2
{22, 42, 45} -> -1/2
{22, 43, 44} -> 1/2
{22, 44, 43} -> -1/2
{22, 45, 42} -> 1/2
{22, 55, 58} -> -1/2
{22, 56, 57} -> 1/2
{22, 57, 56} -> -1/2
{22, 58, 55} -> 1/2
{22, 70, 73} -> -1/2
{22, 71, 72} -> 1/2
{22, 72, 71} -> -1/2
{22, 73, 70} -> 1/2
{22, 87, 90} -> -1/2
{22, 88, 89} -> 1/2
{22, 89, 88} -> -1/2
{22, 90, 87} -> 1/2
{23, 9, 16} -> -1/2
{23, 10, 17} -> -1/2
{23, 11, 18} -> -1/2
{23, 12, 19} -> -1/2
{23, 13, 20} -> -1/2
{23, 14, 21} -> -1/2
{23, 15, 22} -> Sqrt[3/2]/2
{23, 16, 9} -> 1/2
{23, 17, 10} -> 1/2
{23, 18, 11} -> 1/2
{23, 19, 12} -> 1/2
{23, 20, 13} -> 1/2
{23, 21, 14} -> 1/2
{23, 22, 15} -> -Sqrt[3/2]/2
{23, 22, 24} -> Sqrt[5/2]/2
{23, 24, 22} -> -Sqrt[5/2]/2
{23, 31, 33} -> -1/2
{23, 32, 34} -> -1/2
{23, 33, 31} -> 1/2
{23, 34, 32} -> 1/2
{23, 42, 44} -> -1/2
{23, 43, 45} -> -1/2
{23, 44, 42} -> 1/2
{23, 45, 43} -> 1/2
{23, 55, 57} -> -1/2
{23, 56, 58} -> -1/2
{23, 57, 55} -> 1/2
{23, 58, 56} -> 1/2
{23, 70, 72} -> -1/2
{23, 71, 73} -> -1/2
{23, 72, 70} -> 1/2
{23, 73, 71} -> 1/2
{23, 87, 89} -> -1/2
{23, 88, 90} -> -1/2
{23, 89, 87} -> 1/2
{23, 90, 88} -> 1/2
{24, 16, 17} -> -Sqrt[5/2]/2
{24, 17, 16} -> Sqrt[5/2]/2
{24, 18, 19} -> -Sqrt[5/2]/2
{24, 19, 18} -> Sqrt[5/2]/2
{24, 20, 21} -> -Sqrt[5/2]/2
{24, 21, 20} -> Sqrt[5/2]/2
{24, 22, 23} -> -Sqrt[5/2]/2
{24, 23, 22} -> Sqrt[5/2]/2
{24, 25, 26} -> -1/(2*Sqrt[10])
{24, 26, 25} -> 1/(2*Sqrt[10])
{24, 27, 28} -> -1/(2*Sqrt[10])
{24, 28, 27} -> 1/(2*Sqrt[10])
{24, 29, 30} -> -1/(2*Sqrt[10])
{24, 30, 29} -> 1/(2*Sqrt[10])
{24, 31, 32} -> -1/(2*Sqrt[10])
{24, 32, 31} -> 1/(2*Sqrt[10])
{24, 33, 34} -> Sqrt[2/5]
{24, 34, 33} -> -Sqrt[2/5]
{24, 36, 37} -> -1/(2*Sqrt[10])
{24, 37, 36} -> 1/(2*Sqrt[10])
{24, 38, 39} -> -1/(2*Sqrt[10])
{24, 39, 38} -> 1/(2*Sqrt[10])
{24, 40, 41} -> -1/(2*Sqrt[10])
{24, 41, 40} -> 1/(2*Sqrt[10])
{24, 42, 43} -> -1/(2*Sqrt[10])
{24, 43, 42} -> 1/(2*Sqrt[10])
{24, 44, 45} -> Sqrt[2/5]
{24, 45, 44} -> -Sqrt[2/5]
{24, 49, 50} -> -1/(2*Sqrt[10])
{24, 50, 49} -> 1/(2*Sqrt[10])
{24, 51, 52} -> -1/(2*Sqrt[10])
{24, 52, 51} -> 1/(2*Sqrt[10])
{24, 53, 54} -> -1/(2*Sqrt[10])
{24, 54, 53} -> 1/(2*Sqrt[10])
{24, 55, 56} -> -1/(2*Sqrt[10])
{24, 56, 55} -> 1/(2*Sqrt[10])
{24, 57, 58} -> Sqrt[2/5]
{24, 58, 57} -> -Sqrt[2/5]
{24, 64, 65} -> -1/(2*Sqrt[10])
{24, 65, 64} -> 1/(2*Sqrt[10])
{24, 66, 67} -> -1/(2*Sqrt[10])
{24, 67, 66} -> 1/(2*Sqrt[10])
{24, 68, 69} -> -1/(2*Sqrt[10])
{24, 69, 68} -> 1/(2*Sqrt[10])
{24, 70, 71} -> -1/(2*Sqrt[10])
{24, 71, 70} -> 1/(2*Sqrt[10])
{24, 72, 73} -> Sqrt[2/5]
{24, 73, 72} -> -Sqrt[2/5]
{24, 81, 82} -> -1/(2*Sqrt[10])
{24, 82, 81} -> 1/(2*Sqrt[10])
{24, 83, 84} -> -1/(2*Sqrt[10])
{24, 84, 83} -> 1/(2*Sqrt[10])
{24, 85, 86} -> -1/(2*Sqrt[10])
{24, 86, 85} -> 1/(2*Sqrt[10])
{24, 87, 88} -> -1/(2*Sqrt[10])
{24, 88, 87} -> 1/(2*Sqrt[10])
{24, 89, 90} -> Sqrt[2/5]
{24, 90, 89} -> -Sqrt[2/5]
{25, 1, 28} -> 1/2
{25, 2, 27} -> 1/2
{25, 3, 26} -> 1/2
{25, 4, 30} -> 1/2
{25, 5, 29} -> 1/2
{25, 8, 26} -> 1/(2*Sqrt[3])
{25, 9, 32} -> 1/2
{25, 10, 31} -> 1/2
{25, 15, 26} -> 1/(2*Sqrt[6])
{25, 16, 34} -> 1/2
{25, 17, 33} -> 1/2
{25, 24, 26} -> 1/(2*Sqrt[10])
{25, 26, 3} -> -1/2
{25, 26, 8} -> -1/(2*Sqrt[3])
{25, 26, 15} -> -1/(2*Sqrt[6])
{25, 26, 24} -> -1/(2*Sqrt[10])
{25, 26, 35} -> -Sqrt[3/5]
{25, 27, 2} -> -1/2
{25, 28, 1} -> -1/2
{25, 29, 5} -> -1/2
{25, 30, 4} -> -1/2
{25, 31, 10} -> -1/2
{25, 32, 9} -> -1/2
{25, 33, 17} -> -1/2
{25, 34, 16} -> -1/2
{25, 35, 26} -> Sqrt[3/5]
{25, 36, 47} -> -1/2
{25, 37, 46} -> 1/2
{25, 46, 37} -> -1/2
{25, 47, 36} -> 1/2
{25, 49, 60} -> -1/2
{25, 50, 59} -> 1/2
{25, 59, 50} -> -1/2
{25, 60, 49} -> 1/2
{25, 64, 75} -> -1/2
{25, 65, 74} -> 1/2
{25, 74, 65} -> -1/2
{25, 75, 64} -> 1/2
{25, 81, 92} -> -1/2
{25, 82, 91} -> 1/2
{25, 91, 82} -> -1/2
{25, 92, 81} -> 1/2
{26, 1, 27} -> -1/2
{26, 2, 28} -> 1/2
{26, 3, 25} -> -1/2
{26, 4, 29} -> -1/2
{26, 5, 30} -> 1/2
{26, 8, 25} -> -1/(2*Sqrt[3])
{26, 9, 31} -> -1/2
{26, 10, 32} -> 1/2
{26, 15, 25} -> -1/(2*Sqrt[6])
{26, 16, 33} -> -1/2
{26, 17, 34} -> 1/2
{26, 24, 25} -> -1/(2*Sqrt[10])
{26, 25, 3} -> 1/2
{26, 25, 8} -> 1/(2*Sqrt[3])
{26, 25, 15} -> 1/(2*Sqrt[6])
{26, 25, 24} -> 1/(2*Sqrt[10])
{26, 25, 35} -> Sqrt[3/5]
{26, 27, 1} -> 1/2
{26, 28, 2} -> -1/2
{26, 29, 4} -> 1/2
{26, 30, 5} -> -1/2
{26, 31, 9} -> 1/2
{26, 32, 10} -> -1/2
{26, 33, 16} -> 1/2
{26, 34, 17} -> -1/2
{26, 35, 25} -> -Sqrt[3/5]
{26, 36, 46} -> -1/2
{26, 37, 47} -> -1/2
{26, 46, 36} -> 1/2
{26, 47, 37} -> 1/2
{26, 49, 59} -> -1/2
{26, 50, 60} -> -1/2
{26, 59, 49} -> 1/2
{26, 60, 50} -> 1/2
{26, 64, 74} -> -1/2
{26, 65, 75} -> -1/2
{26, 74, 64} -> 1/2
{26, 75, 65} -> 1/2
{26, 81, 91} -> -1/2
{26, 82, 92} -> -1/2
{26, 91, 81} -> 1/2
{26, 92, 82} -> 1/2
{27, 1, 26} -> 1/2
{27, 2, 25} -> -1/2
{27, 3, 28} -> -1/2
{27, 6, 30} -> 1/2
{27, 7, 29} -> 1/2
{27, 8, 28} -> 1/(2*Sqrt[3])
{27, 11, 32} -> 1/2
{27, 12, 31} -> 1/2
{27, 15, 28} -> 1/(2*Sqrt[6])
{27, 18, 34} -> 1/2
{27, 19, 33} -> 1/2
{27, 24, 28} -> 1/(2*Sqrt[10])
{27, 25, 2} -> 1/2
{27, 26, 1} -> -1/2
{27, 28, 3} -> 1/2
{27, 28, 8} -> -1/(2*Sqrt[3])
{27, 28, 15} -> -1/(2*Sqrt[6])
{27, 28, 24} -> -1/(2*Sqrt[10])
{27, 28, 35} -> -Sqrt[3/5]
{27, 29, 7} -> -1/2
{27, 30, 6} -> -1/2
{27, 31, 12} -> -1/2
{27, 32, 11} -> -1/2
{27, 33, 19} -> -1/2
{27, 34, 18} -> -1/2
{27, 35, 28} -> Sqrt[3/5]
{27, 38, 47} -> -1/2
{27, 39, 46} -> 1/2
{27, 46, 39} -> -1/2
{27, 47, 38} -> 1/2
{27, 51, 60} -> -1/2
{27, 52, 59} -> 1/2
{27, 59, 52} -> -1/2
{27, 60, 51} -> 1/2
{27, 66, 75} -> -1/2
{27, 67, 74} -> 1/2
{27, 74, 67} -> -1/2
{27, 75, 66} -> 1/2
{27, 83, 92} -> -1/2
{27, 84, 91} -> 1/2
{27, 91, 84} -> -1/2
{27, 92, 83} -> 1/2
{28, 1, 25} -> -1/2
{28, 2, 26} -> -1/2
{28, 3, 27} -> 1/2
{28, 6, 29} -> -1/2
{28, 7, 30} -> 1/2
{28, 8, 27} -> -1/(2*Sqrt[3])
{28, 11, 31} -> -1/2
{28, 12, 32} -> 1/2
{28, 15, 27} -> -1/(2*Sqrt[6])
{28, 18, 33} -> -1/2
{28, 19, 34} -> 1/2
{28, 24, 27} -> -1/(2*Sqrt[10])
{28, 25, 1} -> 1/2
{28, 26, 2} -> 1/2
{28, 27, 3} -> -1/2
{28, 27, 8} -> 1/(2*Sqrt[3])
{28, 27, 15} -> 1/(2*Sqrt[6])
{28, 27, 24} -> 1/(2*Sqrt[10])
{28, 27, 35} -> Sqrt[3/5]
{28, 29, 6} -> 1/2
{28, 30, 7} -> -1/2
{28, 31, 11} -> 1/2
{28, 32, 12} -> -1/2
{28, 33, 18} -> 1/2
{28, 34, 19} -> -1/2
{28, 35, 27} -> -Sqrt[3/5]
{28, 38, 46} -> -1/2
{28, 39, 47} -> -1/2
{28, 46, 38} -> 1/2
{28, 47, 39} -> 1/2
{28, 51, 59} -> -1/2
{28, 52, 60} -> -1/2
{28, 59, 51} -> 1/2
{28, 60, 52} -> 1/2
{28, 66, 74} -> -1/2
{28, 67, 75} -> -1/2
{28, 74, 66} -> 1/2
{28, 75, 67} -> 1/2
{28, 83, 91} -> -1/2
{28, 84, 92} -> -1/2
{28, 91, 83} -> 1/2
{28, 92, 84} -> 1/2
{29, 4, 26} -> 1/2
{29, 5, 25} -> -1/2
{29, 6, 28} -> 1/2
{29, 7, 27} -> -1/2
{29, 8, 30} -> -(1/Sqrt[3])
{29, 13, 32} -> 1/2
{29, 14, 31} -> 1/2
{29, 15, 30} -> 1/(2*Sqrt[6])
{29, 20, 34} -> 1/2
{29, 21, 33} -> 1/2
{29, 24, 30} -> 1/(2*Sqrt[10])
{29, 25, 5} -> 1/2
{29, 26, 4} -> -1/2
{29, 27, 7} -> 1/2
{29, 28, 6} -> -1/2
{29, 30, 8} -> 1/Sqrt[3]
{29, 30, 15} -> -1/(2*Sqrt[6])
{29, 30, 24} -> -1/(2*Sqrt[10])
{29, 30, 35} -> -Sqrt[3/5]
{29, 31, 14} -> -1/2
{29, 32, 13} -> -1/2
{29, 33, 21} -> -1/2
{29, 34, 20} -> -1/2
{29, 35, 30} -> Sqrt[3/5]
{29, 40, 47} -> -1/2
{29, 41, 46} -> 1/2
{29, 46, 41} -> -1/2
{29, 47, 40} -> 1/2
{29, 53, 60} -> -1/2
{29, 54, 59} -> 1/2
{29, 59, 54} -> -1/2
{29, 60, 53} -> 1/2
{29, 68, 75} -> -1/2
{29, 69, 74} -> 1/2
{29, 74, 69} -> -1/2
{29, 75, 68} -> 1/2
{29, 85, 92} -> -1/2
{29, 86, 91} -> 1/2
{29, 91, 86} -> -1/2
{29, 92, 85} -> 1/2
{30, 4, 25} -> -1/2
{30, 5, 26} -> -1/2
{30, 6, 27} -> -1/2
{30, 7, 28} -> -1/2
{30, 8, 29} -> 1/Sqrt[3]
{30, 13, 31} -> -1/2
{30, 14, 32} -> 1/2
{30, 15, 29} -> -1/(2*Sqrt[6])
{30, 20, 33} -> -1/2
{30, 21, 34} -> 1/2
{30, 24, 29} -> -1/(2*Sqrt[10])
{30, 25, 4} -> 1/2
{30, 26, 5} -> 1/2
{30, 27, 6} -> 1/2
{30, 28, 7} -> 1/2
{30, 29, 8} -> -(1/Sqrt[3])
{30, 29, 15} -> 1/(2*Sqrt[6])
{30, 29, 24} -> 1/(2*Sqrt[10])
{30, 29, 35} -> Sqrt[3/5]
{30, 31, 13} -> 1/2
{30, 32, 14} -> -1/2
{30, 33, 20} -> 1/2
{30, 34, 21} -> -1/2
{30, 35, 29} -> -Sqrt[3/5]
{30, 40, 46} -> -1/2
{30, 41, 47} -> -1/2
{30, 46, 40} -> 1/2
{30, 47, 41} -> 1/2
{30, 53, 59} -> -1/2
{30, 54, 60} -> -1/2
{30, 59, 53} -> 1/2
{30, 60, 54} -> 1/2
{30, 68, 74} -> -1/2
{30, 69, 75} -> -1/2
{30, 74, 68} -> 1/2
{30, 75, 69} -> 1/2
{30, 85, 91} -> -1/2
{30, 86, 92} -> -1/2
{30, 91, 85} -> 1/2
{30, 92, 86} -> 1/2
{31, 9, 26} -> 1/2
{31, 10, 25} -> -1/2
{31, 11, 28} -> 1/2
{31, 12, 27} -> -1/2
{31, 13, 30} -> 1/2
{31, 14, 29} -> -1/2
{31, 15, 32} -> -Sqrt[3/2]/2
{31, 22, 34} -> 1/2
{31, 23, 33} -> 1/2
{31, 24, 32} -> 1/(2*Sqrt[10])
{31, 25, 10} -> 1/2
{31, 26, 9} -> -1/2
{31, 27, 12} -> 1/2
{31, 28, 11} -> -1/2
{31, 29, 14} -> 1/2
{31, 30, 13} -> -1/2
{31, 32, 15} -> Sqrt[3/2]/2
{31, 32, 24} -> -1/(2*Sqrt[10])
{31, 32, 35} -> -Sqrt[3/5]
{31, 33, 23} -> -1/2
{31, 34, 22} -> -1/2
{31, 35, 32} -> Sqrt[3/5]
{31, 42, 47} -> -1/2
{31, 43, 46} -> 1/2
{31, 46, 43} -> -1/2
{31, 47, 42} -> 1/2
{31, 55, 60} -> -1/2
{31, 56, 59} -> 1/2
{31, 59, 56} -> -1/2
{31, 60, 55} -> 1/2
{31, 70, 75} -> -1/2
{31, 71, 74} -> 1/2
{31, 74, 71} -> -1/2
{31, 75, 70} -> 1/2
{31, 87, 92} -> -1/2
{31, 88, 91} -> 1/2
{31, 91, 88} -> -1/2
{31, 92, 87} -> 1/2
{32, 9, 25} -> -1/2
{32, 10, 26} -> -1/2
{32, 11, 27} -> -1/2
{32, 12, 28} -> -1/2
{32, 13, 29} -> -1/2
{32, 14, 30} -> -1/2
{32, 15, 31} -> Sqrt[3/2]/2
{32, 22, 33} -> -1/2
{32, 23, 34} -> 1/2
{32, 24, 31} -> -1/(2*Sqrt[10])
{32, 25, 9} -> 1/2
{32, 26, 10} -> 1/2
{32, 27, 11} -> 1/2
{32, 28, 12} -> 1/2
{32, 29, 13} -> 1/2
{32, 30, 14} -> 1/2
{32, 31, 15} -> -Sqrt[3/2]/2
{32, 31, 24} -> 1/(2*Sqrt[10])
{32, 31, 35} -> Sqrt[3/5]
{32, 33, 22} -> 1/2
{32, 34, 23} -> -1/2
{32, 35, 31} -> -Sqrt[3/5]
{32, 42, 46} -> -1/2
{32, 43, 47} -> -1/2
{32, 46, 42} -> 1/2
{32, 47, 43} -> 1/2
{32, 55, 59} -> -1/2
{32, 56, 60} -> -1/2
{32, 59, 55} -> 1/2
{32, 60, 56} -> 1/2
{32, 70, 74} -> -1/2
{32, 71, 75} -> -1/2
{32, 74, 70} -> 1/2
{32, 75, 71} -> 1/2
{32, 87, 91} -> -1/2
{32, 88, 92} -> -1/2
{32, 91, 87} -> 1/2
{32, 92, 88} -> 1/2
{33, 16, 26} -> 1/2
{33, 17, 25} -> -1/2
{33, 18, 28} -> 1/2
{33, 19, 27} -> -1/2
{33, 20, 30} -> 1/2
{33, 21, 29} -> -1/2
{33, 22, 32} -> 1/2
{33, 23, 31} -> -1/2
{33, 24, 34} -> -Sqrt[2/5]
{33, 25, 17} -> 1/2
{33, 26, 16} -> -1/2
{33, 27, 19} -> 1/2
{33, 28, 18} -> -1/2
{33, 29, 21} -> 1/2
{33, 30, 20} -> -1/2
{33, 31, 23} -> 1/2
{33, 32, 22} -> -1/2
{33, 34, 24} -> Sqrt[2/5]
{33, 34, 35} -> -Sqrt[3/5]
{33, 35, 34} -> Sqrt[3/5]
{33, 44, 47} -> -1/2
{33, 45, 46} -> 1/2
{33, 46, 45} -> -1/2
{33, 47, 44} -> 1/2
{33, 57, 60} -> -1/2
{33, 58, 59} -> 1/2
{33, 59, 58} -> -1/2
{33, 60, 57} -> 1/2
{33, 72, 75} -> -1/2
{33, 73, 74} -> 1/2
{33, 74, 73} -> -1/2
{33, 75, 72} -> 1/2
{33, 89, 92} -> -1/2
{33, 90, 91} -> 1/2
{33, 91, 90} -> -1/2
{33, 92, 89} -> 1/2
{34, 16, 25} -> -1/2
{34, 17, 26} -> -1/2
{34, 18, 27} -> -1/2
{34, 19, 28} -> -1/2
{34, 20, 29} -> -1/2
{34, 21, 30} -> -1/2
{34, 22, 31} -> -1/2
{34, 23, 32} -> -1/2
{34, 24, 33} -> Sqrt[2/5]
{34, 25, 16} -> 1/2
{34, 26, 17} -> 1/2
{34, 27, 18} -> 1/2
{34, 28, 19} -> 1/2
{34, 29, 20} -> 1/2
{34, 30, 21} -> 1/2
{34, 31, 22} -> 1/2
{34, 32, 23} -> 1/2
{34, 33, 24} -> -Sqrt[2/5]
{34, 33, 35} -> Sqrt[3/5]
{34, 35, 33} -> -Sqrt[3/5]
{34, 44, 46} -> -1/2
{34, 45, 47} -> -1/2
{34, 46, 44} -> 1/2
{34, 47, 45} -> 1/2
{34, 57, 59} -> -1/2
{34, 58, 60} -> -1/2
{34, 59, 57} -> 1/2
{34, 60, 58} -> 1/2
{34, 72, 74} -> -1/2
{34, 73, 75} -> -1/2
{34, 74, 72} -> 1/2
{34, 75, 73} -> 1/2
{34, 89, 91} -> -1/2
{34, 90, 92} -> -1/2
{34, 91, 89} -> 1/2
{34, 92, 90} -> 1/2
{35, 25, 26} -> -Sqrt[3/5]
{35, 26, 25} -> Sqrt[3/5]
{35, 27, 28} -> -Sqrt[3/5]
{35, 28, 27} -> Sqrt[3/5]
{35, 29, 30} -> -Sqrt[3/5]
{35, 30, 29} -> Sqrt[3/5]
{35, 31, 32} -> -Sqrt[3/5]
{35, 32, 31} -> Sqrt[3/5]
{35, 33, 34} -> -Sqrt[3/5]
{35, 34, 33} -> Sqrt[3/5]
{35, 36, 37} -> -1/(2*Sqrt[15])
{35, 37, 36} -> 1/(2*Sqrt[15])
{35, 38, 39} -> -1/(2*Sqrt[15])
{35, 39, 38} -> 1/(2*Sqrt[15])
{35, 40, 41} -> -1/(2*Sqrt[15])
{35, 41, 40} -> 1/(2*Sqrt[15])
{35, 42, 43} -> -1/(2*Sqrt[15])
{35, 43, 42} -> 1/(2*Sqrt[15])
{35, 44, 45} -> -1/(2*Sqrt[15])
{35, 45, 44} -> 1/(2*Sqrt[15])
{35, 46, 47} -> Sqrt[5/3]/2
{35, 47, 46} -> -Sqrt[5/3]/2
{35, 49, 50} -> -1/(2*Sqrt[15])
{35, 50, 49} -> 1/(2*Sqrt[15])
{35, 51, 52} -> -1/(2*Sqrt[15])
{35, 52, 51} -> 1/(2*Sqrt[15])
{35, 53, 54} -> -1/(2*Sqrt[15])
{35, 54, 53} -> 1/(2*Sqrt[15])
{35, 55, 56} -> -1/(2*Sqrt[15])
{35, 56, 55} -> 1/(2*Sqrt[15])
{35, 57, 58} -> -1/(2*Sqrt[15])
{35, 58, 57} -> 1/(2*Sqrt[15])
{35, 59, 60} -> Sqrt[5/3]/2
{35, 60, 59} -> -Sqrt[5/3]/2
{35, 64, 65} -> -1/(2*Sqrt[15])
{35, 65, 64} -> 1/(2*Sqrt[15])
{35, 66, 67} -> -1/(2*Sqrt[15])
{35, 67, 66} -> 1/(2*Sqrt[15])
{35, 68, 69} -> -1/(2*Sqrt[15])
{35, 69, 68} -> 1/(2*Sqrt[15])
{35, 70, 71} -> -1/(2*Sqrt[15])
{35, 71, 70} -> 1/(2*Sqrt[15])
{35, 72, 73} -> -1/(2*Sqrt[15])
{35, 73, 72} -> 1/(2*Sqrt[15])
{35, 74, 75} -> Sqrt[5/3]/2
{35, 75, 74} -> -Sqrt[5/3]/2
{35, 81, 82} -> -1/(2*Sqrt[15])
{35, 82, 81} -> 1/(2*Sqrt[15])
{35, 83, 84} -> -1/(2*Sqrt[15])
{35, 84, 83} -> 1/(2*Sqrt[15])
{35, 85, 86} -> -1/(2*Sqrt[15])
{35, 86, 85} -> 1/(2*Sqrt[15])
{35, 87, 88} -> -1/(2*Sqrt[15])
{35, 88, 87} -> 1/(2*Sqrt[15])
{35, 89, 90} -> -1/(2*Sqrt[15])
{35, 90, 89} -> 1/(2*Sqrt[15])
{35, 91, 92} -> Sqrt[5/3]/2
{35, 92, 91} -> -Sqrt[5/3]/2
{36, 1, 39} -> 1/2
{36, 2, 38} -> 1/2
{36, 3, 37} -> 1/2
{36, 4, 41} -> 1/2
{36, 5, 40} -> 1/2
{36, 8, 37} -> 1/(2*Sqrt[3])
{36, 9, 43} -> 1/2
{36, 10, 42} -> 1/2
{36, 15, 37} -> 1/(2*Sqrt[6])
{36, 16, 45} -> 1/2
{36, 17, 44} -> 1/2
{36, 24, 37} -> 1/(2*Sqrt[10])
{36, 25, 47} -> 1/2
{36, 26, 46} -> 1/2
{36, 35, 37} -> 1/(2*Sqrt[15])
{36, 37, 3} -> -1/2
{36, 37, 8} -> -1/(2*Sqrt[3])
{36, 37, 15} -> -1/(2*Sqrt[6])
{36, 37, 24} -> -1/(2*Sqrt[10])
{36, 37, 35} -> -1/(2*Sqrt[15])
{36, 37, 48} -> -Sqrt[7/3]/2
{36, 38, 2} -> -1/2
{36, 39, 1} -> -1/2
{36, 40, 5} -> -1/2
{36, 41, 4} -> -1/2
{36, 42, 10} -> -1/2
{36, 43, 9} -> -1/2
{36, 44, 17} -> -1/2
{36, 45, 16} -> -1/2
{36, 46, 26} -> -1/2
{36, 47, 25} -> -1/2
{36, 48, 37} -> Sqrt[7/3]/2
{36, 49, 62} -> -1/2
{36, 50, 61} -> 1/2
{36, 61, 50} -> -1/2
{36, 62, 49} -> 1/2
{36, 64, 77} -> -1/2
{36, 65, 76} -> 1/2
{36, 76, 65} -> -1/2
{36, 77, 64} -> 1/2
{36, 81, 94} -> -1/2
{36, 82, 93} -> 1/2
{36, 93, 82} -> -1/2
{36, 94, 81} -> 1/2
{37, 1, 38} -> -1/2
{37, 2, 39} -> 1/2
{37, 3, 36} -> -1/2
{37, 4, 40} -> -1/2
{37, 5, 41} -> 1/2
{37, 8, 36} -> -1/(2*Sqrt[3])
{37, 9, 42} -> -1/2
{37, 10, 43} -> 1/2
{37, 15, 36} -> -1/(2*Sqrt[6])
{37, 16, 44} -> -1/2
{37, 17, 45} -> 1/2
{37, 24, 36} -> -1/(2*Sqrt[10])
{37, 25, 46} -> -1/2
{37, 26, 47} -> 1/2
{37, 35, 36} -> -1/(2*Sqrt[15])
{37, 36, 3} -> 1/2
{37, 36, 8} -> 1/(2*Sqrt[3])
{37, 36, 15} -> 1/(2*Sqrt[6])
{37, 36, 24} -> 1/(2*Sqrt[10])
{37, 36, 35} -> 1/(2*Sqrt[15])
{37, 36, 48} -> Sqrt[7/3]/2
{37, 38, 1} -> 1/2
{37, 39, 2} -> -1/2
{37, 40, 4} -> 1/2
{37, 41, 5} -> -1/2
{37, 42, 9} -> 1/2
{37, 43, 10} -> -1/2
{37, 44, 16} -> 1/2
{37, 45, 17} -> -1/2
{37, 46, 25} -> 1/2
{37, 47, 26} -> -1/2
{37, 48, 36} -> -Sqrt[7/3]/2
{37, 49, 61} -> -1/2
{37, 50, 62} -> -1/2
{37, 61, 49} -> 1/2
{37, 62, 50} -> 1/2
{37, 64, 76} -> -1/2
{37, 65, 77} -> -1/2
{37, 76, 64} -> 1/2
{37, 77, 65} -> 1/2
{37, 81, 93} -> -1/2
{37, 82, 94} -> -1/2
{37, 93, 81} -> 1/2
{37, 94, 82} -> 1/2
{38, 1, 37} -> 1/2
{38, 2, 36} -> -1/2
{38, 3, 39} -> -1/2
{38, 6, 41} -> 1/2
{38, 7, 40} -> 1/2
{38, 8, 39} -> 1/(2*Sqrt[3])
{38, 11, 43} -> 1/2
{38, 12, 42} -> 1/2
{38, 15, 39} -> 1/(2*Sqrt[6])
{38, 18, 45} -> 1/2
{38, 19, 44} -> 1/2
{38, 24, 39} -> 1/(2*Sqrt[10])
{38, 27, 47} -> 1/2
{38, 28, 46} -> 1/2
{38, 35, 39} -> 1/(2*Sqrt[15])
{38, 36, 2} -> 1/2
{38, 37, 1} -> -1/2
{38, 39, 3} -> 1/2
{38, 39, 8} -> -1/(2*Sqrt[3])
{38, 39, 15} -> -1/(2*Sqrt[6])
{38, 39, 24} -> -1/(2*Sqrt[10])
{38, 39, 35} -> -1/(2*Sqrt[15])
{38, 39, 48} -> -Sqrt[7/3]/2
{38, 40, 7} -> -1/2
{38, 41, 6} -> -1/2
{38, 42, 12} -> -1/2
{38, 43, 11} -> -1/2
{38, 44, 19} -> -1/2
{38, 45, 18} -> -1/2
{38, 46, 28} -> -1/2
{38, 47, 27} -> -1/2
{38, 48, 39} -> Sqrt[7/3]/2
{38, 51, 62} -> -1/2
{38, 52, 61} -> 1/2
{38, 61, 52} -> -1/2
{38, 62, 51} -> 1/2
{38, 66, 77} -> -1/2
{38, 67, 76} -> 1/2
{38, 76, 67} -> -1/2
{38, 77, 66} -> 1/2
{38, 83, 94} -> -1/2
{38, 84, 93} -> 1/2
{38, 93, 84} -> -1/2
{38, 94, 83} -> 1/2
{39, 1, 36} -> -1/2
{39, 2, 37} -> -1/2
{39, 3, 38} -> 1/2
{39, 6, 40} -> -1/2
{39, 7, 41} -> 1/2
{39, 8, 38} -> -1/(2*Sqrt[3])
{39, 11, 42} -> -1/2
{39, 12, 43} -> 1/2
{39, 15, 38} -> -1/(2*Sqrt[6])
{39, 18, 44} -> -1/2
{39, 19, 45} -> 1/2
{39, 24, 38} -> -1/(2*Sqrt[10])
{39, 27, 46} -> -1/2
{39, 28, 47} -> 1/2
{39, 35, 38} -> -1/(2*Sqrt[15])
{39, 36, 1} -> 1/2
{39, 37, 2} -> 1/2
{39, 38, 3} -> -1/2
{39, 38, 8} -> 1/(2*Sqrt[3])
{39, 38, 15} -> 1/(2*Sqrt[6])
{39, 38, 24} -> 1/(2*Sqrt[10])
{39, 38, 35} -> 1/(2*Sqrt[15])
{39, 38, 48} -> Sqrt[7/3]/2
{39, 40, 6} -> 1/2
{39, 41, 7} -> -1/2
{39, 42, 11} -> 1/2
{39, 43, 12} -> -1/2
{39, 44, 18} -> 1/2
{39, 45, 19} -> -1/2
{39, 46, 27} -> 1/2
{39, 47, 28} -> -1/2
{39, 48, 38} -> -Sqrt[7/3]/2
{39, 51, 61} -> -1/2
{39, 52, 62} -> -1/2
{39, 61, 51} -> 1/2
{39, 62, 52} -> 1/2
{39, 66, 76} -> -1/2
{39, 67, 77} -> -1/2
{39, 76, 66} -> 1/2
{39, 77, 67} -> 1/2
{39, 83, 93} -> -1/2
{39, 84, 94} -> -1/2
{39, 93, 83} -> 1/2
{39, 94, 84} -> 1/2
{40, 4, 37} -> 1/2
{40, 5, 36} -> -1/2
{40, 6, 39} -> 1/2
{40, 7, 38} -> -1/2
{40, 8, 41} -> -(1/Sqrt[3])
{40, 13, 43} -> 1/2
{40, 14, 42} -> 1/2
{40, 15, 41} -> 1/(2*Sqrt[6])
{40, 20, 45} -> 1/2
{40, 21, 44} -> 1/2
{40, 24, 41} -> 1/(2*Sqrt[10])
{40, 29, 47} -> 1/2
{40, 30, 46} -> 1/2
{40, 35, 41} -> 1/(2*Sqrt[15])
{40, 36, 5} -> 1/2
{40, 37, 4} -> -1/2
{40, 38, 7} -> 1/2
{40, 39, 6} -> -1/2
{40, 41, 8} -> 1/Sqrt[3]
{40, 41, 15} -> -1/(2*Sqrt[6])
{40, 41, 24} -> -1/(2*Sqrt[10])
{40, 41, 35} -> -1/(2*Sqrt[15])
{40, 41, 48} -> -Sqrt[7/3]/2
{40, 42, 14} -> -1/2
{40, 43, 13} -> -1/2
{40, 44, 21} -> -1/2
{40, 45, 20} -> -1/2
{40, 46, 30} -> -1/2
{40, 47, 29} -> -1/2
{40, 48, 41} -> Sqrt[7/3]/2
{40, 53, 62} -> -1/2
{40, 54, 61} -> 1/2
{40, 61, 54} -> -1/2
{40, 62, 53} -> 1/2
{40, 68, 77} -> -1/2
{40, 69, 76} -> 1/2
{40, 76, 69} -> -1/2
{40, 77, 68} -> 1/2
{40, 85, 94} -> -1/2
{40, 86, 93} -> 1/2
{40, 93, 86} -> -1/2
{40, 94, 85} -> 1/2
{41, 4, 36} -> -1/2
{41, 5, 37} -> -1/2
{41, 6, 38} -> -1/2
{41, 7, 39} -> -1/2
{41, 8, 40} -> 1/Sqrt[3]
{41, 13, 42} -> -1/2
{41, 14, 43} -> 1/2
{41, 15, 40} -> -1/(2*Sqrt[6])
{41, 20, 44} -> -1/2
{41, 21, 45} -> 1/2
{41, 24, 40} -> -1/(2*Sqrt[10])
{41, 29, 46} -> -1/2
{41, 30, 47} -> 1/2
{41, 35, 40} -> -1/(2*Sqrt[15])
{41, 36, 4} -> 1/2
{41, 37, 5} -> 1/2
{41, 38, 6} -> 1/2
{41, 39, 7} -> 1/2
{41, 40, 8} -> -(1/Sqrt[3])
{41, 40, 15} -> 1/(2*Sqrt[6])
{41, 40, 24} -> 1/(2*Sqrt[10])
{41, 40, 35} -> 1/(2*Sqrt[15])
{41, 40, 48} -> Sqrt[7/3]/2
{41, 42, 13} -> 1/2
{41, 43, 14} -> -1/2
{41, 44, 20} -> 1/2
{41, 45, 21} -> -1/2
{41, 46, 29} -> 1/2
{41, 47, 30} -> -1/2
{41, 48, 40} -> -Sqrt[7/3]/2
{41, 53, 61} -> -1/2
{41, 54, 62} -> -1/2
{41, 61, 53} -> 1/2
{41, 62, 54} -> 1/2
{41, 68, 76} -> -1/2
{41, 69, 77} -> -1/2
{41, 76, 68} -> 1/2
{41, 77, 69} -> 1/2
{41, 85, 93} -> -1/2
{41, 86, 94} -> -1/2
{41, 93, 85} -> 1/2
{41, 94, 86} -> 1/2
{42, 9, 37} -> 1/2
{42, 10, 36} -> -1/2
{42, 11, 39} -> 1/2
{42, 12, 38} -> -1/2
{42, 13, 41} -> 1/2
{42, 14, 40} -> -1/2
{42, 15, 43} -> -Sqrt[3/2]/2
{42, 22, 45} -> 1/2
{42, 23, 44} -> 1/2
{42, 24, 43} -> 1/(2*Sqrt[10])
{42, 31, 47} -> 1/2
{42, 32, 46} -> 1/2
{42, 35, 43} -> 1/(2*Sqrt[15])
{42, 36, 10} -> 1/2
{42, 37, 9} -> -1/2
{42, 38, 12} -> 1/2
{42, 39, 11} -> -1/2
{42, 40, 14} -> 1/2
{42, 41, 13} -> -1/2
{42, 43, 15} -> Sqrt[3/2]/2
{42, 43, 24} -> -1/(2*Sqrt[10])
{42, 43, 35} -> -1/(2*Sqrt[15])
{42, 43, 48} -> -Sqrt[7/3]/2
{42, 44, 23} -> -1/2
{42, 45, 22} -> -1/2
{42, 46, 32} -> -1/2
{42, 47, 31} -> -1/2
{42, 48, 43} -> Sqrt[7/3]/2
{42, 55, 62} -> -1/2
{42, 56, 61} -> 1/2
{42, 61, 56} -> -1/2
{42, 62, 55} -> 1/2
{42, 70, 77} -> -1/2
{42, 71, 76} -> 1/2
{42, 76, 71} -> -1/2
{42, 77, 70} -> 1/2
{42, 87, 94} -> -1/2
{42, 88, 93} -> 1/2
{42, 93, 88} -> -1/2
{42, 94, 87} -> 1/2
{43, 9, 36} -> -1/2
{43, 10, 37} -> -1/2
{43, 11, 38} -> -1/2
{43, 12, 39} -> -1/2
{43, 13, 40} -> -1/2
{43, 14, 41} -> -1/2
{43, 15, 42} -> Sqrt[3/2]/2
{43, 22, 44} -> -1/2
{43, 23, 45} -> 1/2
{43, 24, 42} -> -1/(2*Sqrt[10])
{43, 31, 46} -> -1/2
{43, 32, 47} -> 1/2
{43, 35, 42} -> -1/(2*Sqrt[15])
{43, 36, 9} -> 1/2
{43, 37, 10} -> 1/2
{43, 38, 11} -> 1/2
{43, 39, 12} -> 1/2
{43, 40, 13} -> 1/2
{43, 41, 14} -> 1/2
{43, 42, 15} -> -Sqrt[3/2]/2
{43, 42, 24} -> 1/(2*Sqrt[10])
{43, 42, 35} -> 1/(2*Sqrt[15])
{43, 42, 48} -> Sqrt[7/3]/2
{43, 44, 22} -> 1/2
{43, 45, 23} -> -1/2
{43, 46, 31} -> 1/2
{43, 47, 32} -> -1/2
{43, 48, 42} -> -Sqrt[7/3]/2
{43, 55, 61} -> -1/2
{43, 56, 62} -> -1/2
{43, 61, 55} -> 1/2
{43, 62, 56} -> 1/2
{43, 70, 76} -> -1/2
{43, 71, 77} -> -1/2
{43, 76, 70} -> 1/2
{43, 77, 71} -> 1/2
{43, 87, 93} -> -1/2
{43, 88, 94} -> -1/2
{43, 93, 87} -> 1/2
{43, 94, 88} -> 1/2
{44, 16, 37} -> 1/2
{44, 17, 36} -> -1/2
{44, 18, 39} -> 1/2
{44, 19, 38} -> -1/2
{44, 20, 41} -> 1/2
{44, 21, 40} -> -1/2
{44, 22, 43} -> 1/2
{44, 23, 42} -> -1/2
{44, 24, 45} -> -Sqrt[2/5]
{44, 33, 47} -> 1/2
{44, 34, 46} -> 1/2
{44, 35, 45} -> 1/(2*Sqrt[15])
{44, 36, 17} -> 1/2
{44, 37, 16} -> -1/2
{44, 38, 19} -> 1/2
{44, 39, 18} -> -1/2
{44, 40, 21} -> 1/2
{44, 41, 20} -> -1/2
{44, 42, 23} -> 1/2
{44, 43, 22} -> -1/2
{44, 45, 24} -> Sqrt[2/5]
{44, 45, 35} -> -1/(2*Sqrt[15])
{44, 45, 48} -> -Sqrt[7/3]/2
{44, 46, 34} -> -1/2
{44, 47, 33} -> -1/2
{44, 48, 45} -> Sqrt[7/3]/2
{44, 57, 62} -> -1/2
{44, 58, 61} -> 1/2
{44, 61, 58} -> -1/2
{44, 62, 57} -> 1/2
{44, 72, 77} -> -1/2
{44, 73, 76} -> 1/2
{44, 76, 73} -> -1/2
{44, 77, 72} -> 1/2
{44, 89, 94} -> -1/2
{44, 90, 93} -> 1/2
{44, 93, 90} -> -1/2
{44, 94, 89} -> 1/2
{45, 16, 36} -> -1/2
{45, 17, 37} -> -1/2
{45, 18, 38} -> -1/2
{45, 19, 39} -> -1/2
{45, 20, 40} -> -1/2
{45, 21, 41} -> -1/2
{45, 22, 42} -> -1/2
{45, 23, 43} -> -1/2
{45, 24, 44} -> Sqrt[2/5]
{45, 33, 46} -> -1/2
{45, 34, 47} -> 1/2
{45, 35, 44} -> -1/(2*Sqrt[15])
{45, 36, 16} -> 1/2
{45, 37, 17} -> 1/2
{45, 38, 18} -> 1/2
{45, 39, 19} -> 1/2
{45, 40, 20} -> 1/2
{45, 41, 21} -> 1/2
{45, 42, 22} -> 1/2
{45, 43, 23} -> 1/2
{45, 44, 24} -> -Sqrt[2/5]
{45, 44, 35} -> 1/(2*Sqrt[15])
{45, 44, 48} -> Sqrt[7/3]/2
{45, 46, 33} -> 1/2
{45, 47, 34} -> -1/2
{45, 48, 44} -> -Sqrt[7/3]/2
{45, 57, 61} -> -1/2
{45, 58, 62} -> -1/2
{45, 61, 57} -> 1/2
{45, 62, 58} -> 1/2
{45, 72, 76} -> -1/2
{45, 73, 77} -> -1/2
{45, 76, 72} -> 1/2
{45, 77, 73} -> 1/2
{45, 89, 93} -> -1/2
{45, 90, 94} -> -1/2
{45, 93, 89} -> 1/2
{45, 94, 90} -> 1/2
{46, 25, 37} -> 1/2
{46, 26, 36} -> -1/2
{46, 27, 39} -> 1/2
{46, 28, 38} -> -1/2
{46, 29, 41} -> 1/2
{46, 30, 40} -> -1/2
{46, 31, 43} -> 1/2
{46, 32, 42} -> -1/2
{46, 33, 45} -> 1/2
{46, 34, 44} -> -1/2
{46, 35, 47} -> -Sqrt[5/3]/2
{46, 36, 26} -> 1/2
{46, 37, 25} -> -1/2
{46, 38, 28} -> 1/2
{46, 39, 27} -> -1/2
{46, 40, 30} -> 1/2
{46, 41, 29} -> -1/2
{46, 42, 32} -> 1/2
{46, 43, 31} -> -1/2
{46, 44, 34} -> 1/2
{46, 45, 33} -> -1/2
{46, 47, 35} -> Sqrt[5/3]/2
{46, 47, 48} -> -Sqrt[7/3]/2
{46, 48, 47} -> Sqrt[7/3]/2
{46, 59, 62} -> -1/2
{46, 60, 61} -> 1/2
{46, 61, 60} -> -1/2
{46, 62, 59} -> 1/2
{46, 74, 77} -> -1/2
{46, 75, 76} -> 1/2
{46, 76, 75} -> -1/2
{46, 77, 74} -> 1/2
{46, 91, 94} -> -1/2
{46, 92, 93} -> 1/2
{46, 93, 92} -> -1/2
{46, 94, 91} -> 1/2
{47, 25, 36} -> -1/2
{47, 26, 37} -> -1/2
{47, 27, 38} -> -1/2
{47, 28, 39} -> -1/2
{47, 29, 40} -> -1/2
{47, 30, 41} -> -1/2
{47, 31, 42} -> -1/2
{47, 32, 43} -> -1/2
{47, 33, 44} -> -1/2
{47, 34, 45} -> -1/2
{47, 35, 46} -> Sqrt[5/3]/2
{47, 36, 25} -> 1/2
{47, 37, 26} -> 1/2
{47, 38, 27} -> 1/2
{47, 39, 28} -> 1/2
{47, 40, 29} -> 1/2
{47, 41, 30} -> 1/2
{47, 42, 31} -> 1/2
{47, 43, 32} -> 1/2
{47, 44, 33} -> 1/2
{47, 45, 34} -> 1/2
{47, 46, 35} -> -Sqrt[5/3]/2
{47, 46, 48} -> Sqrt[7/3]/2
{47, 48, 46} -> -Sqrt[7/3]/2
{47, 59, 61} -> -1/2
{47, 60, 62} -> -1/2
{47, 61, 59} -> 1/2
{47, 62, 60} -> 1/2
{47, 74, 76} -> -1/2
{47, 75, 77} -> -1/2
{47, 76, 74} -> 1/2
{47, 77, 75} -> 1/2
{47, 91, 93} -> -1/2
{47, 92, 94} -> -1/2
{47, 93, 91} -> 1/2
{47, 94, 92} -> 1/2
{48, 36, 37} -> -Sqrt[7/3]/2
{48, 37, 36} -> Sqrt[7/3]/2
{48, 38, 39} -> -Sqrt[7/3]/2
{48, 39, 38} -> Sqrt[7/3]/2
{48, 40, 41} -> -Sqrt[7/3]/2
{48, 41, 40} -> Sqrt[7/3]/2
{48, 42, 43} -> -Sqrt[7/3]/2
{48, 43, 42} -> Sqrt[7/3]/2
{48, 44, 45} -> -Sqrt[7/3]/2
{48, 45, 44} -> Sqrt[7/3]/2
{48, 46, 47} -> -Sqrt[7/3]/2
{48, 47, 46} -> Sqrt[7/3]/2
{48, 49, 50} -> -1/(2*Sqrt[21])
{48, 50, 49} -> 1/(2*Sqrt[21])
{48, 51, 52} -> -1/(2*Sqrt[21])
{48, 52, 51} -> 1/(2*Sqrt[21])
{48, 53, 54} -> -1/(2*Sqrt[21])
{48, 54, 53} -> 1/(2*Sqrt[21])
{48, 55, 56} -> -1/(2*Sqrt[21])
{48, 56, 55} -> 1/(2*Sqrt[21])
{48, 57, 58} -> -1/(2*Sqrt[21])
{48, 58, 57} -> 1/(2*Sqrt[21])
{48, 59, 60} -> -1/(2*Sqrt[21])
{48, 60, 59} -> 1/(2*Sqrt[21])
{48, 61, 62} -> Sqrt[3/7]
{48, 62, 61} -> -Sqrt[3/7]
{48, 64, 65} -> -1/(2*Sqrt[21])
{48, 65, 64} -> 1/(2*Sqrt[21])
{48, 66, 67} -> -1/(2*Sqrt[21])
{48, 67, 66} -> 1/(2*Sqrt[21])
{48, 68, 69} -> -1/(2*Sqrt[21])
{48, 69, 68} -> 1/(2*Sqrt[21])
{48, 70, 71} -> -1/(2*Sqrt[21])
{48, 71, 70} -> 1/(2*Sqrt[21])
{48, 72, 73} -> -1/(2*Sqrt[21])
{48, 73, 72} -> 1/(2*Sqrt[21])
{48, 74, 75} -> -1/(2*Sqrt[21])
{48, 75, 74} -> 1/(2*Sqrt[21])
{48, 76, 77} -> Sqrt[3/7]
{48, 77, 76} -> -Sqrt[3/7]
{48, 81, 82} -> -1/(2*Sqrt[21])
{48, 82, 81} -> 1/(2*Sqrt[21])
{48, 83, 84} -> -1/(2*Sqrt[21])
{48, 84, 83} -> 1/(2*Sqrt[21])
{48, 85, 86} -> -1/(2*Sqrt[21])
{48, 86, 85} -> 1/(2*Sqrt[21])
{48, 87, 88} -> -1/(2*Sqrt[21])
{48, 88, 87} -> 1/(2*Sqrt[21])
{48, 89, 90} -> -1/(2*Sqrt[21])
{48, 90, 89} -> 1/(2*Sqrt[21])
{48, 91, 92} -> -1/(2*Sqrt[21])
{48, 92, 91} -> 1/(2*Sqrt[21])
{48, 93, 94} -> Sqrt[3/7]
{48, 94, 93} -> -Sqrt[3/7]
{49, 1, 52} -> 1/2
{49, 2, 51} -> 1/2
{49, 3, 50} -> 1/2
{49, 4, 54} -> 1/2
{49, 5, 53} -> 1/2
{49, 8, 50} -> 1/(2*Sqrt[3])
{49, 9, 56} -> 1/2
{49, 10, 55} -> 1/2
{49, 15, 50} -> 1/(2*Sqrt[6])
{49, 16, 58} -> 1/2
{49, 17, 57} -> 1/2
{49, 24, 50} -> 1/(2*Sqrt[10])
{49, 25, 60} -> 1/2
{49, 26, 59} -> 1/2
{49, 35, 50} -> 1/(2*Sqrt[15])
{49, 36, 62} -> 1/2
{49, 37, 61} -> 1/2
{49, 48, 50} -> 1/(2*Sqrt[21])
{49, 50, 3} -> -1/2
{49, 50, 8} -> -1/(2*Sqrt[3])
{49, 50, 15} -> -1/(2*Sqrt[6])
{49, 50, 24} -> -1/(2*Sqrt[10])
{49, 50, 35} -> -1/(2*Sqrt[15])
{49, 50, 48} -> -1/(2*Sqrt[21])
{49, 50, 63} -> -2/Sqrt[7]
{49, 51, 2} -> -1/2
{49, 52, 1} -> -1/2
{49, 53, 5} -> -1/2
{49, 54, 4} -> -1/2
{49, 55, 10} -> -1/2
{49, 56, 9} -> -1/2
{49, 57, 17} -> -1/2
{49, 58, 16} -> -1/2
{49, 59, 26} -> -1/2
{49, 60, 25} -> -1/2
{49, 61, 37} -> -1/2
{49, 62, 36} -> -1/2
{49, 63, 50} -> 2/Sqrt[7]
{49, 64, 79} -> -1/2
{49, 65, 78} -> 1/2
{49, 78, 65} -> -1/2
{49, 79, 64} -> 1/2
{49, 81, 96} -> -1/2
{49, 82, 95} -> 1/2
{49, 95, 82} -> -1/2
{49, 96, 81} -> 1/2
{50, 1, 51} -> -1/2
{50, 2, 52} -> 1/2
{50, 3, 49} -> -1/2
{50, 4, 53} -> -1/2
{50, 5, 54} -> 1/2
{50, 8, 49} -> -1/(2*Sqrt[3])
{50, 9, 55} -> -1/2
{50, 10, 56} -> 1/2
{50, 15, 49} -> -1/(2*Sqrt[6])
{50, 16, 57} -> -1/2
{50, 17, 58} -> 1/2
{50, 24, 49} -> -1/(2*Sqrt[10])
{50, 25, 59} -> -1/2
{50, 26, 60} -> 1/2
{50, 35, 49} -> -1/(2*Sqrt[15])
{50, 36, 61} -> -1/2
{50, 37, 62} -> 1/2
{50, 48, 49} -> -1/(2*Sqrt[21])
{50, 49, 3} -> 1/2
{50, 49, 8} -> 1/(2*Sqrt[3])
{50, 49, 15} -> 1/(2*Sqrt[6])
{50, 49, 24} -> 1/(2*Sqrt[10])
{50, 49, 35} -> 1/(2*Sqrt[15])
{50, 49, 48} -> 1/(2*Sqrt[21])
{50, 49, 63} -> 2/Sqrt[7]
{50, 51, 1} -> 1/2
{50, 52, 2} -> -1/2
{50, 53, 4} -> 1/2
{50, 54, 5} -> -1/2
{50, 55, 9} -> 1/2
{50, 56, 10} -> -1/2
{50, 57, 16} -> 1/2
{50, 58, 17} -> -1/2
{50, 59, 25} -> 1/2
{50, 60, 26} -> -1/2
{50, 61, 36} -> 1/2
{50, 62, 37} -> -1/2
{50, 63, 49} -> -2/Sqrt[7]
{50, 64, 78} -> -1/2
{50, 65, 79} -> -1/2
{50, 78, 64} -> 1/2
{50, 79, 65} -> 1/2
{50, 81, 95} -> -1/2
{50, 82, 96} -> -1/2
{50, 95, 81} -> 1/2
{50, 96, 82} -> 1/2
{51, 1, 50} -> 1/2
{51, 2, 49} -> -1/2
{51, 3, 52} -> -1/2
{51, 6, 54} -> 1/2
{51, 7, 53} -> 1/2
{51, 8, 52} -> 1/(2*Sqrt[3])
{51, 11, 56} -> 1/2
{51, 12, 55} -> 1/2
{51, 15, 52} -> 1/(2*Sqrt[6])
{51, 18, 58} -> 1/2
{51, 19, 57} -> 1/2
{51, 24, 52} -> 1/(2*Sqrt[10])
{51, 27, 60} -> 1/2
{51, 28, 59} -> 1/2
{51, 35, 52} -> 1/(2*Sqrt[15])
{51, 38, 62} -> 1/2
{51, 39, 61} -> 1/2
{51, 48, 52} -> 1/(2*Sqrt[21])
{51, 49, 2} -> 1/2
{51, 50, 1} -> -1/2
{51, 52, 3} -> 1/2
{51, 52, 8} -> -1/(2*Sqrt[3])
{51, 52, 15} -> -1/(2*Sqrt[6])
{51, 52, 24} -> -1/(2*Sqrt[10])
{51, 52, 35} -> -1/(2*Sqrt[15])
{51, 52, 48} -> -1/(2*Sqrt[21])
{51, 52, 63} -> -2/Sqrt[7]
{51, 53, 7} -> -1/2
{51, 54, 6} -> -1/2
{51, 55, 12} -> -1/2
{51, 56, 11} -> -1/2
{51, 57, 19} -> -1/2
{51, 58, 18} -> -1/2
{51, 59, 28} -> -1/2
{51, 60, 27} -> -1/2
{51, 61, 39} -> -1/2
{51, 62, 38} -> -1/2
{51, 63, 52} -> 2/Sqrt[7]
{51, 66, 79} -> -1/2
{51, 67, 78} -> 1/2
{51, 78, 67} -> -1/2
{51, 79, 66} -> 1/2
{51, 83, 96} -> -1/2
{51, 84, 95} -> 1/2
{51, 95, 84} -> -1/2
{51, 96, 83} -> 1/2
{52, 1, 49} -> -1/2
{52, 2, 50} -> -1/2
{52, 3, 51} -> 1/2
{52, 6, 53} -> -1/2
{52, 7, 54} -> 1/2
{52, 8, 51} -> -1/(2*Sqrt[3])
{52, 11, 55} -> -1/2
{52, 12, 56} -> 1/2
{52, 15, 51} -> -1/(2*Sqrt[6])
{52, 18, 57} -> -1/2
{52, 19, 58} -> 1/2
{52, 24, 51} -> -1/(2*Sqrt[10])
{52, 27, 59} -> -1/2
{52, 28, 60} -> 1/2
{52, 35, 51} -> -1/(2*Sqrt[15])
{52, 38, 61} -> -1/2
{52, 39, 62} -> 1/2
{52, 48, 51} -> -1/(2*Sqrt[21])
{52, 49, 1} -> 1/2
{52, 50, 2} -> 1/2
{52, 51, 3} -> -1/2
{52, 51, 8} -> 1/(2*Sqrt[3])
{52, 51, 15} -> 1/(2*Sqrt[6])
{52, 51, 24} -> 1/(2*Sqrt[10])
{52, 51, 35} -> 1/(2*Sqrt[15])
{52, 51, 48} -> 1/(2*Sqrt[21])
{52, 51, 63} -> 2/Sqrt[7]
{52, 53, 6} -> 1/2
{52, 54, 7} -> -1/2
{52, 55, 11} -> 1/2
{52, 56, 12} -> -1/2
{52, 57, 18} -> 1/2
{52, 58, 19} -> -1/2
{52, 59, 27} -> 1/2
{52, 60, 28} -> -1/2
{52, 61, 38} -> 1/2
{52, 62, 39} -> -1/2
{52, 63, 51} -> -2/Sqrt[7]
{52, 66, 78} -> -1/2
{52, 67, 79} -> -1/2
{52, 78, 66} -> 1/2
{52, 79, 67} -> 1/2
{52, 83, 95} -> -1/2
{52, 84, 96} -> -1/2
{52, 95, 83} -> 1/2
{52, 96, 84} -> 1/2
{53, 4, 50} -> 1/2
{53, 5, 49} -> -1/2
{53, 6, 52} -> 1/2
{53, 7, 51} -> -1/2
{53, 8, 54} -> -(1/Sqrt[3])
{53, 13, 56} -> 1/2
{53, 14, 55} -> 1/2
{53, 15, 54} -> 1/(2*Sqrt[6])
{53, 20, 58} -> 1/2
{53, 21, 57} -> 1/2
{53, 24, 54} -> 1/(2*Sqrt[10])
{53, 29, 60} -> 1/2
{53, 30, 59} -> 1/2
{53, 35, 54} -> 1/(2*Sqrt[15])
{53, 40, 62} -> 1/2
{53, 41, 61} -> 1/2
{53, 48, 54} -> 1/(2*Sqrt[21])
{53, 49, 5} -> 1/2
{53, 50, 4} -> -1/2
{53, 51, 7} -> 1/2
{53, 52, 6} -> -1/2
{53, 54, 8} -> 1/Sqrt[3]
{53, 54, 15} -> -1/(2*Sqrt[6])
{53, 54, 24} -> -1/(2*Sqrt[10])
{53, 54, 35} -> -1/(2*Sqrt[15])
{53, 54, 48} -> -1/(2*Sqrt[21])
{53, 54, 63} -> -2/Sqrt[7]
{53, 55, 14} -> -1/2
{53, 56, 13} -> -1/2
{53, 57, 21} -> -1/2
{53, 58, 20} -> -1/2
{53, 59, 30} -> -1/2
{53, 60, 29} -> -1/2
{53, 61, 41} -> -1/2
{53, 62, 40} -> -1/2
{53, 63, 54} -> 2/Sqrt[7]
{53, 68, 79} -> -1/2
{53, 69, 78} -> 1/2
{53, 78, 69} -> -1/2
{53, 79, 68} -> 1/2
{53, 85, 96} -> -1/2
{53, 86, 95} -> 1/2
{53, 95, 86} -> -1/2
{53, 96, 85} -> 1/2
{54, 4, 49} -> -1/2
{54, 5, 50} -> -1/2
{54, 6, 51} -> -1/2
{54, 7, 52} -> -1/2
{54, 8, 53} -> 1/Sqrt[3]
{54, 13, 55} -> -1/2
{54, 14, 56} -> 1/2
{54, 15, 53} -> -1/(2*Sqrt[6])
{54, 20, 57} -> -1/2
{54, 21, 58} -> 1/2
{54, 24, 53} -> -1/(2*Sqrt[10])
{54, 29, 59} -> -1/2
{54, 30, 60} -> 1/2
{54, 35, 53} -> -1/(2*Sqrt[15])
{54, 40, 61} -> -1/2
{54, 41, 62} -> 1/2
{54, 48, 53} -> -1/(2*Sqrt[21])
{54, 49, 4} -> 1/2
{54, 50, 5} -> 1/2
{54, 51, 6} -> 1/2
{54, 52, 7} -> 1/2
{54, 53, 8} -> -(1/Sqrt[3])
{54, 53, 15} -> 1/(2*Sqrt[6])
{54, 53, 24} -> 1/(2*Sqrt[10])
{54, 53, 35} -> 1/(2*Sqrt[15])
{54, 53, 48} -> 1/(2*Sqrt[21])
{54, 53, 63} -> 2/Sqrt[7]
{54, 55, 13} -> 1/2
{54, 56, 14} -> -1/2
{54, 57, 20} -> 1/2
{54, 58, 21} -> -1/2
{54, 59, 29} -> 1/2
{54, 60, 30} -> -1/2
{54, 61, 40} -> 1/2
{54, 62, 41} -> -1/2
{54, 63, 53} -> -2/Sqrt[7]
{54, 68, 78} -> -1/2
{54, 69, 79} -> -1/2
{54, 78, 68} -> 1/2
{54, 79, 69} -> 1/2
{54, 85, 95} -> -1/2
{54, 86, 96} -> -1/2
{54, 95, 85} -> 1/2
{54, 96, 86} -> 1/2
{55, 9, 50} -> 1/2
{55, 10, 49} -> -1/2
{55, 11, 52} -> 1/2
{55, 12, 51} -> -1/2
{55, 13, 54} -> 1/2
{55, 14, 53} -> -1/2
{55, 15, 56} -> -Sqrt[3/2]/2
{55, 22, 58} -> 1/2
{55, 23, 57} -> 1/2
{55, 24, 56} -> 1/(2*Sqrt[10])
{55, 31, 60} -> 1/2
{55, 32, 59} -> 1/2
{55, 35, 56} -> 1/(2*Sqrt[15])
{55, 42, 62} -> 1/2
{55, 43, 61} -> 1/2
{55, 48, 56} -> 1/(2*Sqrt[21])
{55, 49, 10} -> 1/2
{55, 50, 9} -> -1/2
{55, 51, 12} -> 1/2
{55, 52, 11} -> -1/2
{55, 53, 14} -> 1/2
{55, 54, 13} -> -1/2
{55, 56, 15} -> Sqrt[3/2]/2
{55, 56, 24} -> -1/(2*Sqrt[10])
{55, 56, 35} -> -1/(2*Sqrt[15])
{55, 56, 48} -> -1/(2*Sqrt[21])
{55, 56, 63} -> -2/Sqrt[7]
{55, 57, 23} -> -1/2
{55, 58, 22} -> -1/2
{55, 59, 32} -> -1/2
{55, 60, 31} -> -1/2
{55, 61, 43} -> -1/2
{55, 62, 42} -> -1/2
{55, 63, 56} -> 2/Sqrt[7]
{55, 70, 79} -> -1/2
{55, 71, 78} -> 1/2
{55, 78, 71} -> -1/2
{55, 79, 70} -> 1/2
{55, 87, 96} -> -1/2
{55, 88, 95} -> 1/2
{55, 95, 88} -> -1/2
{55, 96, 87} -> 1/2
{56, 9, 49} -> -1/2
{56, 10, 50} -> -1/2
{56, 11, 51} -> -1/2
{56, 12, 52} -> -1/2
{56, 13, 53} -> -1/2
{56, 14, 54} -> -1/2
{56, 15, 55} -> Sqrt[3/2]/2
{56, 22, 57} -> -1/2
{56, 23, 58} -> 1/2
{56, 24, 55} -> -1/(2*Sqrt[10])
{56, 31, 59} -> -1/2
{56, 32, 60} -> 1/2
{56, 35, 55} -> -1/(2*Sqrt[15])
{56, 42, 61} -> -1/2
{56, 43, 62} -> 1/2
{56, 48, 55} -> -1/(2*Sqrt[21])
{56, 49, 9} -> 1/2
{56, 50, 10} -> 1/2
{56, 51, 11} -> 1/2
{56, 52, 12} -> 1/2
{56, 53, 13} -> 1/2
{56, 54, 14} -> 1/2
{56, 55, 15} -> -Sqrt[3/2]/2
{56, 55, 24} -> 1/(2*Sqrt[10])
{56, 55, 35} -> 1/(2*Sqrt[15])
{56, 55, 48} -> 1/(2*Sqrt[21])
{56, 55, 63} -> 2/Sqrt[7]
{56, 57, 22} -> 1/2
{56, 58, 23} -> -1/2
{56, 59, 31} -> 1/2
{56, 60, 32} -> -1/2
{56, 61, 42} -> 1/2
{56, 62, 43} -> -1/2
{56, 63, 55} -> -2/Sqrt[7]
{56, 70, 78} -> -1/2
{56, 71, 79} -> -1/2
{56, 78, 70} -> 1/2
{56, 79, 71} -> 1/2
{56, 87, 95} -> -1/2
{56, 88, 96} -> -1/2
{56, 95, 87} -> 1/2
{56, 96, 88} -> 1/2
{57, 16, 50} -> 1/2
{57, 17, 49} -> -1/2
{57, 18, 52} -> 1/2
{57, 19, 51} -> -1/2
{57, 20, 54} -> 1/2
{57, 21, 53} -> -1/2
{57, 22, 56} -> 1/2
{57, 23, 55} -> -1/2
{57, 24, 58} -> -Sqrt[2/5]
{57, 33, 60} -> 1/2
{57, 34, 59} -> 1/2
{57, 35, 58} -> 1/(2*Sqrt[15])
{57, 44, 62} -> 1/2
{57, 45, 61} -> 1/2
{57, 48, 58} -> 1/(2*Sqrt[21])
{57, 49, 17} -> 1/2
{57, 50, 16} -> -1/2
{57, 51, 19} -> 1/2
{57, 52, 18} -> -1/2
{57, 53, 21} -> 1/2
{57, 54, 20} -> -1/2
{57, 55, 23} -> 1/2
{57, 56, 22} -> -1/2
{57, 58, 24} -> Sqrt[2/5]
{57, 58, 35} -> -1/(2*Sqrt[15])
{57, 58, 48} -> -1/(2*Sqrt[21])
{57, 58, 63} -> -2/Sqrt[7]
{57, 59, 34} -> -1/2
{57, 60, 33} -> -1/2
{57, 61, 45} -> -1/2
{57, 62, 44} -> -1/2
{57, 63, 58} -> 2/Sqrt[7]
{57, 72, 79} -> -1/2
{57, 73, 78} -> 1/2
{57, 78, 73} -> -1/2
{57, 79, 72} -> 1/2
{57, 89, 96} -> -1/2
{57, 90, 95} -> 1/2
{57, 95, 90} -> -1/2
{57, 96, 89} -> 1/2
{58, 16, 49} -> -1/2
{58, 17, 50} -> -1/2
{58, 18, 51} -> -1/2
{58, 19, 52} -> -1/2
{58, 20, 53} -> -1/2
{58, 21, 54} -> -1/2
{58, 22, 55} -> -1/2
{58, 23, 56} -> -1/2
{58, 24, 57} -> Sqrt[2/5]
{58, 33, 59} -> -1/2
{58, 34, 60} -> 1/2
{58, 35, 57} -> -1/(2*Sqrt[15])
{58, 44, 61} -> -1/2
{58, 45, 62} -> 1/2
{58, 48, 57} -> -1/(2*Sqrt[21])
{58, 49, 16} -> 1/2
{58, 50, 17} -> 1/2
{58, 51, 18} -> 1/2
{58, 52, 19} -> 1/2
{58, 53, 20} -> 1/2
{58, 54, 21} -> 1/2
{58, 55, 22} -> 1/2
{58, 56, 23} -> 1/2
{58, 57, 24} -> -Sqrt[2/5]
{58, 57, 35} -> 1/(2*Sqrt[15])
{58, 57, 48} -> 1/(2*Sqrt[21])
{58, 57, 63} -> 2/Sqrt[7]
{58, 59, 33} -> 1/2
{58, 60, 34} -> -1/2
{58, 61, 44} -> 1/2
{58, 62, 45} -> -1/2
{58, 63, 57} -> -2/Sqrt[7]
{58, 72, 78} -> -1/2
{58, 73, 79} -> -1/2
{58, 78, 72} -> 1/2
{58, 79, 73} -> 1/2
{58, 89, 95} -> -1/2
{58, 90, 96} -> -1/2
{58, 95, 89} -> 1/2
{58, 96, 90} -> 1/2
{59, 25, 50} -> 1/2
{59, 26, 49} -> -1/2
{59, 27, 52} -> 1/2
{59, 28, 51} -> -1/2
{59, 29, 54} -> 1/2
{59, 30, 53} -> -1/2
{59, 31, 56} -> 1/2
{59, 32, 55} -> -1/2
{59, 33, 58} -> 1/2
{59, 34, 57} -> -1/2
{59, 35, 60} -> -Sqrt[5/3]/2
{59, 46, 62} -> 1/2
{59, 47, 61} -> 1/2
{59, 48, 60} -> 1/(2*Sqrt[21])
{59, 49, 26} -> 1/2
{59, 50, 25} -> -1/2
{59, 51, 28} -> 1/2
{59, 52, 27} -> -1/2
{59, 53, 30} -> 1/2
{59, 54, 29} -> -1/2
{59, 55, 32} -> 1/2
{59, 56, 31} -> -1/2
{59, 57, 34} -> 1/2
{59, 58, 33} -> -1/2
{59, 60, 35} -> Sqrt[5/3]/2
{59, 60, 48} -> -1/(2*Sqrt[21])
{59, 60, 63} -> -2/Sqrt[7]
{59, 61, 47} -> -1/2
{59, 62, 46} -> -1/2
{59, 63, 60} -> 2/Sqrt[7]
{59, 74, 79} -> -1/2
{59, 75, 78} -> 1/2
{59, 78, 75} -> -1/2
{59, 79, 74} -> 1/2
{59, 91, 96} -> -1/2
{59, 92, 95} -> 1/2
{59, 95, 92} -> -1/2
{59, 96, 91} -> 1/2
{60, 25, 49} -> -1/2
{60, 26, 50} -> -1/2
{60, 27, 51} -> -1/2
{60, 28, 52} -> -1/2
{60, 29, 53} -> -1/2
{60, 30, 54} -> -1/2
{60, 31, 55} -> -1/2
{60, 32, 56} -> -1/2
{60, 33, 57} -> -1/2
{60, 34, 58} -> -1/2
{60, 35, 59} -> Sqrt[5/3]/2
{60, 46, 61} -> -1/2
{60, 47, 62} -> 1/2
{60, 48, 59} -> -1/(2*Sqrt[21])
{60, 49, 25} -> 1/2
{60, 50, 26} -> 1/2
{60, 51, 27} -> 1/2
{60, 52, 28} -> 1/2
{60, 53, 29} -> 1/2
{60, 54, 30} -> 1/2
{60, 55, 31} -> 1/2
{60, 56, 32} -> 1/2
{60, 57, 33} -> 1/2
{60, 58, 34} -> 1/2
{60, 59, 35} -> -Sqrt[5/3]/2
{60, 59, 48} -> 1/(2*Sqrt[21])
{60, 59, 63} -> 2/Sqrt[7]
{60, 61, 46} -> 1/2
{60, 62, 47} -> -1/2
{60, 63, 59} -> -2/Sqrt[7]
{60, 74, 78} -> -1/2
{60, 75, 79} -> -1/2
{60, 78, 74} -> 1/2
{60, 79, 75} -> 1/2
{60, 91, 95} -> -1/2
{60, 92, 96} -> -1/2
{60, 95, 91} -> 1/2
{60, 96, 92} -> 1/2
{61, 36, 50} -> 1/2
{61, 37, 49} -> -1/2
{61, 38, 52} -> 1/2
{61, 39, 51} -> -1/2
{61, 40, 54} -> 1/2
{61, 41, 53} -> -1/2
{61, 42, 56} -> 1/2
{61, 43, 55} -> -1/2
{61, 44, 58} -> 1/2
{61, 45, 57} -> -1/2
{61, 46, 60} -> 1/2
{61, 47, 59} -> -1/2
{61, 48, 62} -> -Sqrt[3/7]
{61, 49, 37} -> 1/2
{61, 50, 36} -> -1/2
{61, 51, 39} -> 1/2
{61, 52, 38} -> -1/2
{61, 53, 41} -> 1/2
{61, 54, 40} -> -1/2
{61, 55, 43} -> 1/2
{61, 56, 42} -> -1/2
{61, 57, 45} -> 1/2
{61, 58, 44} -> -1/2
{61, 59, 47} -> 1/2
{61, 60, 46} -> -1/2
{61, 62, 48} -> Sqrt[3/7]
{61, 62, 63} -> -2/Sqrt[7]
{61, 63, 62} -> 2/Sqrt[7]
{61, 76, 79} -> -1/2
{61, 77, 78} -> 1/2
{61, 78, 77} -> -1/2
{61, 79, 76} -> 1/2
{61, 93, 96} -> -1/2
{61, 94, 95} -> 1/2
{61, 95, 94} -> -1/2
{61, 96, 93} -> 1/2
{62, 36, 49} -> -1/2
{62, 37, 50} -> -1/2
{62, 38, 51} -> -1/2
{62, 39, 52} -> -1/2
{62, 40, 53} -> -1/2
{62, 41, 54} -> -1/2
{62, 42, 55} -> -1/2
{62, 43, 56} -> -1/2
{62, 44, 57} -> -1/2
{62, 45, 58} -> -1/2
{62, 46, 59} -> -1/2
{62, 47, 60} -> -1/2
{62, 48, 61} -> Sqrt[3/7]
{62, 49, 36} -> 1/2
{62, 50, 37} -> 1/2
{62, 51, 38} -> 1/2
{62, 52, 39} -> 1/2
{62, 53, 40} -> 1/2
{62, 54, 41} -> 1/2
{62, 55, 42} -> 1/2
{62, 56, 43} -> 1/2
{62, 57, 44} -> 1/2
{62, 58, 45} -> 1/2
{62, 59, 46} -> 1/2
{62, 60, 47} -> 1/2
{62, 61, 48} -> -Sqrt[3/7]
{62, 61, 63} -> 2/Sqrt[7]
{62, 63, 61} -> -2/Sqrt[7]
{62, 76, 78} -> -1/2
{62, 77, 79} -> -1/2
{62, 78, 76} -> 1/2
{62, 79, 77} -> 1/2
{62, 93, 95} -> -1/2
{62, 94, 96} -> -1/2
{62, 95, 93} -> 1/2
{62, 96, 94} -> 1/2
{63, 49, 50} -> -2/Sqrt[7]
{63, 50, 49} -> 2/Sqrt[7]
{63, 51, 52} -> -2/Sqrt[7]
{63, 52, 51} -> 2/Sqrt[7]
{63, 53, 54} -> -2/Sqrt[7]
{63, 54, 53} -> 2/Sqrt[7]
{63, 55, 56} -> -2/Sqrt[7]
{63, 56, 55} -> 2/Sqrt[7]
{63, 57, 58} -> -2/Sqrt[7]
{63, 58, 57} -> 2/Sqrt[7]
{63, 59, 60} -> -2/Sqrt[7]
{63, 60, 59} -> 2/Sqrt[7]
{63, 61, 62} -> -2/Sqrt[7]
{63, 62, 61} -> 2/Sqrt[7]
{63, 64, 65} -> -1/(4*Sqrt[7])
{63, 65, 64} -> 1/(4*Sqrt[7])
{63, 66, 67} -> -1/(4*Sqrt[7])
{63, 67, 66} -> 1/(4*Sqrt[7])
{63, 68, 69} -> -1/(4*Sqrt[7])
{63, 69, 68} -> 1/(4*Sqrt[7])
{63, 70, 71} -> -1/(4*Sqrt[7])
{63, 71, 70} -> 1/(4*Sqrt[7])
{63, 72, 73} -> -1/(4*Sqrt[7])
{63, 73, 72} -> 1/(4*Sqrt[7])
{63, 74, 75} -> -1/(4*Sqrt[7])
{63, 75, 74} -> 1/(4*Sqrt[7])
{63, 76, 77} -> -1/(4*Sqrt[7])
{63, 77, 76} -> 1/(4*Sqrt[7])
{63, 78, 79} -> Sqrt[7]/4
{63, 79, 78} -> -Sqrt[7]/4
{63, 81, 82} -> -1/(4*Sqrt[7])
{63, 82, 81} -> 1/(4*Sqrt[7])
{63, 83, 84} -> -1/(4*Sqrt[7])
{63, 84, 83} -> 1/(4*Sqrt[7])
{63, 85, 86} -> -1/(4*Sqrt[7])
{63, 86, 85} -> 1/(4*Sqrt[7])
{63, 87, 88} -> -1/(4*Sqrt[7])
{63, 88, 87} -> 1/(4*Sqrt[7])
{63, 89, 90} -> -1/(4*Sqrt[7])
{63, 90, 89} -> 1/(4*Sqrt[7])
{63, 91, 92} -> -1/(4*Sqrt[7])
{63, 92, 91} -> 1/(4*Sqrt[7])
{63, 93, 94} -> -1/(4*Sqrt[7])
{63, 94, 93} -> 1/(4*Sqrt[7])
{63, 95, 96} -> Sqrt[7]/4
{63, 96, 95} -> -Sqrt[7]/4
{64, 1, 67} -> 1/2
{64, 2, 66} -> 1/2
{64, 3, 65} -> 1/2
{64, 4, 69} -> 1/2
{64, 5, 68} -> 1/2
{64, 8, 65} -> 1/(2*Sqrt[3])
{64, 9, 71} -> 1/2
{64, 10, 70} -> 1/2
{64, 15, 65} -> 1/(2*Sqrt[6])
{64, 16, 73} -> 1/2
{64, 17, 72} -> 1/2
{64, 24, 65} -> 1/(2*Sqrt[10])
{64, 25, 75} -> 1/2
{64, 26, 74} -> 1/2
{64, 35, 65} -> 1/(2*Sqrt[15])
{64, 36, 77} -> 1/2
{64, 37, 76} -> 1/2
{64, 48, 65} -> 1/(2*Sqrt[21])
{64, 49, 79} -> 1/2
{64, 50, 78} -> 1/2
{64, 63, 65} -> 1/(4*Sqrt[7])
{64, 65, 3} -> -1/2
{64, 65, 8} -> -1/(2*Sqrt[3])
{64, 65, 15} -> -1/(2*Sqrt[6])
{64, 65, 24} -> -1/(2*Sqrt[10])
{64, 65, 35} -> -1/(2*Sqrt[15])
{64, 65, 48} -> -1/(2*Sqrt[21])
{64, 65, 63} -> -1/(4*Sqrt[7])
{64, 65, 80} -> -3/4
{64, 66, 2} -> -1/2
{64, 67, 1} -> -1/2
{64, 68, 5} -> -1/2
{64, 69, 4} -> -1/2
{64, 70, 10} -> -1/2
{64, 71, 9} -> -1/2
{64, 72, 17} -> -1/2
{64, 73, 16} -> -1/2
{64, 74, 26} -> -1/2
{64, 75, 25} -> -1/2
{64, 76, 37} -> -1/2
{64, 77, 36} -> -1/2
{64, 78, 50} -> -1/2
{64, 79, 49} -> -1/2
{64, 80, 65} -> 3/4
{64, 81, 98} -> -1/2
{64, 82, 97} -> 1/2
{64, 97, 82} -> -1/2
{64, 98, 81} -> 1/2
{65, 1, 66} -> -1/2
{65, 2, 67} -> 1/2
{65, 3, 64} -> -1/2
{65, 4, 68} -> -1/2
{65, 5, 69} -> 1/2
{65, 8, 64} -> -1/(2*Sqrt[3])
{65, 9, 70} -> -1/2
{65, 10, 71} -> 1/2
{65, 15, 64} -> -1/(2*Sqrt[6])
{65, 16, 72} -> -1/2
{65, 17, 73} -> 1/2
{65, 24, 64} -> -1/(2*Sqrt[10])
{65, 25, 74} -> -1/2
{65, 26, 75} -> 1/2
{65, 35, 64} -> -1/(2*Sqrt[15])
{65, 36, 76} -> -1/2
{65, 37, 77} -> 1/2
{65, 48, 64} -> -1/(2*Sqrt[21])
{65, 49, 78} -> -1/2
{65, 50, 79} -> 1/2
{65, 63, 64} -> -1/(4*Sqrt[7])
{65, 64, 3} -> 1/2
{65, 64, 8} -> 1/(2*Sqrt[3])
{65, 64, 15} -> 1/(2*Sqrt[6])
{65, 64, 24} -> 1/(2*Sqrt[10])
{65, 64, 35} -> 1/(2*Sqrt[15])
{65, 64, 48} -> 1/(2*Sqrt[21])
{65, 64, 63} -> 1/(4*Sqrt[7])
{65, 64, 80} -> 3/4
{65, 66, 1} -> 1/2
{65, 67, 2} -> -1/2
{65, 68, 4} -> 1/2
{65, 69, 5} -> -1/2
{65, 70, 9} -> 1/2
{65, 71, 10} -> -1/2
{65, 72, 16} -> 1/2
{65, 73, 17} -> -1/2
{65, 74, 25} -> 1/2
{65, 75, 26} -> -1/2
{65, 76, 36} -> 1/2
{65, 77, 37} -> -1/2
{65, 78, 49} -> 1/2
{65, 79, 50} -> -1/2
{65, 80, 64} -> -3/4
{65, 81, 97} -> -1/2
{65, 82, 98} -> -1/2
{65, 97, 81} -> 1/2
{65, 98, 82} -> 1/2
{66, 1, 65} -> 1/2
{66, 2, 64} -> -1/2
{66, 3, 67} -> -1/2
{66, 6, 69} -> 1/2
{66, 7, 68} -> 1/2
{66, 8, 67} -> 1/(2*Sqrt[3])
{66, 11, 71} -> 1/2
{66, 12, 70} -> 1/2
{66, 15, 67} -> 1/(2*Sqrt[6])
{66, 18, 73} -> 1/2
{66, 19, 72} -> 1/2
{66, 24, 67} -> 1/(2*Sqrt[10])
{66, 27, 75} -> 1/2
{66, 28, 74} -> 1/2
{66, 35, 67} -> 1/(2*Sqrt[15])
{66, 38, 77} -> 1/2
{66, 39, 76} -> 1/2
{66, 48, 67} -> 1/(2*Sqrt[21])
{66, 51, 79} -> 1/2
{66, 52, 78} -> 1/2
{66, 63, 67} -> 1/(4*Sqrt[7])
{66, 64, 2} -> 1/2
{66, 65, 1} -> -1/2
{66, 67, 3} -> 1/2
{66, 67, 8} -> -1/(2*Sqrt[3])
{66, 67, 15} -> -1/(2*Sqrt[6])
{66, 67, 24} -> -1/(2*Sqrt[10])
{66, 67, 35} -> -1/(2*Sqrt[15])
{66, 67, 48} -> -1/(2*Sqrt[21])
{66, 67, 63} -> -1/(4*Sqrt[7])
{66, 67, 80} -> -3/4
{66, 68, 7} -> -1/2
{66, 69, 6} -> -1/2
{66, 70, 12} -> -1/2
{66, 71, 11} -> -1/2
{66, 72, 19} -> -1/2
{66, 73, 18} -> -1/2
{66, 74, 28} -> -1/2
{66, 75, 27} -> -1/2
{66, 76, 39} -> -1/2
{66, 77, 38} -> -1/2
{66, 78, 52} -> -1/2
{66, 79, 51} -> -1/2
{66, 80, 67} -> 3/4
{66, 83, 98} -> -1/2
{66, 84, 97} -> 1/2
{66, 97, 84} -> -1/2
{66, 98, 83} -> 1/2
{67, 1, 64} -> -1/2
{67, 2, 65} -> -1/2
{67, 3, 66} -> 1/2
{67, 6, 68} -> -1/2
{67, 7, 69} -> 1/2
{67, 8, 66} -> -1/(2*Sqrt[3])
{67, 11, 70} -> -1/2
{67, 12, 71} -> 1/2
{67, 15, 66} -> -1/(2*Sqrt[6])
{67, 18, 72} -> -1/2
{67, 19, 73} -> 1/2
{67, 24, 66} -> -1/(2*Sqrt[10])
{67, 27, 74} -> -1/2
{67, 28, 75} -> 1/2
{67, 35, 66} -> -1/(2*Sqrt[15])
{67, 38, 76} -> -1/2
{67, 39, 77} -> 1/2
{67, 48, 66} -> -1/(2*Sqrt[21])
{67, 51, 78} -> -1/2
{67, 52, 79} -> 1/2
{67, 63, 66} -> -1/(4*Sqrt[7])
{67, 64, 1} -> 1/2
{67, 65, 2} -> 1/2
{67, 66, 3} -> -1/2
{67, 66, 8} -> 1/(2*Sqrt[3])
{67, 66, 15} -> 1/(2*Sqrt[6])
{67, 66, 24} -> 1/(2*Sqrt[10])
{67, 66, 35} -> 1/(2*Sqrt[15])
{67, 66, 48} -> 1/(2*Sqrt[21])
{67, 66, 63} -> 1/(4*Sqrt[7])
{67, 66, 80} -> 3/4
{67, 68, 6} -> 1/2
{67, 69, 7} -> -1/2
{67, 70, 11} -> 1/2
{67, 71, 12} -> -1/2
{67, 72, 18} -> 1/2
{67, 73, 19} -> -1/2
{67, 74, 27} -> 1/2
{67, 75, 28} -> -1/2
{67, 76, 38} -> 1/2
{67, 77, 39} -> -1/2
{67, 78, 51} -> 1/2
{67, 79, 52} -> -1/2
{67, 80, 66} -> -3/4
{67, 83, 97} -> -1/2
{67, 84, 98} -> -1/2
{67, 97, 83} -> 1/2
{67, 98, 84} -> 1/2
{68, 4, 65} -> 1/2
{68, 5, 64} -> -1/2
{68, 6, 67} -> 1/2
{68, 7, 66} -> -1/2
{68, 8, 69} -> -(1/Sqrt[3])
{68, 13, 71} -> 1/2
{68, 14, 70} -> 1/2
{68, 15, 69} -> 1/(2*Sqrt[6])
{68, 20, 73} -> 1/2
{68, 21, 72} -> 1/2
{68, 24, 69} -> 1/(2*Sqrt[10])
{68, 29, 75} -> 1/2
{68, 30, 74} -> 1/2
{68, 35, 69} -> 1/(2*Sqrt[15])
{68, 40, 77} -> 1/2
{68, 41, 76} -> 1/2
{68, 48, 69} -> 1/(2*Sqrt[21])
{68, 53, 79} -> 1/2
{68, 54, 78} -> 1/2
{68, 63, 69} -> 1/(4*Sqrt[7])
{68, 64, 5} -> 1/2
{68, 65, 4} -> -1/2
{68, 66, 7} -> 1/2
{68, 67, 6} -> -1/2
{68, 69, 8} -> 1/Sqrt[3]
{68, 69, 15} -> -1/(2*Sqrt[6])
{68, 69, 24} -> -1/(2*Sqrt[10])
{68, 69, 35} -> -1/(2*Sqrt[15])
{68, 69, 48} -> -1/(2*Sqrt[21])
{68, 69, 63} -> -1/(4*Sqrt[7])
{68, 69, 80} -> -3/4
{68, 70, 14} -> -1/2
{68, 71, 13} -> -1/2
{68, 72, 21} -> -1/2
{68, 73, 20} -> -1/2
{68, 74, 30} -> -1/2
{68, 75, 29} -> -1/2
{68, 76, 41} -> -1/2
{68, 77, 40} -> -1/2
{68, 78, 54} -> -1/2
{68, 79, 53} -> -1/2
{68, 80, 69} -> 3/4
{68, 85, 98} -> -1/2
{68, 86, 97} -> 1/2
{68, 97, 86} -> -1/2
{68, 98, 85} -> 1/2
{69, 4, 64} -> -1/2
{69, 5, 65} -> -1/2
{69, 6, 66} -> -1/2
{69, 7, 67} -> -1/2
{69, 8, 68} -> 1/Sqrt[3]
{69, 13, 70} -> -1/2
{69, 14, 71} -> 1/2
{69, 15, 68} -> -1/(2*Sqrt[6])
{69, 20, 72} -> -1/2
{69, 21, 73} -> 1/2
{69, 24, 68} -> -1/(2*Sqrt[10])
{69, 29, 74} -> -1/2
{69, 30, 75} -> 1/2
{69, 35, 68} -> -1/(2*Sqrt[15])
{69, 40, 76} -> -1/2
{69, 41, 77} -> 1/2
{69, 48, 68} -> -1/(2*Sqrt[21])
{69, 53, 78} -> -1/2
{69, 54, 79} -> 1/2
{69, 63, 68} -> -1/(4*Sqrt[7])
{69, 64, 4} -> 1/2
{69, 65, 5} -> 1/2
{69, 66, 6} -> 1/2
{69, 67, 7} -> 1/2
{69, 68, 8} -> -(1/Sqrt[3])
{69, 68, 15} -> 1/(2*Sqrt[6])
{69, 68, 24} -> 1/(2*Sqrt[10])
{69, 68, 35} -> 1/(2*Sqrt[15])
{69, 68, 48} -> 1/(2*Sqrt[21])
{69, 68, 63} -> 1/(4*Sqrt[7])
{69, 68, 80} -> 3/4
{69, 70, 13} -> 1/2
{69, 71, 14} -> -1/2
{69, 72, 20} -> 1/2
{69, 73, 21} -> -1/2
{69, 74, 29} -> 1/2
{69, 75, 30} -> -1/2
{69, 76, 40} -> 1/2
{69, 77, 41} -> -1/2
{69, 78, 53} -> 1/2
{69, 79, 54} -> -1/2
{69, 80, 68} -> -3/4
{69, 85, 97} -> -1/2
{69, 86, 98} -> -1/2
{69, 97, 85} -> 1/2
{69, 98, 86} -> 1/2
{70, 9, 65} -> 1/2
{70, 10, 64} -> -1/2
{70, 11, 67} -> 1/2
{70, 12, 66} -> -1/2
{70, 13, 69} -> 1/2
{70, 14, 68} -> -1/2
{70, 15, 71} -> -Sqrt[3/2]/2
{70, 22, 73} -> 1/2
{70, 23, 72} -> 1/2
{70, 24, 71} -> 1/(2*Sqrt[10])
{70, 31, 75} -> 1/2
{70, 32, 74} -> 1/2
{70, 35, 71} -> 1/(2*Sqrt[15])
{70, 42, 77} -> 1/2
{70, 43, 76} -> 1/2
{70, 48, 71} -> 1/(2*Sqrt[21])
{70, 55, 79} -> 1/2
{70, 56, 78} -> 1/2
{70, 63, 71} -> 1/(4*Sqrt[7])
{70, 64, 10} -> 1/2
{70, 65, 9} -> -1/2
{70, 66, 12} -> 1/2
{70, 67, 11} -> -1/2
{70, 68, 14} -> 1/2
{70, 69, 13} -> -1/2
{70, 71, 15} -> Sqrt[3/2]/2
{70, 71, 24} -> -1/(2*Sqrt[10])
{70, 71, 35} -> -1/(2*Sqrt[15])
{70, 71, 48} -> -1/(2*Sqrt[21])
{70, 71, 63} -> -1/(4*Sqrt[7])
{70, 71, 80} -> -3/4
{70, 72, 23} -> -1/2
{70, 73, 22} -> -1/2
{70, 74, 32} -> -1/2
{70, 75, 31} -> -1/2
{70, 76, 43} -> -1/2
{70, 77, 42} -> -1/2
{70, 78, 56} -> -1/2
{70, 79, 55} -> -1/2
{70, 80, 71} -> 3/4
{70, 87, 98} -> -1/2
{70, 88, 97} -> 1/2
{70, 97, 88} -> -1/2
{70, 98, 87} -> 1/2
{71, 9, 64} -> -1/2
{71, 10, 65} -> -1/2
{71, 11, 66} -> -1/2
{71, 12, 67} -> -1/2
{71, 13, 68} -> -1/2
{71, 14, 69} -> -1/2
{71, 15, 70} -> Sqrt[3/2]/2
{71, 22, 72} -> -1/2
{71, 23, 73} -> 1/2
{71, 24, 70} -> -1/(2*Sqrt[10])
{71, 31, 74} -> -1/2
{71, 32, 75} -> 1/2
{71, 35, 70} -> -1/(2*Sqrt[15])
{71, 42, 76} -> -1/2
{71, 43, 77} -> 1/2
{71, 48, 70} -> -1/(2*Sqrt[21])
{71, 55, 78} -> -1/2
{71, 56, 79} -> 1/2
{71, 63, 70} -> -1/(4*Sqrt[7])
{71, 64, 9} -> 1/2
{71, 65, 10} -> 1/2
{71, 66, 11} -> 1/2
{71, 67, 12} -> 1/2
{71, 68, 13} -> 1/2
{71, 69, 14} -> 1/2
{71, 70, 15} -> -Sqrt[3/2]/2
{71, 70, 24} -> 1/(2*Sqrt[10])
{71, 70, 35} -> 1/(2*Sqrt[15])
{71, 70, 48} -> 1/(2*Sqrt[21])
{71, 70, 63} -> 1/(4*Sqrt[7])
{71, 70, 80} -> 3/4
{71, 72, 22} -> 1/2
{71, 73, 23} -> -1/2
{71, 74, 31} -> 1/2
{71, 75, 32} -> -1/2
{71, 76, 42} -> 1/2
{71, 77, 43} -> -1/2
{71, 78, 55} -> 1/2
{71, 79, 56} -> -1/2
{71, 80, 70} -> -3/4
{71, 87, 97} -> -1/2
{71, 88, 98} -> -1/2
{71, 97, 87} -> 1/2
{71, 98, 88} -> 1/2
{72, 16, 65} -> 1/2
{72, 17, 64} -> -1/2
{72, 18, 67} -> 1/2
{72, 19, 66} -> -1/2
{72, 20, 69} -> 1/2
{72, 21, 68} -> -1/2
{72, 22, 71} -> 1/2
{72, 23, 70} -> -1/2
{72, 24, 73} -> -Sqrt[2/5]
{72, 33, 75} -> 1/2
{72, 34, 74} -> 1/2
{72, 35, 73} -> 1/(2*Sqrt[15])
{72, 44, 77} -> 1/2
{72, 45, 76} -> 1/2
{72, 48, 73} -> 1/(2*Sqrt[21])
{72, 57, 79} -> 1/2
{72, 58, 78} -> 1/2
{72, 63, 73} -> 1/(4*Sqrt[7])
{72, 64, 17} -> 1/2
{72, 65, 16} -> -1/2
{72, 66, 19} -> 1/2
{72, 67, 18} -> -1/2
{72, 68, 21} -> 1/2
{72, 69, 20} -> -1/2
{72, 70, 23} -> 1/2
{72, 71, 22} -> -1/2
{72, 73, 24} -> Sqrt[2/5]
{72, 73, 35} -> -1/(2*Sqrt[15])
{72, 73, 48} -> -1/(2*Sqrt[21])
{72, 73, 63} -> -1/(4*Sqrt[7])
{72, 73, 80} -> -3/4
{72, 74, 34} -> -1/2
{72, 75, 33} -> -1/2
{72, 76, 45} -> -1/2
{72, 77, 44} -> -1/2
{72, 78, 58} -> -1/2
{72, 79, 57} -> -1/2
{72, 80, 73} -> 3/4
{72, 89, 98} -> -1/2
{72, 90, 97} -> 1/2
{72, 97, 90} -> -1/2
{72, 98, 89} -> 1/2
{73, 16, 64} -> -1/2
{73, 17, 65} -> -1/2
{73, 18, 66} -> -1/2
{73, 19, 67} -> -1/2
{73, 20, 68} -> -1/2
{73, 21, 69} -> -1/2
{73, 22, 70} -> -1/2
{73, 23, 71} -> -1/2
{73, 24, 72} -> Sqrt[2/5]
{73, 33, 74} -> -1/2
{73, 34, 75} -> 1/2
{73, 35, 72} -> -1/(2*Sqrt[15])
{73, 44, 76} -> -1/2
{73, 45, 77} -> 1/2
{73, 48, 72} -> -1/(2*Sqrt[21])
{73, 57, 78} -> -1/2
{73, 58, 79} -> 1/2
{73, 63, 72} -> -1/(4*Sqrt[7])
{73, 64, 16} -> 1/2
{73, 65, 17} -> 1/2
{73, 66, 18} -> 1/2
{73, 67, 19} -> 1/2
{73, 68, 20} -> 1/2
{73, 69, 21} -> 1/2
{73, 70, 22} -> 1/2
{73, 71, 23} -> 1/2
{73, 72, 24} -> -Sqrt[2/5]
{73, 72, 35} -> 1/(2*Sqrt[15])
{73, 72, 48} -> 1/(2*Sqrt[21])
{73, 72, 63} -> 1/(4*Sqrt[7])
{73, 72, 80} -> 3/4
{73, 74, 33} -> 1/2
{73, 75, 34} -> -1/2
{73, 76, 44} -> 1/2
{73, 77, 45} -> -1/2
{73, 78, 57} -> 1/2
{73, 79, 58} -> -1/2
{73, 80, 72} -> -3/4
{73, 89, 97} -> -1/2
{73, 90, 98} -> -1/2
{73, 97, 89} -> 1/2
{73, 98, 90} -> 1/2
{74, 25, 65} -> 1/2
{74, 26, 64} -> -1/2
{74, 27, 67} -> 1/2
{74, 28, 66} -> -1/2
{74, 29, 69} -> 1/2
{74, 30, 68} -> -1/2
{74, 31, 71} -> 1/2
{74, 32, 70} -> -1/2
{74, 33, 73} -> 1/2
{74, 34, 72} -> -1/2
{74, 35, 75} -> -Sqrt[5/3]/2
{74, 46, 77} -> 1/2
{74, 47, 76} -> 1/2
{74, 48, 75} -> 1/(2*Sqrt[21])
{74, 59, 79} -> 1/2
{74, 60, 78} -> 1/2
{74, 63, 75} -> 1/(4*Sqrt[7])
{74, 64, 26} -> 1/2
{74, 65, 25} -> -1/2
{74, 66, 28} -> 1/2
{74, 67, 27} -> -1/2
{74, 68, 30} -> 1/2
{74, 69, 29} -> -1/2
{74, 70, 32} -> 1/2
{74, 71, 31} -> -1/2
{74, 72, 34} -> 1/2
{74, 73, 33} -> -1/2
{74, 75, 35} -> Sqrt[5/3]/2
{74, 75, 48} -> -1/(2*Sqrt[21])
{74, 75, 63} -> -1/(4*Sqrt[7])
{74, 75, 80} -> -3/4
{74, 76, 47} -> -1/2
{74, 77, 46} -> -1/2
{74, 78, 60} -> -1/2
{74, 79, 59} -> -1/2
{74, 80, 75} -> 3/4
{74, 91, 98} -> -1/2
{74, 92, 97} -> 1/2
{74, 97, 92} -> -1/2
{74, 98, 91} -> 1/2
{75, 25, 64} -> -1/2
{75, 26, 65} -> -1/2
{75, 27, 66} -> -1/2
{75, 28, 67} -> -1/2
{75, 29, 68} -> -1/2
{75, 30, 69} -> -1/2
{75, 31, 70} -> -1/2
{75, 32, 71} -> -1/2
{75, 33, 72} -> -1/2
{75, 34, 73} -> -1/2
{75, 35, 74} -> Sqrt[5/3]/2
{75, 46, 76} -> -1/2
{75, 47, 77} -> 1/2
{75, 48, 74} -> -1/(2*Sqrt[21])
{75, 59, 78} -> -1/2
{75, 60, 79} -> 1/2
{75, 63, 74} -> -1/(4*Sqrt[7])
{75, 64, 25} -> 1/2
{75, 65, 26} -> 1/2
{75, 66, 27} -> 1/2
{75, 67, 28} -> 1/2
{75, 68, 29} -> 1/2
{75, 69, 30} -> 1/2
{75, 70, 31} -> 1/2
{75, 71, 32} -> 1/2
{75, 72, 33} -> 1/2
{75, 73, 34} -> 1/2
{75, 74, 35} -> -Sqrt[5/3]/2
{75, 74, 48} -> 1/(2*Sqrt[21])
{75, 74, 63} -> 1/(4*Sqrt[7])
{75, 74, 80} -> 3/4
{75, 76, 46} -> 1/2
{75, 77, 47} -> -1/2
{75, 78, 59} -> 1/2
{75, 79, 60} -> -1/2
{75, 80, 74} -> -3/4
{75, 91, 97} -> -1/2
{75, 92, 98} -> -1/2
{75, 97, 91} -> 1/2
{75, 98, 92} -> 1/2
{76, 36, 65} -> 1/2
{76, 37, 64} -> -1/2
{76, 38, 67} -> 1/2
{76, 39, 66} -> -1/2
{76, 40, 69} -> 1/2
{76, 41, 68} -> -1/2
{76, 42, 71} -> 1/2
{76, 43, 70} -> -1/2
{76, 44, 73} -> 1/2
{76, 45, 72} -> -1/2
{76, 46, 75} -> 1/2
{76, 47, 74} -> -1/2
{76, 48, 77} -> -Sqrt[3/7]
{76, 61, 79} -> 1/2
{76, 62, 78} -> 1/2
{76, 63, 77} -> 1/(4*Sqrt[7])
{76, 64, 37} -> 1/2
{76, 65, 36} -> -1/2
{76, 66, 39} -> 1/2
{76, 67, 38} -> -1/2
{76, 68, 41} -> 1/2
{76, 69, 40} -> -1/2
{76, 70, 43} -> 1/2
{76, 71, 42} -> -1/2
{76, 72, 45} -> 1/2
{76, 73, 44} -> -1/2
{76, 74, 47} -> 1/2
{76, 75, 46} -> -1/2
{76, 77, 48} -> Sqrt[3/7]
{76, 77, 63} -> -1/(4*Sqrt[7])
{76, 77, 80} -> -3/4
{76, 78, 62} -> -1/2
{76, 79, 61} -> -1/2
{76, 80, 77} -> 3/4
{76, 93, 98} -> -1/2
{76, 94, 97} -> 1/2
{76, 97, 94} -> -1/2
{76, 98, 93} -> 1/2
{77, 36, 64} -> -1/2
{77, 37, 65} -> -1/2
{77, 38, 66} -> -1/2
{77, 39, 67} -> -1/2
{77, 40, 68} -> -1/2
{77, 41, 69} -> -1/2
{77, 42, 70} -> -1/2
{77, 43, 71} -> -1/2
{77, 44, 72} -> -1/2
{77, 45, 73} -> -1/2
{77, 46, 74} -> -1/2
{77, 47, 75} -> -1/2
{77, 48, 76} -> Sqrt[3/7]
{77, 61, 78} -> -1/2
{77, 62, 79} -> 1/2
{77, 63, 76} -> -1/(4*Sqrt[7])
{77, 64, 36} -> 1/2
{77, 65, 37} -> 1/2
{77, 66, 38} -> 1/2
{77, 67, 39} -> 1/2
{77, 68, 40} -> 1/2
{77, 69, 41} -> 1/2
{77, 70, 42} -> 1/2
{77, 71, 43} -> 1/2
{77, 72, 44} -> 1/2
{77, 73, 45} -> 1/2
{77, 74, 46} -> 1/2
{77, 75, 47} -> 1/2
{77, 76, 48} -> -Sqrt[3/7]
{77, 76, 63} -> 1/(4*Sqrt[7])
{77, 76, 80} -> 3/4
{77, 78, 61} -> 1/2
{77, 79, 62} -> -1/2
{77, 80, 76} -> -3/4
{77, 93, 97} -> -1/2
{77, 94, 98} -> -1/2
{77, 97, 93} -> 1/2
{77, 98, 94} -> 1/2
{78, 49, 65} -> 1/2
{78, 50, 64} -> -1/2
{78, 51, 67} -> 1/2
{78, 52, 66} -> -1/2
{78, 53, 69} -> 1/2
{78, 54, 68} -> -1/2
{78, 55, 71} -> 1/2
{78, 56, 70} -> -1/2
{78, 57, 73} -> 1/2
{78, 58, 72} -> -1/2
{78, 59, 75} -> 1/2
{78, 60, 74} -> -1/2
{78, 61, 77} -> 1/2
{78, 62, 76} -> -1/2
{78, 63, 79} -> -Sqrt[7]/4
{78, 64, 50} -> 1/2
{78, 65, 49} -> -1/2
{78, 66, 52} -> 1/2
{78, 67, 51} -> -1/2
{78, 68, 54} -> 1/2
{78, 69, 53} -> -1/2
{78, 70, 56} -> 1/2
{78, 71, 55} -> -1/2
{78, 72, 58} -> 1/2
{78, 73, 57} -> -1/2
{78, 74, 60} -> 1/2
{78, 75, 59} -> -1/2
{78, 76, 62} -> 1/2
{78, 77, 61} -> -1/2
{78, 79, 63} -> Sqrt[7]/4
{78, 79, 80} -> -3/4
{78, 80, 79} -> 3/4
{78, 95, 98} -> -1/2
{78, 96, 97} -> 1/2
{78, 97, 96} -> -1/2
{78, 98, 95} -> 1/2
{79, 49, 64} -> -1/2
{79, 50, 65} -> -1/2
{79, 51, 66} -> -1/2
{79, 52, 67} -> -1/2
{79, 53, 68} -> -1/2
{79, 54, 69} -> -1/2
{79, 55, 70} -> -1/2
{79, 56, 71} -> -1/2
{79, 57, 72} -> -1/2
{79, 58, 73} -> -1/2
{79, 59, 74} -> -1/2
{79, 60, 75} -> -1/2
{79, 61, 76} -> -1/2
{79, 62, 77} -> -1/2
{79, 63, 78} -> Sqrt[7]/4
{79, 64, 49} -> 1/2
{79, 65, 50} -> 1/2
{79, 66, 51} -> 1/2
{79, 67, 52} -> 1/2
{79, 68, 53} -> 1/2
{79, 69, 54} -> 1/2
{79, 70, 55} -> 1/2
{79, 71, 56} -> 1/2
{79, 72, 57} -> 1/2
{79, 73, 58} -> 1/2
{79, 74, 59} -> 1/2
{79, 75, 60} -> 1/2
{79, 76, 61} -> 1/2
{79, 77, 62} -> 1/2
{79, 78, 63} -> -Sqrt[7]/4
{79, 78, 80} -> 3/4
{79, 80, 78} -> -3/4
{79, 95, 97} -> -1/2
{79, 96, 98} -> -1/2
{79, 97, 95} -> 1/2
{79, 98, 96} -> 1/2
{80, 64, 65} -> -3/4
{80, 65, 64} -> 3/4
{80, 66, 67} -> -3/4
{80, 67, 66} -> 3/4
{80, 68, 69} -> -3/4
{80, 69, 68} -> 3/4
{80, 70, 71} -> -3/4
{80, 71, 70} -> 3/4
{80, 72, 73} -> -3/4
{80, 73, 72} -> 3/4
{80, 74, 75} -> -3/4
{80, 75, 74} -> 3/4
{80, 76, 77} -> -3/4
{80, 77, 76} -> 3/4
{80, 78, 79} -> -3/4
{80, 79, 78} -> 3/4
{80, 81, 82} -> -1/12
{80, 82, 81} -> 1/12
{80, 83, 84} -> -1/12
{80, 84, 83} -> 1/12
{80, 85, 86} -> -1/12
{80, 86, 85} -> 1/12
{80, 87, 88} -> -1/12
{80, 88, 87} -> 1/12
{80, 89, 90} -> -1/12
{80, 90, 89} -> 1/12
{80, 91, 92} -> -1/12
{80, 92, 91} -> 1/12
{80, 93, 94} -> -1/12
{80, 94, 93} -> 1/12
{80, 95, 96} -> -1/12
{80, 96, 95} -> 1/12
{80, 97, 98} -> 2/3
{80, 98, 97} -> -2/3
{81, 1, 84} -> 1/2
{81, 2, 83} -> 1/2
{81, 3, 82} -> 1/2
{81, 4, 86} -> 1/2
{81, 5, 85} -> 1/2
{81, 8, 82} -> 1/(2*Sqrt[3])
{81, 9, 88} -> 1/2
{81, 10, 87} -> 1/2
{81, 15, 82} -> 1/(2*Sqrt[6])
{81, 16, 90} -> 1/2
{81, 17, 89} -> 1/2
{81, 24, 82} -> 1/(2*Sqrt[10])
{81, 25, 92} -> 1/2
{81, 26, 91} -> 1/2
{81, 35, 82} -> 1/(2*Sqrt[15])
{81, 36, 94} -> 1/2
{81, 37, 93} -> 1/2
{81, 48, 82} -> 1/(2*Sqrt[21])
{81, 49, 96} -> 1/2
{81, 50, 95} -> 1/2
{81, 63, 82} -> 1/(4*Sqrt[7])
{81, 64, 98} -> 1/2
{81, 65, 97} -> 1/2
{81, 80, 82} -> 1/12
{81, 82, 3} -> -1/2
{81, 82, 8} -> -1/(2*Sqrt[3])
{81, 82, 15} -> -1/(2*Sqrt[6])
{81, 82, 24} -> -1/(2*Sqrt[10])
{81, 82, 35} -> -1/(2*Sqrt[15])
{81, 82, 48} -> -1/(2*Sqrt[21])
{81, 82, 63} -> -1/(4*Sqrt[7])
{81, 82, 80} -> -1/12
{81, 82, 99} -> -Sqrt[5]/3
{81, 83, 2} -> -1/2
{81, 84, 1} -> -1/2
{81, 85, 5} -> -1/2
{81, 86, 4} -> -1/2
{81, 87, 10} -> -1/2
{81, 88, 9} -> -1/2
{81, 89, 17} -> -1/2
{81, 90, 16} -> -1/2
{81, 91, 26} -> -1/2
{81, 92, 25} -> -1/2
{81, 93, 37} -> -1/2
{81, 94, 36} -> -1/2
{81, 95, 50} -> -1/2
{81, 96, 49} -> -1/2
{81, 97, 65} -> -1/2
{81, 98, 64} -> -1/2
{81, 99, 82} -> Sqrt[5]/3
{82, 1, 83} -> -1/2
{82, 2, 84} -> 1/2
{82, 3, 81} -> -1/2
{82, 4, 85} -> -1/2
{82, 5, 86} -> 1/2
{82, 8, 81} -> -1/(2*Sqrt[3])
{82, 9, 87} -> -1/2
{82, 10, 88} -> 1/2
{82, 15, 81} -> -1/(2*Sqrt[6])
{82, 16, 89} -> -1/2
{82, 17, 90} -> 1/2
{82, 24, 81} -> -1/(2*Sqrt[10])
{82, 25, 91} -> -1/2
{82, 26, 92} -> 1/2
{82, 35, 81} -> -1/(2*Sqrt[15])
{82, 36, 93} -> -1/2
{82, 37, 94} -> 1/2
{82, 48, 81} -> -1/(2*Sqrt[21])
{82, 49, 95} -> -1/2
{82, 50, 96} -> 1/2
{82, 63, 81} -> -1/(4*Sqrt[7])
{82, 64, 97} -> -1/2
{82, 65, 98} -> 1/2
{82, 80, 81} -> -1/12
{82, 81, 3} -> 1/2
{82, 81, 8} -> 1/(2*Sqrt[3])
{82, 81, 15} -> 1/(2*Sqrt[6])
{82, 81, 24} -> 1/(2*Sqrt[10])
{82, 81, 35} -> 1/(2*Sqrt[15])
{82, 81, 48} -> 1/(2*Sqrt[21])
{82, 81, 63} -> 1/(4*Sqrt[7])
{82, 81, 80} -> 1/12
{82, 81, 99} -> Sqrt[5]/3
{82, 83, 1} -> 1/2
{82, 84, 2} -> -1/2
{82, 85, 4} -> 1/2
{82, 86, 5} -> -1/2
{82, 87, 9} -> 1/2
{82, 88, 10} -> -1/2
{82, 89, 16} -> 1/2
{82, 90, 17} -> -1/2
{82, 91, 25} -> 1/2
{82, 92, 26} -> -1/2
{82, 93, 36} -> 1/2
{82, 94, 37} -> -1/2
{82, 95, 49} -> 1/2
{82, 96, 50} -> -1/2
{82, 97, 64} -> 1/2
{82, 98, 65} -> -1/2
{82, 99, 81} -> -Sqrt[5]/3
{83, 1, 82} -> 1/2
{83, 2, 81} -> -1/2
{83, 3, 84} -> -1/2
{83, 6, 86} -> 1/2
{83, 7, 85} -> 1/2
{83, 8, 84} -> 1/(2*Sqrt[3])
{83, 11, 88} -> 1/2
{83, 12, 87} -> 1/2
{83, 15, 84} -> 1/(2*Sqrt[6])
{83, 18, 90} -> 1/2
{83, 19, 89} -> 1/2
{83, 24, 84} -> 1/(2*Sqrt[10])
{83, 27, 92} -> 1/2
{83, 28, 91} -> 1/2
{83, 35, 84} -> 1/(2*Sqrt[15])
{83, 38, 94} -> 1/2
{83, 39, 93} -> 1/2
{83, 48, 84} -> 1/(2*Sqrt[21])
{83, 51, 96} -> 1/2
{83, 52, 95} -> 1/2
{83, 63, 84} -> 1/(4*Sqrt[7])
{83, 66, 98} -> 1/2
{83, 67, 97} -> 1/2
{83, 80, 84} -> 1/12
{83, 81, 2} -> 1/2
{83, 82, 1} -> -1/2
{83, 84, 3} -> 1/2
{83, 84, 8} -> -1/(2*Sqrt[3])
{83, 84, 15} -> -1/(2*Sqrt[6])
{83, 84, 24} -> -1/(2*Sqrt[10])
{83, 84, 35} -> -1/(2*Sqrt[15])
{83, 84, 48} -> -1/(2*Sqrt[21])
{83, 84, 63} -> -1/(4*Sqrt[7])
{83, 84, 80} -> -1/12
{83, 84, 99} -> -Sqrt[5]/3
{83, 85, 7} -> -1/2
{83, 86, 6} -> -1/2
{83, 87, 12} -> -1/2
{83, 88, 11} -> -1/2
{83, 89, 19} -> -1/2
{83, 90, 18} -> -1/2
{83, 91, 28} -> -1/2
{83, 92, 27} -> -1/2
{83, 93, 39} -> -1/2
{83, 94, 38} -> -1/2
{83, 95, 52} -> -1/2
{83, 96, 51} -> -1/2
{83, 97, 67} -> -1/2
{83, 98, 66} -> -1/2
{83, 99, 84} -> Sqrt[5]/3
{84, 1, 81} -> -1/2
{84, 2, 82} -> -1/2
{84, 3, 83} -> 1/2
{84, 6, 85} -> -1/2
{84, 7, 86} -> 1/2
{84, 8, 83} -> -1/(2*Sqrt[3])
{84, 11, 87} -> -1/2
{84, 12, 88} -> 1/2
{84, 15, 83} -> -1/(2*Sqrt[6])
{84, 18, 89} -> -1/2
{84, 19, 90} -> 1/2
{84, 24, 83} -> -1/(2*Sqrt[10])
{84, 27, 91} -> -1/2
{84, 28, 92} -> 1/2
{84, 35, 83} -> -1/(2*Sqrt[15])
{84, 38, 93} -> -1/2
{84, 39, 94} -> 1/2
{84, 48, 83} -> -1/(2*Sqrt[21])
{84, 51, 95} -> -1/2
{84, 52, 96} -> 1/2
{84, 63, 83} -> -1/(4*Sqrt[7])
{84, 66, 97} -> -1/2
{84, 67, 98} -> 1/2
{84, 80, 83} -> -1/12
{84, 81, 1} -> 1/2
{84, 82, 2} -> 1/2
{84, 83, 3} -> -1/2
{84, 83, 8} -> 1/(2*Sqrt[3])
{84, 83, 15} -> 1/(2*Sqrt[6])
{84, 83, 24} -> 1/(2*Sqrt[10])
{84, 83, 35} -> 1/(2*Sqrt[15])
{84, 83, 48} -> 1/(2*Sqrt[21])
{84, 83, 63} -> 1/(4*Sqrt[7])
{84, 83, 80} -> 1/12
{84, 83, 99} -> Sqrt[5]/3
{84, 85, 6} -> 1/2
{84, 86, 7} -> -1/2
{84, 87, 11} -> 1/2
{84, 88, 12} -> -1/2
{84, 89, 18} -> 1/2
{84, 90, 19} -> -1/2
{84, 91, 27} -> 1/2
{84, 92, 28} -> -1/2
{84, 93, 38} -> 1/2
{84, 94, 39} -> -1/2
{84, 95, 51} -> 1/2
{84, 96, 52} -> -1/2
{84, 97, 66} -> 1/2
{84, 98, 67} -> -1/2
{84, 99, 83} -> -Sqrt[5]/3
{85, 4, 82} -> 1/2
{85, 5, 81} -> -1/2
{85, 6, 84} -> 1/2
{85, 7, 83} -> -1/2
{85, 8, 86} -> -(1/Sqrt[3])
{85, 13, 88} -> 1/2
{85, 14, 87} -> 1/2
{85, 15, 86} -> 1/(2*Sqrt[6])
{85, 20, 90} -> 1/2
{85, 21, 89} -> 1/2
{85, 24, 86} -> 1/(2*Sqrt[10])
{85, 29, 92} -> 1/2
{85, 30, 91} -> 1/2
{85, 35, 86} -> 1/(2*Sqrt[15])
{85, 40, 94} -> 1/2
{85, 41, 93} -> 1/2
{85, 48, 86} -> 1/(2*Sqrt[21])
{85, 53, 96} -> 1/2
{85, 54, 95} -> 1/2
{85, 63, 86} -> 1/(4*Sqrt[7])
{85, 68, 98} -> 1/2
{85, 69, 97} -> 1/2
{85, 80, 86} -> 1/12
{85, 81, 5} -> 1/2
{85, 82, 4} -> -1/2
{85, 83, 7} -> 1/2
{85, 84, 6} -> -1/2
{85, 86, 8} -> 1/Sqrt[3]
{85, 86, 15} -> -1/(2*Sqrt[6])
{85, 86, 24} -> -1/(2*Sqrt[10])
{85, 86, 35} -> -1/(2*Sqrt[15])
{85, 86, 48} -> -1/(2*Sqrt[21])
{85, 86, 63} -> -1/(4*Sqrt[7])
{85, 86, 80} -> -1/12
{85, 86, 99} -> -Sqrt[5]/3
{85, 87, 14} -> -1/2
{85, 88, 13} -> -1/2
{85, 89, 21} -> -1/2
{85, 90, 20} -> -1/2
{85, 91, 30} -> -1/2
{85, 92, 29} -> -1/2
{85, 93, 41} -> -1/2
{85, 94, 40} -> -1/2
{85, 95, 54} -> -1/2
{85, 96, 53} -> -1/2
{85, 97, 69} -> -1/2
{85, 98, 68} -> -1/2
{85, 99, 86} -> Sqrt[5]/3
{86, 4, 81} -> -1/2
{86, 5, 82} -> -1/2
{86, 6, 83} -> -1/2
{86, 7, 84} -> -1/2
{86, 8, 85} -> 1/Sqrt[3]
{86, 13, 87} -> -1/2
{86, 14, 88} -> 1/2
{86, 15, 85} -> -1/(2*Sqrt[6])
{86, 20, 89} -> -1/2
{86, 21, 90} -> 1/2
{86, 24, 85} -> -1/(2*Sqrt[10])
{86, 29, 91} -> -1/2
{86, 30, 92} -> 1/2
{86, 35, 85} -> -1/(2*Sqrt[15])
{86, 40, 93} -> -1/2
{86, 41, 94} -> 1/2
{86, 48, 85} -> -1/(2*Sqrt[21])
{86, 53, 95} -> -1/2
{86, 54, 96} -> 1/2
{86, 63, 85} -> -1/(4*Sqrt[7])
{86, 68, 97} -> -1/2
{86, 69, 98} -> 1/2
{86, 80, 85} -> -1/12
{86, 81, 4} -> 1/2
{86, 82, 5} -> 1/2
{86, 83, 6} -> 1/2
{86, 84, 7} -> 1/2
{86, 85, 8} -> -(1/Sqrt[3])
{86, 85, 15} -> 1/(2*Sqrt[6])
{86, 85, 24} -> 1/(2*Sqrt[10])
{86, 85, 35} -> 1/(2*Sqrt[15])
{86, 85, 48} -> 1/(2*Sqrt[21])
{86, 85, 63} -> 1/(4*Sqrt[7])
{86, 85, 80} -> 1/12
{86, 85, 99} -> Sqrt[5]/3
{86, 87, 13} -> 1/2
{86, 88, 14} -> -1/2
{86, 89, 20} -> 1/2
{86, 90, 21} -> -1/2
{86, 91, 29} -> 1/2
{86, 92, 30} -> -1/2
{86, 93, 40} -> 1/2
{86, 94, 41} -> -1/2
{86, 95, 53} -> 1/2
{86, 96, 54} -> -1/2
{86, 97, 68} -> 1/2
{86, 98, 69} -> -1/2
{86, 99, 85} -> -Sqrt[5]/3
{87, 9, 82} -> 1/2
{87, 10, 81} -> -1/2
{87, 11, 84} -> 1/2
{87, 12, 83} -> -1/2
{87, 13, 86} -> 1/2
{87, 14, 85} -> -1/2
{87, 15, 88} -> -Sqrt[3/2]/2
{87, 22, 90} -> 1/2
{87, 23, 89} -> 1/2
{87, 24, 88} -> 1/(2*Sqrt[10])
{87, 31, 92} -> 1/2
{87, 32, 91} -> 1/2
{87, 35, 88} -> 1/(2*Sqrt[15])
{87, 42, 94} -> 1/2
{87, 43, 93} -> 1/2
{87, 48, 88} -> 1/(2*Sqrt[21])
{87, 55, 96} -> 1/2
{87, 56, 95} -> 1/2
{87, 63, 88} -> 1/(4*Sqrt[7])
{87, 70, 98} -> 1/2
{87, 71, 97} -> 1/2
{87, 80, 88} -> 1/12
{87, 81, 10} -> 1/2
{87, 82, 9} -> -1/2
{87, 83, 12} -> 1/2
{87, 84, 11} -> -1/2
{87, 85, 14} -> 1/2
{87, 86, 13} -> -1/2
{87, 88, 15} -> Sqrt[3/2]/2
{87, 88, 24} -> -1/(2*Sqrt[10])
{87, 88, 35} -> -1/(2*Sqrt[15])
{87, 88, 48} -> -1/(2*Sqrt[21])
{87, 88, 63} -> -1/(4*Sqrt[7])
{87, 88, 80} -> -1/12
{87, 88, 99} -> -Sqrt[5]/3
{87, 89, 23} -> -1/2
{87, 90, 22} -> -1/2
{87, 91, 32} -> -1/2
{87, 92, 31} -> -1/2
{87, 93, 43} -> -1/2
{87, 94, 42} -> -1/2
{87, 95, 56} -> -1/2
{87, 96, 55} -> -1/2
{87, 97, 71} -> -1/2
{87, 98, 70} -> -1/2
{87, 99, 88} -> Sqrt[5]/3
{88, 9, 81} -> -1/2
{88, 10, 82} -> -1/2
{88, 11, 83} -> -1/2
{88, 12, 84} -> -1/2
{88, 13, 85} -> -1/2
{88, 14, 86} -> -1/2
{88, 15, 87} -> Sqrt[3/2]/2
{88, 22, 89} -> -1/2
{88, 23, 90} -> 1/2
{88, 24, 87} -> -1/(2*Sqrt[10])
{88, 31, 91} -> -1/2
{88, 32, 92} -> 1/2
{88, 35, 87} -> -1/(2*Sqrt[15])
{88, 42, 93} -> -1/2
{88, 43, 94} -> 1/2
{88, 48, 87} -> -1/(2*Sqrt[21])
{88, 55, 95} -> -1/2
{88, 56, 96} -> 1/2
{88, 63, 87} -> -1/(4*Sqrt[7])
{88, 70, 97} -> -1/2
{88, 71, 98} -> 1/2
{88, 80, 87} -> -1/12
{88, 81, 9} -> 1/2
{88, 82, 10} -> 1/2
{88, 83, 11} -> 1/2
{88, 84, 12} -> 1/2
{88, 85, 13} -> 1/2
{88, 86, 14} -> 1/2
{88, 87, 15} -> -Sqrt[3/2]/2
{88, 87, 24} -> 1/(2*Sqrt[10])
{88, 87, 35} -> 1/(2*Sqrt[15])
{88, 87, 48} -> 1/(2*Sqrt[21])
{88, 87, 63} -> 1/(4*Sqrt[7])
{88, 87, 80} -> 1/12
{88, 87, 99} -> Sqrt[5]/3
{88, 89, 22} -> 1/2
{88, 90, 23} -> -1/2
{88, 91, 31} -> 1/2
{88, 92, 32} -> -1/2
{88, 93, 42} -> 1/2
{88, 94, 43} -> -1/2
{88, 95, 55} -> 1/2
{88, 96, 56} -> -1/2
{88, 97, 70} -> 1/2
{88, 98, 71} -> -1/2
{88, 99, 87} -> -Sqrt[5]/3
{89, 16, 82} -> 1/2
{89, 17, 81} -> -1/2
{89, 18, 84} -> 1/2
{89, 19, 83} -> -1/2
{89, 20, 86} -> 1/2
{89, 21, 85} -> -1/2
{89, 22, 88} -> 1/2
{89, 23, 87} -> -1/2
{89, 24, 90} -> -Sqrt[2/5]
{89, 33, 92} -> 1/2
{89, 34, 91} -> 1/2
{89, 35, 90} -> 1/(2*Sqrt[15])
{89, 44, 94} -> 1/2
{89, 45, 93} -> 1/2
{89, 48, 90} -> 1/(2*Sqrt[21])
{89, 57, 96} -> 1/2
{89, 58, 95} -> 1/2
{89, 63, 90} -> 1/(4*Sqrt[7])
{89, 72, 98} -> 1/2
{89, 73, 97} -> 1/2
{89, 80, 90} -> 1/12
{89, 81, 17} -> 1/2
{89, 82, 16} -> -1/2
{89, 83, 19} -> 1/2
{89, 84, 18} -> -1/2
{89, 85, 21} -> 1/2
{89, 86, 20} -> -1/2
{89, 87, 23} -> 1/2
{89, 88, 22} -> -1/2
{89, 90, 24} -> Sqrt[2/5]
{89, 90, 35} -> -1/(2*Sqrt[15])
{89, 90, 48} -> -1/(2*Sqrt[21])
{89, 90, 63} -> -1/(4*Sqrt[7])
{89, 90, 80} -> -1/12
{89, 90, 99} -> -Sqrt[5]/3
{89, 91, 34} -> -1/2
{89, 92, 33} -> -1/2
{89, 93, 45} -> -1/2
{89, 94, 44} -> -1/2
{89, 95, 58} -> -1/2
{89, 96, 57} -> -1/2
{89, 97, 73} -> -1/2
{89, 98, 72} -> -1/2
{89, 99, 90} -> Sqrt[5]/3
{90, 16, 81} -> -1/2
{90, 17, 82} -> -1/2
{90, 18, 83} -> -1/2
{90, 19, 84} -> -1/2
{90, 20, 85} -> -1/2
{90, 21, 86} -> -1/2
{90, 22, 87} -> -1/2
{90, 23, 88} -> -1/2
{90, 24, 89} -> Sqrt[2/5]
{90, 33, 91} -> -1/2
{90, 34, 92} -> 1/2
{90, 35, 89} -> -1/(2*Sqrt[15])
{90, 44, 93} -> -1/2
{90, 45, 94} -> 1/2
{90, 48, 89} -> -1/(2*Sqrt[21])
{90, 57, 95} -> -1/2
{90, 58, 96} -> 1/2
{90, 63, 89} -> -1/(4*Sqrt[7])
{90, 72, 97} -> -1/2
{90, 73, 98} -> 1/2
{90, 80, 89} -> -1/12
{90, 81, 16} -> 1/2
{90, 82, 17} -> 1/2
{90, 83, 18} -> 1/2
{90, 84, 19} -> 1/2
{90, 85, 20} -> 1/2
{90, 86, 21} -> 1/2
{90, 87, 22} -> 1/2
{90, 88, 23} -> 1/2
{90, 89, 24} -> -Sqrt[2/5]
{90, 89, 35} -> 1/(2*Sqrt[15])
{90, 89, 48} -> 1/(2*Sqrt[21])
{90, 89, 63} -> 1/(4*Sqrt[7])
{90, 89, 80} -> 1/12
{90, 89, 99} -> Sqrt[5]/3
{90, 91, 33} -> 1/2
{90, 92, 34} -> -1/2
{90, 93, 44} -> 1/2
{90, 94, 45} -> -1/2
{90, 95, 57} -> 1/2
{90, 96, 58} -> -1/2
{90, 97, 72} -> 1/2
{90, 98, 73} -> -1/2
{90, 99, 89} -> -Sqrt[5]/3
{91, 25, 82} -> 1/2
{91, 26, 81} -> -1/2
{91, 27, 84} -> 1/2
{91, 28, 83} -> -1/2
{91, 29, 86} -> 1/2
{91, 30, 85} -> -1/2
{91, 31, 88} -> 1/2
{91, 32, 87} -> -1/2
{91, 33, 90} -> 1/2
{91, 34, 89} -> -1/2
{91, 35, 92} -> -Sqrt[5/3]/2
{91, 46, 94} -> 1/2
{91, 47, 93} -> 1/2
{91, 48, 92} -> 1/(2*Sqrt[21])
{91, 59, 96} -> 1/2
{91, 60, 95} -> 1/2
{91, 63, 92} -> 1/(4*Sqrt[7])
{91, 74, 98} -> 1/2
{91, 75, 97} -> 1/2
{91, 80, 92} -> 1/12
{91, 81, 26} -> 1/2
{91, 82, 25} -> -1/2
{91, 83, 28} -> 1/2
{91, 84, 27} -> -1/2
{91, 85, 30} -> 1/2
{91, 86, 29} -> -1/2
{91, 87, 32} -> 1/2
{91, 88, 31} -> -1/2
{91, 89, 34} -> 1/2
{91, 90, 33} -> -1/2
{91, 92, 35} -> Sqrt[5/3]/2
{91, 92, 48} -> -1/(2*Sqrt[21])
{91, 92, 63} -> -1/(4*Sqrt[7])
{91, 92, 80} -> -1/12
{91, 92, 99} -> -Sqrt[5]/3
{91, 93, 47} -> -1/2
{91, 94, 46} -> -1/2
{91, 95, 60} -> -1/2
{91, 96, 59} -> -1/2
{91, 97, 75} -> -1/2
{91, 98, 74} -> -1/2
{91, 99, 92} -> Sqrt[5]/3
{92, 25, 81} -> -1/2
{92, 26, 82} -> -1/2
{92, 27, 83} -> -1/2
{92, 28, 84} -> -1/2
{92, 29, 85} -> -1/2
{92, 30, 86} -> -1/2
{92, 31, 87} -> -1/2
{92, 32, 88} -> -1/2
{92, 33, 89} -> -1/2
{92, 34, 90} -> -1/2
{92, 35, 91} -> Sqrt[5/3]/2
{92, 46, 93} -> -1/2
{92, 47, 94} -> 1/2
{92, 48, 91} -> -1/(2*Sqrt[21])
{92, 59, 95} -> -1/2
{92, 60, 96} -> 1/2
{92, 63, 91} -> -1/(4*Sqrt[7])
{92, 74, 97} -> -1/2
{92, 75, 98} -> 1/2
{92, 80, 91} -> -1/12
{92, 81, 25} -> 1/2
{92, 82, 26} -> 1/2
{92, 83, 27} -> 1/2
{92, 84, 28} -> 1/2
{92, 85, 29} -> 1/2
{92, 86, 30} -> 1/2
{92, 87, 31} -> 1/2
{92, 88, 32} -> 1/2
{92, 89, 33} -> 1/2
{92, 90, 34} -> 1/2
{92, 91, 35} -> -Sqrt[5/3]/2
{92, 91, 48} -> 1/(2*Sqrt[21])
{92, 91, 63} -> 1/(4*Sqrt[7])
{92, 91, 80} -> 1/12
{92, 91, 99} -> Sqrt[5]/3
{92, 93, 46} -> 1/2
{92, 94, 47} -> -1/2
{92, 95, 59} -> 1/2
{92, 96, 60} -> -1/2
{92, 97, 74} -> 1/2
{92, 98, 75} -> -1/2
{92, 99, 91} -> -Sqrt[5]/3
{93, 36, 82} -> 1/2
{93, 37, 81} -> -1/2
{93, 38, 84} -> 1/2
{93, 39, 83} -> -1/2
{93, 40, 86} -> 1/2
{93, 41, 85} -> -1/2
{93, 42, 88} -> 1/2
{93, 43, 87} -> -1/2
{93, 44, 90} -> 1/2
{93, 45, 89} -> -1/2
{93, 46, 92} -> 1/2
{93, 47, 91} -> -1/2
{93, 48, 94} -> -Sqrt[3/7]
{93, 61, 96} -> 1/2
{93, 62, 95} -> 1/2
{93, 63, 94} -> 1/(4*Sqrt[7])
{93, 76, 98} -> 1/2
{93, 77, 97} -> 1/2
{93, 80, 94} -> 1/12
{93, 81, 37} -> 1/2
{93, 82, 36} -> -1/2
{93, 83, 39} -> 1/2
{93, 84, 38} -> -1/2
{93, 85, 41} -> 1/2
{93, 86, 40} -> -1/2
{93, 87, 43} -> 1/2
{93, 88, 42} -> -1/2
{93, 89, 45} -> 1/2
{93, 90, 44} -> -1/2
{93, 91, 47} -> 1/2
{93, 92, 46} -> -1/2
{93, 94, 48} -> Sqrt[3/7]
{93, 94, 63} -> -1/(4*Sqrt[7])
{93, 94, 80} -> -1/12
{93, 94, 99} -> -Sqrt[5]/3
{93, 95, 62} -> -1/2
{93, 96, 61} -> -1/2
{93, 97, 77} -> -1/2
{93, 98, 76} -> -1/2
{93, 99, 94} -> Sqrt[5]/3
{94, 36, 81} -> -1/2
{94, 37, 82} -> -1/2
{94, 38, 83} -> -1/2
{94, 39, 84} -> -1/2
{94, 40, 85} -> -1/2
{94, 41, 86} -> -1/2
{94, 42, 87} -> -1/2
{94, 43, 88} -> -1/2
{94, 44, 89} -> -1/2
{94, 45, 90} -> -1/2
{94, 46, 91} -> -1/2
{94, 47, 92} -> -1/2
{94, 48, 93} -> Sqrt[3/7]
{94, 61, 95} -> -1/2
{94, 62, 96} -> 1/2
{94, 63, 93} -> -1/(4*Sqrt[7])
{94, 76, 97} -> -1/2
{94, 77, 98} -> 1/2
{94, 80, 93} -> -1/12
{94, 81, 36} -> 1/2
{94, 82, 37} -> 1/2
{94, 83, 38} -> 1/2
{94, 84, 39} -> 1/2
{94, 85, 40} -> 1/2
{94, 86, 41} -> 1/2
{94, 87, 42} -> 1/2
{94, 88, 43} -> 1/2
{94, 89, 44} -> 1/2
{94, 90, 45} -> 1/2
{94, 91, 46} -> 1/2
{94, 92, 47} -> 1/2
{94, 93, 48} -> -Sqrt[3/7]
{94, 93, 63} -> 1/(4*Sqrt[7])
{94, 93, 80} -> 1/12
{94, 93, 99} -> Sqrt[5]/3
{94, 95, 61} -> 1/2
{94, 96, 62} -> -1/2
{94, 97, 76} -> 1/2
{94, 98, 77} -> -1/2
{94, 99, 93} -> -Sqrt[5]/3
{95, 49, 82} -> 1/2
{95, 50, 81} -> -1/2
{95, 51, 84} -> 1/2
{95, 52, 83} -> -1/2
{95, 53, 86} -> 1/2
{95, 54, 85} -> -1/2
{95, 55, 88} -> 1/2
{95, 56, 87} -> -1/2
{95, 57, 90} -> 1/2
{95, 58, 89} -> -1/2
{95, 59, 92} -> 1/2
{95, 60, 91} -> -1/2
{95, 61, 94} -> 1/2
{95, 62, 93} -> -1/2
{95, 63, 96} -> -Sqrt[7]/4
{95, 78, 98} -> 1/2
{95, 79, 97} -> 1/2
{95, 80, 96} -> 1/12
{95, 81, 50} -> 1/2
{95, 82, 49} -> -1/2
{95, 83, 52} -> 1/2
{95, 84, 51} -> -1/2
{95, 85, 54} -> 1/2
{95, 86, 53} -> -1/2
{95, 87, 56} -> 1/2
{95, 88, 55} -> -1/2
{95, 89, 58} -> 1/2
{95, 90, 57} -> -1/2
{95, 91, 60} -> 1/2
{95, 92, 59} -> -1/2
{95, 93, 62} -> 1/2
{95, 94, 61} -> -1/2
{95, 96, 63} -> Sqrt[7]/4
{95, 96, 80} -> -1/12
{95, 96, 99} -> -Sqrt[5]/3
{95, 97, 79} -> -1/2
{95, 98, 78} -> -1/2
{95, 99, 96} -> Sqrt[5]/3
{96, 49, 81} -> -1/2
{96, 50, 82} -> -1/2
{96, 51, 83} -> -1/2
{96, 52, 84} -> -1/2
{96, 53, 85} -> -1/2
{96, 54, 86} -> -1/2
{96, 55, 87} -> -1/2
{96, 56, 88} -> -1/2
{96, 57, 89} -> -1/2
{96, 58, 90} -> -1/2
{96, 59, 91} -> -1/2
{96, 60, 92} -> -1/2
{96, 61, 93} -> -1/2
{96, 62, 94} -> -1/2
{96, 63, 95} -> Sqrt[7]/4
{96, 78, 97} -> -1/2
{96, 79, 98} -> 1/2
{96, 80, 95} -> -1/12
{96, 81, 49} -> 1/2
{96, 82, 50} -> 1/2
{96, 83, 51} -> 1/2
{96, 84, 52} -> 1/2
{96, 85, 53} -> 1/2
{96, 86, 54} -> 1/2
{96, 87, 55} -> 1/2
{96, 88, 56} -> 1/2
{96, 89, 57} -> 1/2
{96, 90, 58} -> 1/2
{96, 91, 59} -> 1/2
{96, 92, 60} -> 1/2
{96, 93, 61} -> 1/2
{96, 94, 62} -> 1/2
{96, 95, 63} -> -Sqrt[7]/4
{96, 95, 80} -> 1/12
{96, 95, 99} -> Sqrt[5]/3
{96, 97, 78} -> 1/2
{96, 98, 79} -> -1/2
{96, 99, 95} -> -Sqrt[5]/3
{97, 64, 82} -> 1/2
{97, 65, 81} -> -1/2
{97, 66, 84} -> 1/2
{97, 67, 83} -> -1/2
{97, 68, 86} -> 1/2
{97, 69, 85} -> -1/2
{97, 70, 88} -> 1/2
{97, 71, 87} -> -1/2
{97, 72, 90} -> 1/2
{97, 73, 89} -> -1/2
{97, 74, 92} -> 1/2
{97, 75, 91} -> -1/2
{97, 76, 94} -> 1/2
{97, 77, 93} -> -1/2
{97, 78, 96} -> 1/2
{97, 79, 95} -> -1/2
{97, 80, 98} -> -2/3
{97, 81, 65} -> 1/2
{97, 82, 64} -> -1/2
{97, 83, 67} -> 1/2
{97, 84, 66} -> -1/2
{97, 85, 69} -> 1/2
{97, 86, 68} -> -1/2
{97, 87, 71} -> 1/2
{97, 88, 70} -> -1/2
{97, 89, 73} -> 1/2
{97, 90, 72} -> -1/2
{97, 91, 75} -> 1/2
{97, 92, 74} -> -1/2
{97, 93, 77} -> 1/2
{97, 94, 76} -> -1/2
{97, 95, 79} -> 1/2
{97, 96, 78} -> -1/2
{97, 98, 80} -> 2/3
{97, 98, 99} -> -Sqrt[5]/3
{97, 99, 98} -> Sqrt[5]/3
{98, 64, 81} -> -1/2
{98, 65, 82} -> -1/2
{98, 66, 83} -> -1/2
{98, 67, 84} -> -1/2
{98, 68, 85} -> -1/2
{98, 69, 86} -> -1/2
{98, 70, 87} -> -1/2
{98, 71, 88} -> -1/2
{98, 72, 89} -> -1/2
{98, 73, 90} -> -1/2
{98, 74, 91} -> -1/2
{98, 75, 92} -> -1/2
{98, 76, 93} -> -1/2
{98, 77, 94} -> -1/2
{98, 78, 95} -> -1/2
{98, 79, 96} -> -1/2
{98, 80, 97} -> 2/3
{98, 81, 64} -> 1/2
{98, 82, 65} -> 1/2
{98, 83, 66} -> 1/2
{98, 84, 67} -> 1/2
{98, 85, 68} -> 1/2
{98, 86, 69} -> 1/2
{98, 87, 70} -> 1/2
{98, 88, 71} -> 1/2
{98, 89, 72} -> 1/2
{98, 90, 73} -> 1/2
{98, 91, 74} -> 1/2
{98, 92, 75} -> 1/2
{98, 93, 76} -> 1/2
{98, 94, 77} -> 1/2
{98, 95, 78} -> 1/2
{98, 96, 79} -> 1/2
{98, 97, 80} -> -2/3
{98, 97, 99} -> Sqrt[5]/3
{98, 99, 97} -> -Sqrt[5]/3
{99, 81, 82} -> -Sqrt[5]/3
{99, 82, 81} -> Sqrt[5]/3
{99, 83, 84} -> -Sqrt[5]/3
{99, 84, 83} -> Sqrt[5]/3
{99, 85, 86} -> -Sqrt[5]/3
{99, 86, 85} -> Sqrt[5]/3
{99, 87, 88} -> -Sqrt[5]/3
{99, 88, 87} -> Sqrt[5]/3
{99, 89, 90} -> -Sqrt[5]/3
{99, 90, 89} -> Sqrt[5]/3
{99, 91, 92} -> -Sqrt[5]/3
{99, 92, 91} -> Sqrt[5]/3
{99, 93, 94} -> -Sqrt[5]/3
{99, 94, 93} -> Sqrt[5]/3
{99, 95, 96} -> -Sqrt[5]/3
{99, 96, 95} -> Sqrt[5]/3
{99, 97, 98} -> -Sqrt[5]/3
{99, 98, 97} -> Sqrt[5]/3
{_, _, _} -> 0

==> n=5_GdXpdipuip-arrayrules-infpres__Case_Conflict_.txt <==
{1, 2, 5} -> I/2
{1, 3, 6} -> I/2
{1, 4, 7} -> I/2
{1, 5, 2} -> I/2
{1, 6, 3} -> I/2
{1, 7, 4} -> I/2
{2, 2, 5} -> 1/2
{2, 3, 6} -> 1/2
{2, 4, 7} -> 1/2
{2, 5, 2} -> -1/2
{2, 6, 3} -> -1/2
{2, 7, 4} -> -1/2
{3, 2, 2} -> I/2
{3, 3, 3} -> I/2
{3, 4, 4} -> I/2
{3, 5, 5} -> -I/2
{3, 6, 6} -> -I/2
{3, 7, 7} -> -I/2
{4, 1, 5} -> -I/2
{4, 3, 8} -> I/2
{4, 4, 9} -> I/2
{4, 5, 1} -> -I/2
{4, 8, 3} -> I/2
{4, 9, 4} -> I/2
{5, 1, 5} -> -1/2
{5, 3, 8} -> 1/2
{5, 4, 9} -> 1/2
{5, 5, 1} -> 1/2
{5, 8, 3} -> -1/2
{5, 9, 4} -> -1/2
{6, 1, 2} -> I/2
{6, 2, 1} -> I/2
{6, 6, 8} -> I/2
{6, 7, 9} -> I/2
{6, 8, 6} -> I/2
{6, 9, 7} -> I/2
{7, 1, 2} -> 1/2
{7, 2, 1} -> -1/2
{7, 6, 8} -> 1/2
{7, 7, 9} -> 1/2
{7, 8, 6} -> -1/2
{7, 9, 7} -> -1/2
{8, 1, 1} -> I/Sqrt[3]
{8, 2, 2} -> (-I/2)/Sqrt[3]
{8, 3, 3} -> (I/2)/Sqrt[3]
{8, 4, 4} -> (I/2)/Sqrt[3]
{8, 5, 5} -> (-I/2)/Sqrt[3]
{8, 6, 6} -> (I/2)/Sqrt[3]
{8, 7, 7} -> (I/2)/Sqrt[3]
{8, 8, 8} -> (-I)/Sqrt[3]
{8, 9, 9} -> (-I)/Sqrt[3]
{9, 1, 6} -> -I/2
{9, 2, 8} -> -I/2
{9, 4, 10} -> I/2
{9, 6, 1} -> -I/2
{9, 8, 2} -> -I/2
{9, 10, 4} -> I/2
{10, 1, 6} -> -1/2
{10, 2, 8} -> -1/2
{10, 4, 10} -> 1/2
{10, 6, 1} -> 1/2
{10, 8, 2} -> 1/2
{10, 10, 4} -> -1/2
{11, 1, 3} -> I/2
{11, 3, 1} -> I/2
{11, 5, 8} -> -I/2
{11, 7, 10} -> I/2
{11, 8, 5} -> -I/2
{11, 10, 7} -> I/2
{12, 1, 3} -> 1/2
{12, 3, 1} -> -1/2
{12, 5, 8} -> -1/2
{12, 7, 10} -> 1/2
{12, 8, 5} -> 1/2
{12, 10, 7} -> -1/2
{13, 2, 3} -> I/2
{13, 3, 2} -> I/2
{13, 5, 6} -> I/2
{13, 6, 5} -> I/2
{13, 9, 10} -> I/2
{13, 10, 9} -> I/2
{14, 2, 3} -> 1/2
{14, 3, 2} -> -1/2
{14, 5, 6} -> 1/2
{14, 6, 5} -> -1/2
{14, 9, 10} -> 1/2
{14, 10, 9} -> -1/2
{15, 1, 1} -> I/Sqrt[6]
{15, 2, 2} -> I/Sqrt[6]
{15, 3, 3} -> (-I)/Sqrt[6]
{15, 4, 4} -> (I/2)/Sqrt[6]
{15, 5, 5} -> I/Sqrt[6]
{15, 6, 6} -> (-I)/Sqrt[6]
{15, 7, 7} -> (I/2)/Sqrt[6]
{15, 8, 8} -> (-I)/Sqrt[6]
{15, 9, 9} -> (I/2)/Sqrt[6]
{15, 10, 10} -> (-I/2)*Sqrt[3/2]
{16, 1, 7} -> -I/2
{16, 2, 9} -> -I/2
{16, 3, 10} -> -I/2
{16, 7, 1} -> -I/2
{16, 9, 2} -> -I/2
{16, 10, 3} -> -I/2
{17, 1, 7} -> -1/2
{17, 2, 9} -> -1/2
{17, 3, 10} -> -1/2
{17, 7, 1} -> 1/2
{17, 9, 2} -> 1/2
{17, 10, 3} -> 1/2
{18, 1, 4} -> I/2
{18, 4, 1} -> I/2
{18, 5, 9} -> -I/2
{18, 6, 10} -> -I/2
{18, 9, 5} -> -I/2
{18, 10, 6} -> -I/2
{19, 1, 4} -> 1/2
{19, 4, 1} -> -1/2
{19, 5, 9} -> -1/2
{19, 6, 10} -> -1/2
{19, 9, 5} -> 1/2
{19, 10, 6} -> 1/2
{20, 2, 4} -> I/2
{20, 4, 2} -> I/2
{20, 5, 7} -> I/2
{20, 7, 5} -> I/2
{20, 8, 10} -> -I/2
{20, 10, 8} -> -I/2
{21, 2, 4} -> 1/2
{21, 4, 2} -> -1/2
{21, 5, 7} -> 1/2
{21, 7, 5} -> -1/2
{21, 8, 10} -> -1/2
{21, 10, 8} -> 1/2
{22, 3, 4} -> I/2
{22, 4, 3} -> I/2
{22, 6, 7} -> I/2
{22, 7, 6} -> I/2
{22, 8, 9} -> I/2
{22, 9, 8} -> I/2
{23, 3, 4} -> 1/2
{23, 4, 3} -> -1/2
{23, 6, 7} -> 1/2
{23, 7, 6} -> -1/2
{23, 8, 9} -> 1/2
{23, 9, 8} -> -1/2
{24, 1, 1} -> I/Sqrt[10]
{24, 2, 2} -> I/Sqrt[10]
{24, 3, 3} -> I/Sqrt[10]
{24, 4, 4} -> ((-3*I)/2)/Sqrt[10]
{24, 5, 5} -> I/Sqrt[10]
{24, 6, 6} -> I/Sqrt[10]
{24, 7, 7} -> ((-3*I)/2)/Sqrt[10]
{24, 8, 8} -> I/Sqrt[10]
{24, 9, 9} -> ((-3*I)/2)/Sqrt[10]
{24, 10, 10} -> ((-3*I)/2)/Sqrt[10]
{25, 2, 5} -> (I/2)/Sqrt[2]
{25, 3, 6} -> (-I)/Sqrt[2]
{25, 4, 7} -> (I/2)/Sqrt[2]
{25, 5, 2} -> (I/2)/Sqrt[2]
{25, 6, 3} -> (-I)/Sqrt[2]
{25, 7, 4} -> (I/2)/Sqrt[2]
{26, 2, 5} -> (I/2)*Sqrt[3/2]
{26, 4, 7} -> (-I/2)*Sqrt[3/2]
{26, 5, 2} -> (I/2)*Sqrt[3/2]
{26, 7, 4} -> (-I/2)*Sqrt[3/2]
{27, 2, 5} -> 1/(2*Sqrt[2])
{27, 3, 6} -> -(1/Sqrt[2])
{27, 4, 7} -> 1/(2*Sqrt[2])
{27, 5, 2} -> -1/(2*Sqrt[2])
{27, 6, 3} -> 1/Sqrt[2]
{27, 7, 4} -> -1/(2*Sqrt[2])
{28, 2, 5} -> Sqrt[3/2]/2
{28, 4, 7} -> -Sqrt[3/2]/2
{28, 5, 2} -> -Sqrt[3/2]/2
{28, 7, 4} -> Sqrt[3/2]/2
{29, 1, 5} -> (-I/2)/Sqrt[2]
{29, 3, 8} -> (-I)/Sqrt[2]
{29, 4, 9} -> (I/2)/Sqrt[2]
{29, 5, 1} -> (-I/2)/Sqrt[2]
{29, 8, 3} -> (-I)/Sqrt[2]
{29, 9, 4} -> (I/2)/Sqrt[2]
{30, 1, 5} -> (-I/2)*Sqrt[3/2]
{30, 4, 9} -> (-I/2)*Sqrt[3/2]
{30, 5, 1} -> (-I/2)*Sqrt[3/2]
{30, 9, 4} -> (-I/2)*Sqrt[3/2]
{31, 1, 5} -> -1/(2*Sqrt[2])
{31, 3, 8} -> -(1/Sqrt[2])
{31, 4, 9} -> 1/(2*Sqrt[2])
{31, 5, 1} -> 1/(2*Sqrt[2])
{31, 8, 3} -> 1/Sqrt[2]
{31, 9, 4} -> -1/(2*Sqrt[2])
{32, 1, 5} -> -Sqrt[3/2]/2
{32, 4, 9} -> -Sqrt[3/2]/2
{32, 5, 1} -> Sqrt[3/2]/2
{32, 9, 4} -> Sqrt[3/2]/2
{33, 1, 2} -> (I/2)/Sqrt[2]
{33, 2, 1} -> (I/2)/Sqrt[2]
{33, 6, 8} -> (-I)/Sqrt[2]
{33, 7, 9} -> (I/2)/Sqrt[2]
{33, 8, 6} -> (-I)/Sqrt[2]
{33, 9, 7} -> (I/2)/Sqrt[2]
{34, 1, 2} -> (I/2)*Sqrt[3/2]
{34, 2, 1} -> (I/2)*Sqrt[3/2]
{34, 7, 9} -> (-I/2)*Sqrt[3/2]
{34, 9, 7} -> (-I/2)*Sqrt[3/2]
{35, 1, 2} -> 1/(2*Sqrt[2])
{35, 2, 1} -> -1/(2*Sqrt[2])
{35, 6, 8} -> -(1/Sqrt[2])
{35, 7, 9} -> 1/(2*Sqrt[2])
{35, 8, 6} -> 1/Sqrt[2]
{35, 9, 7} -> -1/(2*Sqrt[2])
{36, 1, 2} -> Sqrt[3/2]/2
{36, 2, 1} -> -Sqrt[3/2]/2
{36, 7, 9} -> -Sqrt[3/2]/2
{36, 9, 7} -> Sqrt[3/2]/2
{37, 1, 6} -> (-I/2)/Sqrt[2]
{37, 2, 8} -> I/Sqrt[2]
{37, 4, 10} -> (I/2)/Sqrt[2]
{37, 6, 1} -> (-I/2)/Sqrt[2]
{37, 8, 2} -> I/Sqrt[2]
{37, 10, 4} -> (I/2)/Sqrt[2]
{38, 1, 6} -> (-I/2)*Sqrt[3/2]
{38, 4, 10} -> (-I/2)*Sqrt[3/2]
{38, 6, 1} -> (-I/2)*Sqrt[3/2]
{38, 10, 4} -> (-I/2)*Sqrt[3/2]
{39, 1, 6} -> -1/(2*Sqrt[2])
{39, 2, 8} -> 1/Sqrt[2]
{39, 4, 10} -> 1/(2*Sqrt[2])
{39, 6, 1} -> 1/(2*Sqrt[2])
{39, 8, 2} -> -(1/Sqrt[2])
{39, 10, 4} -> -1/(2*Sqrt[2])
{40, 1, 6} -> -Sqrt[3/2]/2
{40, 4, 10} -> -Sqrt[3/2]/2
{40, 6, 1} -> Sqrt[3/2]/2
{40, 10, 4} -> Sqrt[3/2]/2
{41, 1, 3} -> (I/2)/Sqrt[2]
{41, 3, 1} -> (I/2)/Sqrt[2]
{41, 5, 8} -> I/Sqrt[2]
{41, 7, 10} -> (I/2)/Sqrt[2]
{41, 8, 5} -> I/Sqrt[2]
{41, 10, 7} -> (I/2)/Sqrt[2]
{42, 1, 3} -> (I/2)*Sqrt[3/2]
{42, 3, 1} -> (I/2)*Sqrt[3/2]
{42, 7, 10} -> (-I/2)*Sqrt[3/2]
{42, 10, 7} -> (-I/2)*Sqrt[3/2]
{43, 1, 3} -> 1/(2*Sqrt[2])
{43, 3, 1} -> -1/(2*Sqrt[2])
{43, 5, 8} -> 1/Sqrt[2]
{43, 7, 10} -> 1/(2*Sqrt[2])
{43, 8, 5} -> -(1/Sqrt[2])
{43, 10, 7} -> -1/(2*Sqrt[2])
{44, 1, 3} -> Sqrt[3/2]/2
{44, 3, 1} -> -Sqrt[3/2]/2
{44, 7, 10} -> -Sqrt[3/2]/2
{44, 10, 7} -> Sqrt[3/2]/2
{45, 2, 3} -> (I/2)/Sqrt[2]
{45, 3, 2} -> (I/2)/Sqrt[2]
{45, 5, 6} -> (-I)/Sqrt[2]
{45, 6, 5} -> (-I)/Sqrt[2]
{45, 9, 10} -> (I/2)/Sqrt[2]
{45, 10, 9} -> (I/2)/Sqrt[2]
{46, 2, 3} -> (I/2)*Sqrt[3/2]
{46, 3, 2} -> (I/2)*Sqrt[3/2]
{46, 9, 10} -> (-I/2)*Sqrt[3/2]
{46, 10, 9} -> (-I/2)*Sqrt[3/2]
{47, 2, 3} -> 1/(2*Sqrt[2])
{47, 3, 2} -> -1/(2*Sqrt[2])
{47, 5, 6} -> -(1/Sqrt[2])
{47, 6, 5} -> 1/Sqrt[2]
{47, 9, 10} -> 1/(2*Sqrt[2])
{47, 10, 9} -> -1/(2*Sqrt[2])
{48, 2, 3} -> Sqrt[3/2]/2
{48, 3, 2} -> -Sqrt[3/2]/2
{48, 9, 10} -> -Sqrt[3/2]/2
{48, 10, 9} -> Sqrt[3/2]/2
{49, 1, 7} -> (-I/2)/Sqrt[2]
{49, 2, 9} -> I/Sqrt[2]
{49, 3, 10} -> (-I/2)/Sqrt[2]
{49, 7, 1} -> (-I/2)/Sqrt[2]
{49, 9, 2} -> I/Sqrt[2]
{49, 10, 3} -> (-I/2)/Sqrt[2]
{50, 1, 7} -> (-I/2)*Sqrt[3/2]
{50, 3, 10} -> (I/2)*Sqrt[3/2]
{50, 7, 1} -> (-I/2)*Sqrt[3/2]
{50, 10, 3} -> (I/2)*Sqrt[3/2]
{51, 1, 7} -> -1/(2*Sqrt[2])
{51, 2, 9} -> 1/Sqrt[2]
{51, 3, 10} -> -1/(2*Sqrt[2])
{51, 7, 1} -> 1/(2*Sqrt[2])
{51, 9, 2} -> -(1/Sqrt[2])
{51, 10, 3} -> 1/(2*Sqrt[2])
{52, 1, 7} -> -Sqrt[3/2]/2
{52, 3, 10} -> Sqrt[3/2]/2
{52, 7, 1} -> Sqrt[3/2]/2
{52, 10, 3} -> -Sqrt[3/2]/2
{53, 1, 4} -> (I/2)/Sqrt[2]
{53, 4, 1} -> (I/2)/Sqrt[2]
{53, 5, 9} -> I/Sqrt[2]
{53, 6, 10} -> (-I/2)/Sqrt[2]
{53, 9, 5} -> I/Sqrt[2]
{53, 10, 6} -> (-I/2)/Sqrt[2]
{54, 1, 4} -> (I/2)*Sqrt[3/2]
{54, 4, 1} -> (I/2)*Sqrt[3/2]
{54, 6, 10} -> (I/2)*Sqrt[3/2]
{54, 10, 6} -> (I/2)*Sqrt[3/2]
{55, 1, 4} -> 1/(2*Sqrt[2])
{55, 4, 1} -> -1/(2*Sqrt[2])
{55, 5, 9} -> 1/Sqrt[2]
{55, 6, 10} -> -1/(2*Sqrt[2])
{55, 9, 5} -> -(1/Sqrt[2])
{55, 10, 6} -> 1/(2*Sqrt[2])
{56, 1, 4} -> Sqrt[3/2]/2
{56, 4, 1} -> -Sqrt[3/2]/2
{56, 6, 10} -> Sqrt[3/2]/2
{56, 10, 6} -> -Sqrt[3/2]/2
{57, 2, 4} -> (I/2)/Sqrt[2]
{57, 4, 2} -> (I/2)/Sqrt[2]
{57, 5, 7} -> (-I)/Sqrt[2]
{57, 7, 5} -> (-I)/Sqrt[2]
{57, 8, 10} -> (-I/2)/Sqrt[2]
{57, 10, 8} -> (-I/2)/Sqrt[2]
{58, 2, 4} -> (I/2)*Sqrt[3/2]
{58, 4, 2} -> (I/2)*Sqrt[3/2]
{58, 8, 10} -> (I/2)*Sqrt[3/2]
{58, 10, 8} -> (I/2)*Sqrt[3/2]
{59, 2, 4} -> 1/(2*Sqrt[2])
{59, 4, 2} -> -1/(2*Sqrt[2])
{59, 5, 7} -> -(1/Sqrt[2])
{59, 7, 5} -> 1/Sqrt[2]
{59, 8, 10} -> -1/(2*Sqrt[2])
{59, 10, 8} -> 1/(2*Sqrt[2])
{60, 2, 4} -> Sqrt[3/2]/2
{60, 4, 2} -> -Sqrt[3/2]/2
{60, 8, 10} -> Sqrt[3/2]/2
{60, 10, 8} -> -Sqrt[3/2]/2
{61, 3, 4} -> (I/2)/Sqrt[2]
{61, 4, 3} -> (I/2)/Sqrt[2]
{61, 6, 7} -> (-I)/Sqrt[2]
{61, 7, 6} -> (-I)/Sqrt[2]
{61, 8, 9} -> (I/2)/Sqrt[2]
{61, 9, 8} -> (I/2)/Sqrt[2]
{62, 3, 4} -> (I/2)*Sqrt[3/2]
{62, 4, 3} -> (I/2)*Sqrt[3/2]
{62, 8, 9} -> (-I/2)*Sqrt[3/2]
{62, 9, 8} -> (-I/2)*Sqrt[3/2]
{63, 3, 4} -> 1/(2*Sqrt[2])
{63, 4, 3} -> -1/(2*Sqrt[2])
{63, 6, 7} -> -(1/Sqrt[2])
{63, 7, 6} -> 1/Sqrt[2]
{63, 8, 9} -> 1/(2*Sqrt[2])
{63, 9, 8} -> -1/(2*Sqrt[2])
{64, 3, 4} -> Sqrt[3/2]/2
{64, 4, 3} -> -Sqrt[3/2]/2
{64, 8, 9} -> -Sqrt[3/2]/2
{64, 9, 8} -> Sqrt[3/2]/2
{65, 3, 5} -> (I/2)*Sqrt[3]
{65, 5, 3} -> (I/2)*Sqrt[3]
{66, 3, 5} -> Sqrt[3]/2
{66, 5, 3} -> -Sqrt[3]/2
{67, 4, 5} -> (I/2)*Sqrt[3]
{67, 5, 4} -> (I/2)*Sqrt[3]
{68, 4, 5} -> Sqrt[3]/2
{68, 5, 4} -> -Sqrt[3]/2
{69, 2, 6} -> (I/2)*Sqrt[3]
{69, 6, 2} -> (I/2)*Sqrt[3]
{70, 2, 6} -> Sqrt[3]/2
{70, 6, 2} -> -Sqrt[3]/2
{71, 4, 6} -> (I/2)*Sqrt[3]
{71, 6, 4} -> (I/2)*Sqrt[3]
{72, 4, 6} -> Sqrt[3]/2
{72, 6, 4} -> -Sqrt[3]/2
{73, 2, 7} -> (I/2)*Sqrt[3]
{73, 7, 2} -> (I/2)*Sqrt[3]
{74, 2, 7} -> Sqrt[3]/2
{74, 7, 2} -> -Sqrt[3]/2
{75, 3, 7} -> (I/2)*Sqrt[3]
{75, 7, 3} -> (I/2)*Sqrt[3]
{76, 3, 7} -> Sqrt[3]/2
{76, 7, 3} -> -Sqrt[3]/2
{77, 1, 8} -> (I/2)*Sqrt[3]
{77, 8, 1} -> (I/2)*Sqrt[3]
{78, 1, 8} -> Sqrt[3]/2
{78, 8, 1} -> -Sqrt[3]/2
{79, 4, 8} -> (I/2)*Sqrt[3]
{79, 8, 4} -> (I/2)*Sqrt[3]
{80, 4, 8} -> Sqrt[3]/2
{80, 8, 4} -> -Sqrt[3]/2
{81, 7, 8} -> (I/2)*Sqrt[3]
{81, 8, 7} -> (I/2)*Sqrt[3]
{82, 7, 8} -> Sqrt[3]/2
{82, 8, 7} -> -Sqrt[3]/2
{83, 1, 9} -> (I/2)*Sqrt[3]
{83, 9, 1} -> (I/2)*Sqrt[3]
{84, 1, 9} -> Sqrt[3]/2
{84, 9, 1} -> -Sqrt[3]/2
{85, 3, 9} -> (I/2)*Sqrt[3]
{85, 9, 3} -> (I/2)*Sqrt[3]
{86, 3, 9} -> Sqrt[3]/2
{86, 9, 3} -> -Sqrt[3]/2
{87, 6, 9} -> (I/2)*Sqrt[3]
{87, 9, 6} -> (I/2)*Sqrt[3]
{88, 6, 9} -> Sqrt[3]/2
{88, 9, 6} -> -Sqrt[3]/2
{89, 1, 10} -> (I/2)*Sqrt[3]
{89, 10, 1} -> (I/2)*Sqrt[3]
{90, 1, 10} -> Sqrt[3]/2
{90, 10, 1} -> -Sqrt[3]/2
{91, 2, 10} -> (I/2)*Sqrt[3]
{91, 10, 2} -> (I/2)*Sqrt[3]
{92, 2, 10} -> Sqrt[3]/2
{92, 10, 2} -> -Sqrt[3]/2
{93, 5, 10} -> (I/2)*Sqrt[3]
{93, 10, 5} -> (I/2)*Sqrt[3]
{94, 5, 10} -> Sqrt[3]/2
{94, 10, 5} -> -Sqrt[3]/2
{95, 1, 1} -> I/Sqrt[22]
{95, 2, 2} -> ((-3*I)/2)/Sqrt[22]
{95, 3, 3} -> ((3*I)/2)/Sqrt[22]
{95, 4, 4} -> (-I)/Sqrt[22]
{95, 5, 5} -> I*Sqrt[2/11]
{95, 6, 6} -> (-2*I)*Sqrt[2/11]
{95, 7, 7} -> I/Sqrt[22]
{95, 8, 8} -> I/Sqrt[22]
{95, 9, 9} -> ((-3*I)/2)/Sqrt[22]
{95, 10, 10} -> ((3*I)/2)/Sqrt[22]
{96, 1, 1} -> (5*I)/Sqrt[418]
{96, 2, 2} -> ((-15*I)/2)/Sqrt[418]
{96, 3, 3} -> ((-7*I)/2)/Sqrt[418]
{96, 4, 4} -> (3*I)*Sqrt[2/209]
{96, 5, 5} -> (5*I)*Sqrt[2/209]
{96, 6, 6} -> I*Sqrt[2/209]
{96, 7, 7} -> (-17*I)/Sqrt[418]
{96, 8, 8} -> (-3*I)*Sqrt[2/209]
{96, 9, 9} -> ((7*I)/2)/Sqrt[418]
{96, 10, 10} -> ((15*I)/2)/Sqrt[418]
{97, 1, 1} -> ((-7*I)/3)*Sqrt[2/57]
{97, 2, 2} -> ((23*I)/6)/Sqrt[114]
{97, 3, 3} -> ((31*I)/6)/Sqrt[114]
{97, 4, 4} -> ((-13*I)/3)/Sqrt[114]
{97, 5, 5} -> ((5*I)/3)*Sqrt[2/57]
{97, 6, 6} -> (I/3)*Sqrt[2/57]
{97, 7, 7} -> (I/3)*Sqrt[2/57]
{97, 8, 8} -> ((-25*I)/3)/Sqrt[114]
{97, 9, 9} -> ((7*I)/6)/Sqrt[114]
{97, 10, 10} -> ((5*I)/2)/Sqrt[114]
{98, 1, 1} -> ((-7*I)/3)*Sqrt[2/51]
{98, 2, 2} -> ((23*I)/6)/Sqrt[102]
{98, 3, 3} -> ((-23*I)/6)/Sqrt[102]
{98, 4, 4} -> ((7*I)/3)*Sqrt[2/51]
{98, 5, 5} -> ((5*I)/3)*Sqrt[2/51]
{98, 6, 6} -> (I/3)*Sqrt[2/51]
{98, 7, 7} -> (I/3)*Sqrt[2/51]
{98, 8, 8} -> (I/3)*Sqrt[2/51]
{98, 9, 9} -> ((-47*I)/6)/Sqrt[102]
{98, 10, 10} -> ((5*I)/2)/Sqrt[102]
{99, 1, 1} -> ((-7*I)/2)/Sqrt[51]
{99, 2, 2} -> ((-7*I)/2)/Sqrt[51]
{99, 3, 3} -> ((7*I)/2)/Sqrt[51]
{99, 4, 4} -> ((7*I)/2)/Sqrt[51]
{99, 5, 5} -> ((5*I)/2)/Sqrt[51]
{99, 6, 6} -> (I/2)/Sqrt[51]
{99, 7, 7} -> (I/2)/Sqrt[51]
{99, 8, 8} -> (I/2)/Sqrt[51]
{99, 9, 9} -> (I/2)/Sqrt[51]
{99, 10, 10} -> ((-3*I)/2)*Sqrt[3/17]
{_, _, _} -> 0

==> n=5_GdXpuAdA-arrayrules-infpres.txt <==
{1, 6, 9} -> I/2
{1, 7, 10} -> I/2
{1, 8, 11} -> I/2
{1, 9, 6} -> I/2
{1, 10, 7} -> I/2
{1, 11, 8} -> I/2
{2, 6, 9} -> -1/2
{2, 7, 10} -> -1/2
{2, 8, 11} -> -1/2
{2, 9, 6} -> 1/2
{2, 10, 7} -> 1/2
{2, 11, 8} -> 1/2
{3, 6, 6} -> I/2
{3, 7, 7} -> I/2
{3, 8, 8} -> I/2
{3, 9, 9} -> -I/2
{3, 10, 10} -> -I/2
{3, 11, 11} -> -I/2
{4, 5, 9} -> -I/2
{4, 7, 12} -> I/2
{4, 8, 13} -> I/2
{4, 9, 5} -> -I/2
{4, 12, 7} -> I/2
{4, 13, 8} -> I/2
{5, 5, 9} -> 1/2
{5, 7, 12} -> -1/2
{5, 8, 13} -> -1/2
{5, 9, 5} -> -1/2
{5, 12, 7} -> 1/2
{5, 13, 8} -> 1/2
{6, 5, 6} -> I/2
{6, 6, 5} -> I/2
{6, 10, 12} -> I/2
{6, 11, 13} -> I/2
{6, 12, 10} -> I/2
{6, 13, 11} -> I/2
{7, 5, 6} -> -1/2
{7, 6, 5} -> 1/2
{7, 10, 12} -> -1/2
{7, 11, 13} -> -1/2
{7, 12, 10} -> 1/2
{7, 13, 11} -> 1/2
{8, 5, 5} -> I/Sqrt[3]
{8, 6, 6} -> (-I/2)/Sqrt[3]
{8, 7, 7} -> (I/2)/Sqrt[3]
{8, 8, 8} -> (I/2)/Sqrt[3]
{8, 9, 9} -> (-I/2)/Sqrt[3]
{8, 10, 10} -> (I/2)/Sqrt[3]
{8, 11, 11} -> (I/2)/Sqrt[3]
{8, 12, 12} -> (-I)/Sqrt[3]
{8, 13, 13} -> (-I)/Sqrt[3]
{9, 5, 10} -> -I/2
{9, 6, 12} -> -I/2
{9, 8, 14} -> I/2
{9, 10, 5} -> -I/2
{9, 12, 6} -> -I/2
{9, 14, 8} -> I/2
{10, 5, 10} -> 1/2
{10, 6, 12} -> 1/2
{10, 8, 14} -> -1/2
{10, 10, 5} -> -1/2
{10, 12, 6} -> -1/2
{10, 14, 8} -> 1/2
{11, 5, 7} -> I/2
{11, 7, 5} -> I/2
{11, 9, 12} -> -I/2
{11, 11, 14} -> I/2
{11, 12, 9} -> -I/2
{11, 14, 11} -> I/2
{12, 5, 7} -> -1/2
{12, 7, 5} -> 1/2
{12, 9, 12} -> 1/2
{12, 11, 14} -> -1/2
{12, 12, 9} -> -1/2
{12, 14, 11} -> 1/2
{13, 6, 7} -> I/2
{13, 7, 6} -> I/2
{13, 9, 10} -> I/2
{13, 10, 9} -> I/2
{13, 13, 14} -> I/2
{13, 14, 13} -> I/2
{14, 6, 7} -> -1/2
{14, 7, 6} -> 1/2
{14, 9, 10} -> -1/2
{14, 10, 9} -> 1/2
{14, 13, 14} -> -1/2
{14, 14, 13} -> 1/2
{15, 5, 5} -> I/Sqrt[6]
{15, 6, 6} -> I/Sqrt[6]
{15, 7, 7} -> (-I)/Sqrt[6]
{15, 8, 8} -> (I/2)/Sqrt[6]
{15, 9, 9} -> I/Sqrt[6]
{15, 10, 10} -> (-I)/Sqrt[6]
{15, 11, 11} -> (I/2)/Sqrt[6]
{15, 12, 12} -> (-I)/Sqrt[6]
{15, 13, 13} -> (I/2)/Sqrt[6]
{15, 14, 14} -> (-I/2)*Sqrt[3/2]
{16, 5, 11} -> -I/2
{16, 6, 13} -> -I/2
{16, 7, 14} -> -I/2
{16, 11, 5} -> -I/2
{16, 13, 6} -> -I/2
{16, 14, 7} -> -I/2
{17, 5, 11} -> 1/2
{17, 6, 13} -> 1/2
{17, 7, 14} -> 1/2
{17, 11, 5} -> -1/2
{17, 13, 6} -> -1/2
{17, 14, 7} -> -1/2
{18, 5, 8} -> I/2
{18, 8, 5} -> I/2
{18, 9, 13} -> -I/2
{18, 10, 14} -> -I/2
{18, 13, 9} -> -I/2
{18, 14, 10} -> -I/2
{19, 5, 8} -> -1/2
{19, 8, 5} -> 1/2
{19, 9, 13} -> 1/2
{19, 10, 14} -> 1/2
{19, 13, 9} -> -1/2
{19, 14, 10} -> -1/2
{20, 6, 8} -> I/2
{20, 8, 6} -> I/2
{20, 9, 11} -> I/2
{20, 11, 9} -> I/2
{20, 12, 14} -> -I/2
{20, 14, 12} -> -I/2
{21, 6, 8} -> -1/2
{21, 8, 6} -> 1/2
{21, 9, 11} -> -1/2
{21, 11, 9} -> 1/2
{21, 12, 14} -> 1/2
{21, 14, 12} -> -1/2
{22, 7, 8} -> I/2
{22, 8, 7} -> I/2
{22, 10, 11} -> I/2
{22, 11, 10} -> I/2
{22, 12, 13} -> I/2
{22, 13, 12} -> I/2
{23, 7, 8} -> -1/2
{23, 8, 7} -> 1/2
{23, 10, 11} -> -1/2
{23, 11, 10} -> 1/2
{23, 12, 13} -> -1/2
{23, 13, 12} -> 1/2
{24, 5, 5} -> I/Sqrt[10]
{24, 6, 6} -> I/Sqrt[10]
{24, 7, 7} -> I/Sqrt[10]
{24, 8, 8} -> ((-3*I)/2)/Sqrt[10]
{24, 9, 9} -> I/Sqrt[10]
{24, 10, 10} -> I/Sqrt[10]
{24, 11, 11} -> ((-3*I)/2)/Sqrt[10]
{24, 12, 12} -> I/Sqrt[10]
{24, 13, 13} -> ((-3*I)/2)/Sqrt[10]
{24, 14, 14} -> ((-3*I)/2)/Sqrt[10]
{25, 6, 9} -> (I/2)/Sqrt[2]
{25, 7, 10} -> (-I)/Sqrt[2]
{25, 8, 11} -> (I/2)/Sqrt[2]
{25, 9, 6} -> (I/2)/Sqrt[2]
{25, 10, 7} -> (-I)/Sqrt[2]
{25, 11, 8} -> (I/2)/Sqrt[2]
{26, 6, 9} -> (I/2)*Sqrt[3/2]
{26, 8, 11} -> (-I/2)*Sqrt[3/2]
{26, 9, 6} -> (I/2)*Sqrt[3/2]
{26, 11, 8} -> (-I/2)*Sqrt[3/2]
{27, 6, 9} -> -1/(2*Sqrt[2])
{27, 7, 10} -> 1/Sqrt[2]
{27, 8, 11} -> -1/(2*Sqrt[2])
{27, 9, 6} -> 1/(2*Sqrt[2])
{27, 10, 7} -> -(1/Sqrt[2])
{27, 11, 8} -> 1/(2*Sqrt[2])
{28, 6, 9} -> -Sqrt[3/2]/2
{28, 8, 11} -> Sqrt[3/2]/2
{28, 9, 6} -> Sqrt[3/2]/2
{28, 11, 8} -> -Sqrt[3/2]/2
{29, 5, 9} -> (-I/2)/Sqrt[2]
{29, 7, 12} -> (-I)/Sqrt[2]
{29, 8, 13} -> (I/2)/Sqrt[2]
{29, 9, 5} -> (-I/2)/Sqrt[2]
{29, 12, 7} -> (-I)/Sqrt[2]
{29, 13, 8} -> (I/2)/Sqrt[2]
{30, 5, 9} -> (-I/2)*Sqrt[3/2]
{30, 8, 13} -> (-I/2)*Sqrt[3/2]
{30, 9, 5} -> (-I/2)*Sqrt[3/2]
{30, 13, 8} -> (-I/2)*Sqrt[3/2]
{31, 5, 9} -> 1/(2*Sqrt[2])
{31, 7, 12} -> 1/Sqrt[2]
{31, 8, 13} -> -1/(2*Sqrt[2])
{31, 9, 5} -> -1/(2*Sqrt[2])
{31, 12, 7} -> -(1/Sqrt[2])
{31, 13, 8} -> 1/(2*Sqrt[2])
{32, 5, 9} -> Sqrt[3/2]/2
{32, 8, 13} -> Sqrt[3/2]/2
{32, 9, 5} -> -Sqrt[3/2]/2
{32, 13, 8} -> -Sqrt[3/2]/2
{33, 5, 6} -> (I/2)/Sqrt[2]
{33, 6, 5} -> (I/2)/Sqrt[2]
{33, 10, 12} -> (-I)/Sqrt[2]
{33, 11, 13} -> (I/2)/Sqrt[2]
{33, 12, 10} -> (-I)/Sqrt[2]
{33, 13, 11} -> (I/2)/Sqrt[2]
{34, 5, 6} -> (I/2)*Sqrt[3/2]
{34, 6, 5} -> (I/2)*Sqrt[3/2]
{34, 11, 13} -> (-I/2)*Sqrt[3/2]
{34, 13, 11} -> (-I/2)*Sqrt[3/2]
{35, 5, 6} -> -1/(2*Sqrt[2])
{35, 6, 5} -> 1/(2*Sqrt[2])
{35, 10, 12} -> 1/Sqrt[2]
{35, 11, 13} -> -1/(2*Sqrt[2])
{35, 12, 10} -> -(1/Sqrt[2])
{35, 13, 11} -> 1/(2*Sqrt[2])
{36, 5, 6} -> -Sqrt[3/2]/2
{36, 6, 5} -> Sqrt[3/2]/2
{36, 11, 13} -> Sqrt[3/2]/2
{36, 13, 11} -> -Sqrt[3/2]/2
{37, 5, 10} -> (-I/2)/Sqrt[2]
{37, 6, 12} -> I/Sqrt[2]
{37, 8, 14} -> (I/2)/Sqrt[2]
{37, 10, 5} -> (-I/2)/Sqrt[2]
{37, 12, 6} -> I/Sqrt[2]
{37, 14, 8} -> (I/2)/Sqrt[2]
{38, 5, 10} -> (-I/2)*Sqrt[3/2]
{38, 8, 14} -> (-I/2)*Sqrt[3/2]
{38, 10, 5} -> (-I/2)*Sqrt[3/2]
{38, 14, 8} -> (-I/2)*Sqrt[3/2]
{39, 5, 10} -> 1/(2*Sqrt[2])
{39, 6, 12} -> -(1/Sqrt[2])
{39, 8, 14} -> -1/(2*Sqrt[2])
{39, 10, 5} -> -1/(2*Sqrt[2])
{39, 12, 6} -> 1/Sqrt[2]
{39, 14, 8} -> 1/(2*Sqrt[2])
{40, 5, 10} -> Sqrt[3/2]/2
{40, 8, 14} -> Sqrt[3/2]/2
{40, 10, 5} -> -Sqrt[3/2]/2
{40, 14, 8} -> -Sqrt[3/2]/2
{41, 5, 7} -> (I/2)/Sqrt[2]
{41, 7, 5} -> (I/2)/Sqrt[2]
{41, 9, 12} -> I/Sqrt[2]
{41, 11, 14} -> (I/2)/Sqrt[2]
{41, 12, 9} -> I/Sqrt[2]
{41, 14, 11} -> (I/2)/Sqrt[2]
{42, 5, 7} -> (I/2)*Sqrt[3/2]
{42, 7, 5} -> (I/2)*Sqrt[3/2]
{42, 11, 14} -> (-I/2)*Sqrt[3/2]
{42, 14, 11} -> (-I/2)*Sqrt[3/2]
{43, 5, 7} -> -1/(2*Sqrt[2])
{43, 7, 5} -> 1/(2*Sqrt[2])
{43, 9, 12} -> -(1/Sqrt[2])
{43, 11, 14} -> -1/(2*Sqrt[2])
{43, 12, 9} -> 1/Sqrt[2]
{43, 14, 11} -> 1/(2*Sqrt[2])
{44, 5, 7} -> -Sqrt[3/2]/2
{44, 7, 5} -> Sqrt[3/2]/2
{44, 11, 14} -> Sqrt[3/2]/2
{44, 14, 11} -> -Sqrt[3/2]/2
{45, 6, 7} -> (I/2)/Sqrt[2]
{45, 7, 6} -> (I/2)/Sqrt[2]
{45, 9, 10} -> (-I)/Sqrt[2]
{45, 10, 9} -> (-I)/Sqrt[2]
{45, 13, 14} -> (I/2)/Sqrt[2]
{45, 14, 13} -> (I/2)/Sqrt[2]
{46, 6, 7} -> (I/2)*Sqrt[3/2]
{46, 7, 6} -> (I/2)*Sqrt[3/2]
{46, 13, 14} -> (-I/2)*Sqrt[3/2]
{46, 14, 13} -> (-I/2)*Sqrt[3/2]
{47, 6, 7} -> -1/(2*Sqrt[2])
{47, 7, 6} -> 1/(2*Sqrt[2])
{47, 9, 10} -> 1/Sqrt[2]
{47, 10, 9} -> -(1/Sqrt[2])
{47, 13, 14} -> -1/(2*Sqrt[2])
{47, 14, 13} -> 1/(2*Sqrt[2])
{48, 6, 7} -> -Sqrt[3/2]/2
{48, 7, 6} -> Sqrt[3/2]/2
{48, 13, 14} -> Sqrt[3/2]/2
{48, 14, 13} -> -Sqrt[3/2]/2
{49, 5, 11} -> (-I/2)/Sqrt[2]
{49, 6, 13} -> I/Sqrt[2]
{49, 7, 14} -> (-I/2)/Sqrt[2]
{49, 11, 5} -> (-I/2)/Sqrt[2]
{49, 13, 6} -> I/Sqrt[2]
{49, 14, 7} -> (-I/2)/Sqrt[2]
{50, 5, 11} -> (-I/2)*Sqrt[3/2]
{50, 7, 14} -> (I/2)*Sqrt[3/2]
{50, 11, 5} -> (-I/2)*Sqrt[3/2]
{50, 14, 7} -> (I/2)*Sqrt[3/2]
{51, 5, 11} -> 1/(2*Sqrt[2])
{51, 6, 13} -> -(1/Sqrt[2])
{51, 7, 14} -> 1/(2*Sqrt[2])
{51, 11, 5} -> -1/(2*Sqrt[2])
{51, 13, 6} -> 1/Sqrt[2]
{51, 14, 7} -> -1/(2*Sqrt[2])
{52, 5, 11} -> Sqrt[3/2]/2
{52, 7, 14} -> -Sqrt[3/2]/2
{52, 11, 5} -> -Sqrt[3/2]/2
{52, 14, 7} -> Sqrt[3/2]/2
{53, 5, 8} -> (I/2)/Sqrt[2]
{53, 8, 5} -> (I/2)/Sqrt[2]
{53, 9, 13} -> I/Sqrt[2]
{53, 10, 14} -> (-I/2)/Sqrt[2]
{53, 13, 9} -> I/Sqrt[2]
{53, 14, 10} -> (-I/2)/Sqrt[2]
{54, 5, 8} -> (I/2)*Sqrt[3/2]
{54, 8, 5} -> (I/2)*Sqrt[3/2]
{54, 10, 14} -> (I/2)*Sqrt[3/2]
{54, 14, 10} -> (I/2)*Sqrt[3/2]
{55, 5, 8} -> -1/(2*Sqrt[2])
{55, 8, 5} -> 1/(2*Sqrt[2])
{55, 9, 13} -> -(1/Sqrt[2])
{55, 10, 14} -> 1/(2*Sqrt[2])
{55, 13, 9} -> 1/Sqrt[2]
{55, 14, 10} -> -1/(2*Sqrt[2])
{56, 5, 8} -> -Sqrt[3/2]/2
{56, 8, 5} -> Sqrt[3/2]/2
{56, 10, 14} -> -Sqrt[3/2]/2
{56, 14, 10} -> Sqrt[3/2]/2
{57, 6, 8} -> (I/2)/Sqrt[2]
{57, 8, 6} -> (I/2)/Sqrt[2]
{57, 9, 11} -> (-I)/Sqrt[2]
{57, 11, 9} -> (-I)/Sqrt[2]
{57, 12, 14} -> (-I/2)/Sqrt[2]
{57, 14, 12} -> (-I/2)/Sqrt[2]
{58, 6, 8} -> (I/2)*Sqrt[3/2]
{58, 8, 6} -> (I/2)*Sqrt[3/2]
{58, 12, 14} -> (I/2)*Sqrt[3/2]
{58, 14, 12} -> (I/2)*Sqrt[3/2]
{59, 6, 8} -> -1/(2*Sqrt[2])
{59, 8, 6} -> 1/(2*Sqrt[2])
{59, 9, 11} -> 1/Sqrt[2]
{59, 11, 9} -> -(1/Sqrt[2])
{59, 12, 14} -> 1/(2*Sqrt[2])
{59, 14, 12} -> -1/(2*Sqrt[2])
{60, 6, 8} -> -Sqrt[3/2]/2
{60, 8, 6} -> Sqrt[3/2]/2
{60, 12, 14} -> -Sqrt[3/2]/2
{60, 14, 12} -> Sqrt[3/2]/2
{61, 7, 8} -> (I/2)/Sqrt[2]
{61, 8, 7} -> (I/2)/Sqrt[2]
{61, 10, 11} -> (-I)/Sqrt[2]
{61, 11, 10} -> (-I)/Sqrt[2]
{61, 12, 13} -> (I/2)/Sqrt[2]
{61, 13, 12} -> (I/2)/Sqrt[2]
{62, 7, 8} -> (I/2)*Sqrt[3/2]
{62, 8, 7} -> (I/2)*Sqrt[3/2]
{62, 12, 13} -> (-I/2)*Sqrt[3/2]
{62, 13, 12} -> (-I/2)*Sqrt[3/2]
{63, 7, 8} -> -1/(2*Sqrt[2])
{63, 8, 7} -> 1/(2*Sqrt[2])
{63, 10, 11} -> 1/Sqrt[2]
{63, 11, 10} -> -(1/Sqrt[2])
{63, 12, 13} -> -1/(2*Sqrt[2])
{63, 13, 12} -> 1/(2*Sqrt[2])
{64, 7, 8} -> -Sqrt[3/2]/2
{64, 8, 7} -> Sqrt[3/2]/2
{64, 12, 13} -> Sqrt[3/2]/2
{64, 13, 12} -> -Sqrt[3/2]/2
{65, 7, 9} -> (I/2)*Sqrt[3]
{65, 9, 7} -> (I/2)*Sqrt[3]
{66, 7, 9} -> -Sqrt[3]/2
{66, 9, 7} -> Sqrt[3]/2
{67, 8, 9} -> (I/2)*Sqrt[3]
{67, 9, 8} -> (I/2)*Sqrt[3]
{68, 8, 9} -> -Sqrt[3]/2
{68, 9, 8} -> Sqrt[3]/2
{69, 6, 10} -> (I/2)*Sqrt[3]
{69, 10, 6} -> (I/2)*Sqrt[3]
{70, 6, 10} -> -Sqrt[3]/2
{70, 10, 6} -> Sqrt[3]/2
{71, 8, 10} -> (I/2)*Sqrt[3]
{71, 10, 8} -> (I/2)*Sqrt[3]
{72, 8, 10} -> -Sqrt[3]/2
{72, 10, 8} -> Sqrt[3]/2
{73, 6, 11} -> (I/2)*Sqrt[3]
{73, 11, 6} -> (I/2)*Sqrt[3]
{74, 6, 11} -> -Sqrt[3]/2
{74, 11, 6} -> Sqrt[3]/2
{75, 7, 11} -> (I/2)*Sqrt[3]
{75, 11, 7} -> (I/2)*Sqrt[3]
{76, 7, 11} -> -Sqrt[3]/2
{76, 11, 7} -> Sqrt[3]/2
{77, 5, 12} -> (I/2)*Sqrt[3]
{77, 12, 5} -> (I/2)*Sqrt[3]
{78, 5, 12} -> -Sqrt[3]/2
{78, 12, 5} -> Sqrt[3]/2
{79, 8, 12} -> (I/2)*Sqrt[3]
{79, 12, 8} -> (I/2)*Sqrt[3]
{80, 8, 12} -> -Sqrt[3]/2
{80, 12, 8} -> Sqrt[3]/2
{81, 11, 12} -> (I/2)*Sqrt[3]
{81, 12, 11} -> (I/2)*Sqrt[3]
{82, 11, 12} -> -Sqrt[3]/2
{82, 12, 11} -> Sqrt[3]/2
{83, 5, 13} -> (I/2)*Sqrt[3]
{83, 13, 5} -> (I/2)*Sqrt[3]
{84, 5, 13} -> -Sqrt[3]/2
{84, 13, 5} -> Sqrt[3]/2
{85, 7, 13} -> (I/2)*Sqrt[3]
{85, 13, 7} -> (I/2)*Sqrt[3]
{86, 7, 13} -> -Sqrt[3]/2
{86, 13, 7} -> Sqrt[3]/2
{87, 10, 13} -> (I/2)*Sqrt[3]
{87, 13, 10} -> (I/2)*Sqrt[3]
{88, 10, 13} -> -Sqrt[3]/2
{88, 13, 10} -> Sqrt[3]/2
{89, 5, 14} -> (I/2)*Sqrt[3]
{89, 14, 5} -> (I/2)*Sqrt[3]
{90, 5, 14} -> -Sqrt[3]/2
{90, 14, 5} -> Sqrt[3]/2
{91, 6, 14} -> (I/2)*Sqrt[3]
{91, 14, 6} -> (I/2)*Sqrt[3]
{92, 6, 14} -> -Sqrt[3]/2
{92, 14, 6} -> Sqrt[3]/2
{93, 9, 14} -> (I/2)*Sqrt[3]
{93, 14, 9} -> (I/2)*Sqrt[3]
{94, 9, 14} -> -Sqrt[3]/2
{94, 14, 9} -> Sqrt[3]/2
{95, 5, 5} -> I/Sqrt[22]
{95, 6, 6} -> ((-3*I)/2)/Sqrt[22]
{95, 7, 7} -> ((3*I)/2)/Sqrt[22]
{95, 8, 8} -> (-I)/Sqrt[22]
{95, 9, 9} -> I*Sqrt[2/11]
{95, 10, 10} -> (-2*I)*Sqrt[2/11]
{95, 11, 11} -> I/Sqrt[22]
{95, 12, 12} -> I/Sqrt[22]
{95, 13, 13} -> ((-3*I)/2)/Sqrt[22]
{95, 14, 14} -> ((3*I)/2)/Sqrt[22]
{96, 5, 5} -> (5*I)/Sqrt[418]
{96, 6, 6} -> ((-15*I)/2)/Sqrt[418]
{96, 7, 7} -> ((-7*I)/2)/Sqrt[418]
{96, 8, 8} -> (3*I)*Sqrt[2/209]
{96, 9, 9} -> (5*I)*Sqrt[2/209]
{96, 10, 10} -> I*Sqrt[2/209]
{96, 11, 11} -> (-17*I)/Sqrt[418]
{96, 12, 12} -> (-3*I)*Sqrt[2/209]
{96, 13, 13} -> ((7*I)/2)/Sqrt[418]
{96, 14, 14} -> ((15*I)/2)/Sqrt[418]
{97, 5, 5} -> ((-7*I)/3)*Sqrt[2/57]
{97, 6, 6} -> ((23*I)/6)/Sqrt[114]
{97, 7, 7} -> ((31*I)/6)/Sqrt[114]
{97, 8, 8} -> ((-13*I)/3)/Sqrt[114]
{97, 9, 9} -> ((5*I)/3)*Sqrt[2/57]
{97, 10, 10} -> (I/3)*Sqrt[2/57]
{97, 11, 11} -> (I/3)*Sqrt[2/57]
{97, 12, 12} -> ((-25*I)/3)/Sqrt[114]
{97, 13, 13} -> ((7*I)/6)/Sqrt[114]
{97, 14, 14} -> ((5*I)/2)/Sqrt[114]
{98, 5, 5} -> ((-7*I)/3)*Sqrt[2/51]
{98, 6, 6} -> ((23*I)/6)/Sqrt[102]
{98, 7, 7} -> ((-23*I)/6)/Sqrt[102]
{98, 8, 8} -> ((7*I)/3)*Sqrt[2/51]
{98, 9, 9} -> ((5*I)/3)*Sqrt[2/51]
{98, 10, 10} -> (I/3)*Sqrt[2/51]
{98, 11, 11} -> (I/3)*Sqrt[2/51]
{98, 12, 12} -> (I/3)*Sqrt[2/51]
{98, 13, 13} -> ((-47*I)/6)/Sqrt[102]
{98, 14, 14} -> ((5*I)/2)/Sqrt[102]
{99, 5, 5} -> ((-7*I)/2)/Sqrt[51]
{99, 6, 6} -> ((-7*I)/2)/Sqrt[51]
{99, 7, 7} -> ((7*I)/2)/Sqrt[51]
{99, 8, 8} -> ((7*I)/2)/Sqrt[51]
{99, 9, 9} -> ((5*I)/2)/Sqrt[51]
{99, 10, 10} -> (I/2)/Sqrt[51]
{99, 11, 11} -> (I/2)/Sqrt[51]
{99, 12, 12} -> (I/2)/Sqrt[51]
{99, 13, 13} -> (I/2)/Sqrt[51]
{99, 14, 14} -> ((-3*I)/2)*Sqrt[3/17]
{_, _, _} -> 0

==> n=5_ShatdidiuiuiuAdA-arrayrules-infpres.txt <==
{1, 2, 1, 2, 1, 1} -> 1/8
{1, 2, 1, 2, 2, 2} -> 1/8
{1, 2, 1, 2, 3, 3} -> 1/8
{1, 2, 1, 2, 4, 4} -> 1/8
{1, 2, 1, 2, 5, 5} -> 1/2
{1, 2, 1, 3, 5, 6} -> 1/2
{1, 2, 1, 4, 5, 7} -> 1/2
{1, 2, 1, 5, 5, 8} -> 1/2
{1, 2, 2, 1, 1, 1} -> -1/8
{1, 2, 2, 1, 2, 2} -> -1/8
{1, 2, 2, 1, 3, 3} -> -1/8
{1, 2, 2, 1, 4, 4} -> -1/8
{1, 2, 2, 1, 5, 5} -> -1/2
{1, 2, 2, 3, 5, 9} -> 1/2
{1, 2, 2, 4, 5, 10} -> 1/2
{1, 2, 2, 5, 5, 11} -> 1/2
{1, 2, 3, 1, 5, 6} -> -1/2
{1, 2, 3, 2, 5, 9} -> -1/2
{1, 2, 3, 4, 5, 12} -> 1/2
{1, 2, 3, 5, 5, 13} -> 1/2
{1, 2, 4, 1, 5, 7} -> -1/2
{1, 2, 4, 2, 5, 10} -> -1/2
{1, 2, 4, 3, 5, 12} -> -1/2
{1, 2, 4, 5, 5, 14} -> 1/2
{1, 2, 5, 1, 5, 8} -> -1/2
{1, 2, 5, 2, 5, 11} -> -1/2
{1, 2, 5, 3, 5, 13} -> -1/2
{1, 2, 5, 4, 5, 14} -> -1/2
{1, 3, 1, 2, 6, 5} -> 1/2
{1, 3, 1, 3, 1, 1} -> 1/8
{1, 3, 1, 3, 2, 2} -> 1/8
{1, 3, 1, 3, 3, 3} -> 1/8
{1, 3, 1, 3, 4, 4} -> 1/8
{1, 3, 1, 3, 6, 6} -> 1/2
{1, 3, 1, 4, 6, 7} -> 1/2
{1, 3, 1, 5, 6, 8} -> 1/2
{1, 3, 2, 1, 6, 5} -> -1/2
{1, 3, 2, 3, 6, 9} -> 1/2
{1, 3, 2, 4, 6, 10} -> 1/2
{1, 3, 2, 5, 6, 11} -> 1/2
{1, 3, 3, 1, 1, 1} -> -1/8
{1, 3, 3, 1, 2, 2} -> -1/8
{1, 3, 3, 1, 3, 3} -> -1/8
{1, 3, 3, 1, 4, 4} -> -1/8
{1, 3, 3, 1, 6, 6} -> -1/2
{1, 3, 3, 2, 6, 9} -> -1/2
{1, 3, 3, 4, 6, 12} -> 1/2
{1, 3, 3, 5, 6, 13} -> 1/2
{1, 3, 4, 1, 6, 7} -> -1/2
{1, 3, 4, 2, 6, 10} -> -1/2
{1, 3, 4, 3, 6, 12} -> -1/2
{1, 3, 4, 5, 6, 14} -> 1/2
{1, 3, 5, 1, 6, 8} -> -1/2
{1, 3, 5, 2, 6, 11} -> -1/2
{1, 3, 5, 3, 6, 13} -> -1/2
{1, 3, 5, 4, 6, 14} -> -1/2
{1, 4, 1, 2, 7, 5} -> 1/2
{1, 4, 1, 3, 7, 6} -> 1/2
{1, 4, 1, 4, 1, 1} -> 1/8
{1, 4, 1, 4, 2, 2} -> 1/8
{1, 4, 1, 4, 3, 3} -> 1/8
{1, 4, 1, 4, 4, 4} -> 1/8
{1, 4, 1, 4, 7, 7} -> 1/2
{1, 4, 1, 5, 7, 8} -> 1/2
{1, 4, 2, 1, 7, 5} -> -1/2
{1, 4, 2, 3, 7, 9} -> 1/2
{1, 4, 2, 4, 7, 10} -> 1/2
{1, 4, 2, 5, 7, 11} -> 1/2
{1, 4, 3, 1, 7, 6} -> -1/2
{1, 4, 3, 2, 7, 9} -> -1/2
{1, 4, 3, 4, 7, 12} -> 1/2
{1, 4, 3, 5, 7, 13} -> 1/2
{1, 4, 4, 1, 1, 1} -> -1/8
{1, 4, 4, 1, 2, 2} -> -1/8
{1, 4, 4, 1, 3, 3} -> -1/8
{1, 4, 4, 1, 4, 4} -> -1/8
{1, 4, 4, 1, 7, 7} -> -1/2
{1, 4, 4, 2, 7, 10} -> -1/2
{1, 4, 4, 3, 7, 12} -> -1/2
{1, 4, 4, 5, 7, 14} -> 1/2
{1, 4, 5, 1, 7, 8} -> -1/2
{1, 4, 5, 2, 7, 11} -> -1/2
{1, 4, 5, 3, 7, 13} -> -1/2
{1, 4, 5, 4, 7, 14} -> -1/2
{1, 5, 1, 2, 8, 5} -> 1/2
{1, 5, 1, 3, 8, 6} -> 1/2
{1, 5, 1, 4, 8, 7} -> 1/2
{1, 5, 1, 5, 1, 1} -> 1/8
{1, 5, 1, 5, 2, 2} -> 1/8
{1, 5, 1, 5, 3, 3} -> 1/8
{1, 5, 1, 5, 4, 4} -> 1/8
{1, 5, 1, 5, 8, 8} -> 1/2
{1, 5, 2, 1, 8, 5} -> -1/2
{1, 5, 2, 3, 8, 9} -> 1/2
{1, 5, 2, 4, 8, 10} -> 1/2
{1, 5, 2, 5, 8, 11} -> 1/2
{1, 5, 3, 1, 8, 6} -> -1/2
{1, 5, 3, 2, 8, 9} -> -1/2
{1, 5, 3, 4, 8, 12} -> 1/2
{1, 5, 3, 5, 8, 13} -> 1/2
{1, 5, 4, 1, 8, 7} -> -1/2
{1, 5, 4, 2, 8, 10} -> -1/2
{1, 5, 4, 3, 8, 12} -> -1/2
{1, 5, 4, 5, 8, 14} -> 1/2
{1, 5, 5, 1, 1, 1} -> -1/8
{1, 5, 5, 1, 2, 2} -> -1/8
{1, 5, 5, 1, 3, 3} -> -1/8
{1, 5, 5, 1, 4, 4} -> -1/8
{1, 5, 5, 1, 8, 8} -> -1/2
{1, 5, 5, 2, 8, 11} -> -1/2
{1, 5, 5, 3, 8, 13} -> -1/2
{1, 5, 5, 4, 8, 14} -> -1/2
{2, 1, 1, 2, 1, 1} -> -1/8
{2, 1, 1, 2, 2, 2} -> -1/8
{2, 1, 1, 2, 3, 3} -> -1/8
{2, 1, 1, 2, 4, 4} -> -1/8
{2, 1, 1, 2, 5, 5} -> -1/2
{2, 1, 1, 3, 5, 6} -> -1/2
{2, 1, 1, 4, 5, 7} -> -1/2
{2, 1, 1, 5, 5, 8} -> -1/2
{2, 1, 2, 1, 1, 1} -> 1/8
{2, 1, 2, 1, 2, 2} -> 1/8
{2, 1, 2, 1, 3, 3} -> 1/8
{2, 1, 2, 1, 4, 4} -> 1/8
{2, 1, 2, 1, 5, 5} -> 1/2
{2, 1, 2, 3, 5, 9} -> -1/2
{2, 1, 2, 4, 5, 10} -> -1/2
{2, 1, 2, 5, 5, 11} -> -1/2
{2, 1, 3, 1, 5, 6} -> 1/2
{2, 1, 3, 2, 5, 9} -> 1/2
{2, 1, 3, 4, 5, 12} -> -1/2
{2, 1, 3, 5, 5, 13} -> -1/2
{2, 1, 4, 1, 5, 7} -> 1/2
{2, 1, 4, 2, 5, 10} -> 1/2
{2, 1, 4, 3, 5, 12} -> 1/2
{2, 1, 4, 5, 5, 14} -> -1/2
{2, 1, 5, 1, 5, 8} -> 1/2
{2, 1, 5, 2, 5, 11} -> 1/2
{2, 1, 5, 3, 5, 13} -> 1/2
{2, 1, 5, 4, 5, 14} -> 1/2
{2, 3, 1, 2, 9, 5} -> 1/2
{2, 3, 1, 3, 9, 6} -> 1/2
{2, 3, 1, 4, 9, 7} -> 1/2
{2, 3, 1, 5, 9, 8} -> 1/2
{2, 3, 2, 1, 9, 5} -> -1/2
{2, 3, 2, 3, 1, 1} -> 1/8
{2, 3, 2, 3, 2, 2} -> 1/8
{2, 3, 2, 3, 3, 3} -> 1/8
{2, 3, 2, 3, 4, 4} -> 1/8
{2, 3, 2, 3, 9, 9} -> 1/2
{2, 3, 2, 4, 9, 10} -> 1/2
{2, 3, 2, 5, 9, 11} -> 1/2
{2, 3, 3, 1, 9, 6} -> -1/2
{2, 3, 3, 2, 1, 1} -> -1/8
{2, 3, 3, 2, 2, 2} -> -1/8
{2, 3, 3, 2, 3, 3} -> -1/8
{2, 3, 3, 2, 4, 4} -> -1/8
{2, 3, 3, 2, 9, 9} -> -1/2
{2, 3, 3, 4, 9, 12} -> 1/2
{2, 3, 3, 5, 9, 13} -> 1/2
{2, 3, 4, 1, 9, 7} -> -1/2
{2, 3, 4, 2, 9, 10} -> -1/2
{2, 3, 4, 3, 9, 12} -> -1/2
{2, 3, 4, 5, 9, 14} -> 1/2
{2, 3, 5, 1, 9, 8} -> -1/2
{2, 3, 5, 2, 9, 11} -> -1/2
{2, 3, 5, 3, 9, 13} -> -1/2
{2, 3, 5, 4, 9, 14} -> -1/2
{2, 4, 1, 2, 10, 5} -> 1/2
{2, 4, 1, 3, 10, 6} -> 1/2
{2, 4, 1, 4, 10, 7} -> 1/2
{2, 4, 1, 5, 10, 8} -> 1/2
{2, 4, 2, 1, 10, 5} -> -1/2
{2, 4, 2, 3, 10, 9} -> 1/2
{2, 4, 2, 4, 1, 1} -> 1/8
{2, 4, 2, 4, 2, 2} -> 1/8
{2, 4, 2, 4, 3, 3} -> 1/8
{2, 4, 2, 4, 4, 4} -> 1/8
{2, 4, 2, 4, 10, 10} -> 1/2
{2, 4, 2, 5, 10, 11} -> 1/2
{2, 4, 3, 1, 10, 6} -> -1/2
{2, 4, 3, 2, 10, 9} -> -1/2
{2, 4, 3, 4, 10, 12} -> 1/2
{2, 4, 3, 5, 10, 13} -> 1/2
{2, 4, 4, 1, 10, 7} -> -1/2
{2, 4, 4, 2, 1, 1} -> -1/8
{2, 4, 4, 2, 2, 2} -> -1/8
{2, 4, 4, 2, 3, 3} -> -1/8
{2, 4, 4, 2, 4, 4} -> -1/8
{2, 4, 4, 2, 10, 10} -> -1/2
{2, 4, 4, 3, 10, 12} -> -1/2
{2, 4, 4, 5, 10, 14} -> 1/2
{2, 4, 5, 1, 10, 8} -> -1/2
{2, 4, 5, 2, 10, 11} -> -1/2
{2, 4, 5, 3, 10, 13} -> -1/2
{2, 4, 5, 4, 10, 14} -> -1/2
{2, 5, 1, 2, 11, 5} -> 1/2
{2, 5, 1, 3, 11, 6} -> 1/2
{2, 5, 1, 4, 11, 7} -> 1/2
{2, 5, 1, 5, 11, 8} -> 1/2
{2, 5, 2, 1, 11, 5} -> -1/2
{2, 5, 2, 3, 11, 9} -> 1/2
{2, 5, 2, 4, 11, 10} -> 1/2
{2, 5, 2, 5, 1, 1} -> 1/8
{2, 5, 2, 5, 2, 2} -> 1/8
{2, 5, 2, 5, 3, 3} -> 1/8
{2, 5, 2, 5, 4, 4} -> 1/8
{2, 5, 2, 5, 11, 11} -> 1/2
{2, 5, 3, 1, 11, 6} -> -1/2
{2, 5, 3, 2, 11, 9} -> -1/2
{2, 5, 3, 4, 11, 12} -> 1/2
{2, 5, 3, 5, 11, 13} -> 1/2
{2, 5, 4, 1, 11, 7} -> -1/2
{2, 5, 4, 2, 11, 10} -> -1/2
{2, 5, 4, 3, 11, 12} -> -1/2
{2, 5, 4, 5, 11, 14} -> 1/2
{2, 5, 5, 1, 11, 8} -> -1/2
{2, 5, 5, 2, 1, 1} -> -1/8
{2, 5, 5, 2, 2, 2} -> -1/8
{2, 5, 5, 2, 3, 3} -> -1/8
{2, 5, 5, 2, 4, 4} -> -1/8
{2, 5, 5, 2, 11, 11} -> -1/2
{2, 5, 5, 3, 11, 13} -> -1/2
{2, 5, 5, 4, 11, 14} -> -1/2
{3, 1, 1, 2, 6, 5} -> -1/2
{3, 1, 1, 3, 1, 1} -> -1/8
{3, 1, 1, 3, 2, 2} -> -1/8
{3, 1, 1, 3, 3, 3} -> -1/8
{3, 1, 1, 3, 4, 4} -> -1/8
{3, 1, 1, 3, 6, 6} -> -1/2
{3, 1, 1, 4, 6, 7} -> -1/2
{3, 1, 1, 5, 6, 8} -> -1/2
{3, 1, 2, 1, 6, 5} -> 1/2
{3, 1, 2, 3, 6, 9} -> -1/2
{3, 1, 2, 4, 6, 10} -> -1/2
{3, 1, 2, 5, 6, 11} -> -1/2
{3, 1, 3, 1, 1, 1} -> 1/8
{3, 1, 3, 1, 2, 2} -> 1/8
{3, 1, 3, 1, 3, 3} -> 1/8
{3, 1, 3, 1, 4, 4} -> 1/8
{3, 1, 3, 1, 6, 6} -> 1/2
{3, 1, 3, 2, 6, 9} -> 1/2
{3, 1, 3, 4, 6, 12} -> -1/2
{3, 1, 3, 5, 6, 13} -> -1/2
{3, 1, 4, 1, 6, 7} -> 1/2
{3, 1, 4, 2, 6, 10} -> 1/2
{3, 1, 4, 3, 6, 12} -> 1/2
{3, 1, 4, 5, 6, 14} -> -1/2
{3, 1, 5, 1, 6, 8} -> 1/2
{3, 1, 5, 2, 6, 11} -> 1/2
{3, 1, 5, 3, 6, 13} -> 1/2
{3, 1, 5, 4, 6, 14} -> 1/2
{3, 2, 1, 2, 9, 5} -> -1/2
{3, 2, 1, 3, 9, 6} -> -1/2
{3, 2, 1, 4, 9, 7} -> -1/2
{3, 2, 1, 5, 9, 8} -> -1/2
{3, 2, 2, 1, 9, 5} -> 1/2
{3, 2, 2, 3, 1, 1} -> -1/8
{3, 2, 2, 3, 2, 2} -> -1/8
{3, 2, 2, 3, 3, 3} -> -1/8
{3, 2, 2, 3, 4, 4} -> -1/8
{3, 2, 2, 3, 9, 9} -> -1/2
{3, 2, 2, 4, 9, 10} -> -1/2
{3, 2, 2, 5, 9, 11} -> -1/2
{3, 2, 3, 1, 9, 6} -> 1/2
{3, 2, 3, 2, 1, 1} -> 1/8
{3, 2, 3, 2, 2, 2} -> 1/8
{3, 2, 3, 2, 3, 3} -> 1/8
{3, 2, 3, 2, 4, 4} -> 1/8
{3, 2, 3, 2, 9, 9} -> 1/2
{3, 2, 3, 4, 9, 12} -> -1/2
{3, 2, 3, 5, 9, 13} -> -1/2
{3, 2, 4, 1, 9, 7} -> 1/2
{3, 2, 4, 2, 9, 10} -> 1/2
{3, 2, 4, 3, 9, 12} -> 1/2
{3, 2, 4, 5, 9, 14} -> -1/2
{3, 2, 5, 1, 9, 8} -> 1/2
{3, 2, 5, 2, 9, 11} -> 1/2
{3, 2, 5, 3, 9, 13} -> 1/2
{3, 2, 5, 4, 9, 14} -> 1/2
{3, 4, 1, 2, 12, 5} -> 1/2
{3, 4, 1, 3, 12, 6} -> 1/2
{3, 4, 1, 4, 12, 7} -> 1/2
{3, 4, 1, 5, 12, 8} -> 1/2
{3, 4, 2, 1, 12, 5} -> -1/2
{3, 4, 2, 3, 12, 9} -> 1/2
{3, 4, 2, 4, 12, 10} -> 1/2
{3, 4, 2, 5, 12, 11} -> 1/2
{3, 4, 3, 1, 12, 6} -> -1/2
{3, 4, 3, 2, 12, 9} -> -1/2
{3, 4, 3, 4, 1, 1} -> 1/8
{3, 4, 3, 4, 2, 2} -> 1/8
{3, 4, 3, 4, 3, 3} -> 1/8
{3, 4, 3, 4, 4, 4} -> 1/8
{3, 4, 3, 4, 12, 12} -> 1/2
{3, 4, 3, 5, 12, 13} -> 1/2
{3, 4, 4, 1, 12, 7} -> -1/2
{3, 4, 4, 2, 12, 10} -> -1/2
{3, 4, 4, 3, 1, 1} -> -1/8
{3, 4, 4, 3, 2, 2} -> -1/8
{3, 4, 4, 3, 3, 3} -> -1/8
{3, 4, 4, 3, 4, 4} -> -1/8
{3, 4, 4, 3, 12, 12} -> -1/2
{3, 4, 4, 5, 12, 14} -> 1/2
{3, 4, 5, 1, 12, 8} -> -1/2
{3, 4, 5, 2, 12, 11} -> -1/2
{3, 4, 5, 3, 12, 13} -> -1/2
{3, 4, 5, 4, 12, 14} -> -1/2
{3, 5, 1, 2, 13, 5} -> 1/2
{3, 5, 1, 3, 13, 6} -> 1/2
{3, 5, 1, 4, 13, 7} -> 1/2
{3, 5, 1, 5, 13, 8} -> 1/2
{3, 5, 2, 1, 13, 5} -> -1/2
{3, 5, 2, 3, 13, 9} -> 1/2
{3, 5, 2, 4, 13, 10} -> 1/2
{3, 5, 2, 5, 13, 11} -> 1/2
{3, 5, 3, 1, 13, 6} -> -1/2
{3, 5, 3, 2, 13, 9} -> -1/2
{3, 5, 3, 4, 13, 12} -> 1/2
{3, 5, 3, 5, 1, 1} -> 1/8
{3, 5, 3, 5, 2, 2} -> 1/8
{3, 5, 3, 5, 3, 3} -> 1/8
{3, 5, 3, 5, 4, 4} -> 1/8
{3, 5, 3, 5, 13, 13} -> 1/2
{3, 5, 4, 1, 13, 7} -> -1/2
{3, 5, 4, 2, 13, 10} -> -1/2
{3, 5, 4, 3, 13, 12} -> -1/2
{3, 5, 4, 5, 13, 14} -> 1/2
{3, 5, 5, 1, 13, 8} -> -1/2
{3, 5, 5, 2, 13, 11} -> -1/2
{3, 5, 5, 3, 1, 1} -> -1/8
{3, 5, 5, 3, 2, 2} -> -1/8
{3, 5, 5, 3, 3, 3} -> -1/8
{3, 5, 5, 3, 4, 4} -> -1/8
{3, 5, 5, 3, 13, 13} -> -1/2
{3, 5, 5, 4, 13, 14} -> -1/2
{4, 1, 1, 2, 7, 5} -> -1/2
{4, 1, 1, 3, 7, 6} -> -1/2
{4, 1, 1, 4, 1, 1} -> -1/8
{4, 1, 1, 4, 2, 2} -> -1/8
{4, 1, 1, 4, 3, 3} -> -1/8
{4, 1, 1, 4, 4, 4} -> -1/8
{4, 1, 1, 4, 7, 7} -> -1/2
{4, 1, 1, 5, 7, 8} -> -1/2
{4, 1, 2, 1, 7, 5} -> 1/2
{4, 1, 2, 3, 7, 9} -> -1/2
{4, 1, 2, 4, 7, 10} -> -1/2
{4, 1, 2, 5, 7, 11} -> -1/2
{4, 1, 3, 1, 7, 6} -> 1/2
{4, 1, 3, 2, 7, 9} -> 1/2
{4, 1, 3, 4, 7, 12} -> -1/2
{4, 1, 3, 5, 7, 13} -> -1/2
{4, 1, 4, 1, 1, 1} -> 1/8
{4, 1, 4, 1, 2, 2} -> 1/8
{4, 1, 4, 1, 3, 3} -> 1/8
{4, 1, 4, 1, 4, 4} -> 1/8
{4, 1, 4, 1, 7, 7} -> 1/2
{4, 1, 4, 2, 7, 10} -> 1/2
{4, 1, 4, 3, 7, 12} -> 1/2
{4, 1, 4, 5, 7, 14} -> -1/2
{4, 1, 5, 1, 7, 8} -> 1/2
{4, 1, 5, 2, 7, 11} -> 1/2
{4, 1, 5, 3, 7, 13} -> 1/2
{4, 1, 5, 4, 7, 14} -> 1/2
{4, 2, 1, 2, 10, 5} -> -1/2
{4, 2, 1, 3, 10, 6} -> -1/2
{4, 2, 1, 4, 10, 7} -> -1/2
{4, 2, 1, 5, 10, 8} -> -1/2
{4, 2, 2, 1, 10, 5} -> 1/2
{4, 2, 2, 3, 10, 9} -> -1/2
{4, 2, 2, 4, 1, 1} -> -1/8
{4, 2, 2, 4, 2, 2} -> -1/8
{4, 2, 2, 4, 3, 3} -> -1/8
{4, 2, 2, 4, 4, 4} -> -1/8
{4, 2, 2, 4, 10, 10} -> -1/2
{4, 2, 2, 5, 10, 11} -> -1/2
{4, 2, 3, 1, 10, 6} -> 1/2
{4, 2, 3, 2, 10, 9} -> 1/2
{4, 2, 3, 4, 10, 12} -> -1/2
{4, 2, 3, 5, 10, 13} -> -1/2
{4, 2, 4, 1, 10, 7} -> 1/2
{4, 2, 4, 2, 1, 1} -> 1/8
{4, 2, 4, 2, 2, 2} -> 1/8
{4, 2, 4, 2, 3, 3} -> 1/8
{4, 2, 4, 2, 4, 4} -> 1/8
{4, 2, 4, 2, 10, 10} -> 1/2
{4, 2, 4, 3, 10, 12} -> 1/2
{4, 2, 4, 5, 10, 14} -> -1/2
{4, 2, 5, 1, 10, 8} -> 1/2
{4, 2, 5, 2, 10, 11} -> 1/2
{4, 2, 5, 3, 10, 13} -> 1/2
{4, 2, 5, 4, 10, 14} -> 1/2
{4, 3, 1, 2, 12, 5} -> -1/2
{4, 3, 1, 3, 12, 6} -> -1/2
{4, 3, 1, 4, 12, 7} -> -1/2
{4, 3, 1, 5, 12, 8} -> -1/2
{4, 3, 2, 1, 12, 5} -> 1/2
{4, 3, 2, 3, 12, 9} -> -1/2
{4, 3, 2, 4, 12, 10} -> -1/2
{4, 3, 2, 5, 12, 11} -> -1/2
{4, 3, 3, 1, 12, 6} -> 1/2
{4, 3, 3, 2, 12, 9} -> 1/2
{4, 3, 3, 4, 1, 1} -> -1/8
{4, 3, 3, 4, 2, 2} -> -1/8
{4, 3, 3, 4, 3, 3} -> -1/8
{4, 3, 3, 4, 4, 4} -> -1/8
{4, 3, 3, 4, 12, 12} -> -1/2
{4, 3, 3, 5, 12, 13} -> -1/2
{4, 3, 4, 1, 12, 7} -> 1/2
{4, 3, 4, 2, 12, 10} -> 1/2
{4, 3, 4, 3, 1, 1} -> 1/8
{4, 3, 4, 3, 2, 2} -> 1/8
{4, 3, 4, 3, 3, 3} -> 1/8
{4, 3, 4, 3, 4, 4} -> 1/8
{4, 3, 4, 3, 12, 12} -> 1/2
{4, 3, 4, 5, 12, 14} -> -1/2
{4, 3, 5, 1, 12, 8} -> 1/2
{4, 3, 5, 2, 12, 11} -> 1/2
{4, 3, 5, 3, 12, 13} -> 1/2
{4, 3, 5, 4, 12, 14} -> 1/2
{4, 5, 1, 2, 14, 5} -> 1/2
{4, 5, 1, 3, 14, 6} -> 1/2
{4, 5, 1, 4, 14, 7} -> 1/2
{4, 5, 1, 5, 14, 8} -> 1/2
{4, 5, 2, 1, 14, 5} -> -1/2
{4, 5, 2, 3, 14, 9} -> 1/2
{4, 5, 2, 4, 14, 10} -> 1/2
{4, 5, 2, 5, 14, 11} -> 1/2
{4, 5, 3, 1, 14, 6} -> -1/2
{4, 5, 3, 2, 14, 9} -> -1/2
{4, 5, 3, 4, 14, 12} -> 1/2
{4, 5, 3, 5, 14, 13} -> 1/2
{4, 5, 4, 1, 14, 7} -> -1/2
{4, 5, 4, 2, 14, 10} -> -1/2
{4, 5, 4, 3, 14, 12} -> -1/2
{4, 5, 4, 5, 1, 1} -> 1/8
{4, 5, 4, 5, 2, 2} -> 1/8
{4, 5, 4, 5, 3, 3} -> 1/8
{4, 5, 4, 5, 4, 4} -> 1/8
{4, 5, 4, 5, 14, 14} -> 1/2
{4, 5, 5, 1, 14, 8} -> -1/2
{4, 5, 5, 2, 14, 11} -> -1/2
{4, 5, 5, 3, 14, 13} -> -1/2
{4, 5, 5, 4, 1, 1} -> -1/8
{4, 5, 5, 4, 2, 2} -> -1/8
{4, 5, 5, 4, 3, 3} -> -1/8
{4, 5, 5, 4, 4, 4} -> -1/8
{4, 5, 5, 4, 14, 14} -> -1/2
{5, 1, 1, 2, 8, 5} -> -1/2
{5, 1, 1, 3, 8, 6} -> -1/2
{5, 1, 1, 4, 8, 7} -> -1/2
{5, 1, 1, 5, 1, 1} -> -1/8
{5, 1, 1, 5, 2, 2} -> -1/8
{5, 1, 1, 5, 3, 3} -> -1/8
{5, 1, 1, 5, 4, 4} -> -1/8
{5, 1, 1, 5, 8, 8} -> -1/2
{5, 1, 2, 1, 8, 5} -> 1/2
{5, 1, 2, 3, 8, 9} -> -1/2
{5, 1, 2, 4, 8, 10} -> -1/2
{5, 1, 2, 5, 8, 11} -> -1/2
{5, 1, 3, 1, 8, 6} -> 1/2
{5, 1, 3, 2, 8, 9} -> 1/2
{5, 1, 3, 4, 8, 12} -> -1/2
{5, 1, 3, 5, 8, 13} -> -1/2
{5, 1, 4, 1, 8, 7} -> 1/2
{5, 1, 4, 2, 8, 10} -> 1/2
{5, 1, 4, 3, 8, 12} -> 1/2
{5, 1, 4, 5, 8, 14} -> -1/2
{5, 1, 5, 1, 1, 1} -> 1/8
{5, 1, 5, 1, 2, 2} -> 1/8
{5, 1, 5, 1, 3, 3} -> 1/8
{5, 1, 5, 1, 4, 4} -> 1/8
{5, 1, 5, 1, 8, 8} -> 1/2
{5, 1, 5, 2, 8, 11} -> 1/2
{5, 1, 5, 3, 8, 13} -> 1/2
{5, 1, 5, 4, 8, 14} -> 1/2
{5, 2, 1, 2, 11, 5} -> -1/2
{5, 2, 1, 3, 11, 6} -> -1/2
{5, 2, 1, 4, 11, 7} -> -1/2
{5, 2, 1, 5, 11, 8} -> -1/2
{5, 2, 2, 1, 11, 5} -> 1/2
{5, 2, 2, 3, 11, 9} -> -1/2
{5, 2, 2, 4, 11, 10} -> -1/2
{5, 2, 2, 5, 1, 1} -> -1/8
{5, 2, 2, 5, 2, 2} -> -1/8
{5, 2, 2, 5, 3, 3} -> -1/8
{5, 2, 2, 5, 4, 4} -> -1/8
{5, 2, 2, 5, 11, 11} -> -1/2
{5, 2, 3, 1, 11, 6} -> 1/2
{5, 2, 3, 2, 11, 9} -> 1/2
{5, 2, 3, 4, 11, 12} -> -1/2
{5, 2, 3, 5, 11, 13} -> -1/2
{5, 2, 4, 1, 11, 7} -> 1/2
{5, 2, 4, 2, 11, 10} -> 1/2
{5, 2, 4, 3, 11, 12} -> 1/2
{5, 2, 4, 5, 11, 14} -> -1/2
{5, 2, 5, 1, 11, 8} -> 1/2
{5, 2, 5, 2, 1, 1} -> 1/8
{5, 2, 5, 2, 2, 2} -> 1/8
{5, 2, 5, 2, 3, 3} -> 1/8
{5, 2, 5, 2, 4, 4} -> 1/8
{5, 2, 5, 2, 11, 11} -> 1/2
{5, 2, 5, 3, 11, 13} -> 1/2
{5, 2, 5, 4, 11, 14} -> 1/2
{5, 3, 1, 2, 13, 5} -> -1/2
{5, 3, 1, 3, 13, 6} -> -1/2
{5, 3, 1, 4, 13, 7} -> -1/2
{5, 3, 1, 5, 13, 8} -> -1/2
{5, 3, 2, 1, 13, 5} -> 1/2
{5, 3, 2, 3, 13, 9} -> -1/2
{5, 3, 2, 4, 13, 10} -> -1/2
{5, 3, 2, 5, 13, 11} -> -1/2
{5, 3, 3, 1, 13, 6} -> 1/2
{5, 3, 3, 2, 13, 9} -> 1/2
{5, 3, 3, 4, 13, 12} -> -1/2
{5, 3, 3, 5, 1, 1} -> -1/8
{5, 3, 3, 5, 2, 2} -> -1/8
{5, 3, 3, 5, 3, 3} -> -1/8
{5, 3, 3, 5, 4, 4} -> -1/8
{5, 3, 3, 5, 13, 13} -> -1/2
{5, 3, 4, 1, 13, 7} -> 1/2
{5, 3, 4, 2, 13, 10} -> 1/2
{5, 3, 4, 3, 13, 12} -> 1/2
{5, 3, 4, 5, 13, 14} -> -1/2
{5, 3, 5, 1, 13, 8} -> 1/2
{5, 3, 5, 2, 13, 11} -> 1/2
{5, 3, 5, 3, 1, 1} -> 1/8
{5, 3, 5, 3, 2, 2} -> 1/8
{5, 3, 5, 3, 3, 3} -> 1/8
{5, 3, 5, 3, 4, 4} -> 1/8
{5, 3, 5, 3, 13, 13} -> 1/2
{5, 3, 5, 4, 13, 14} -> 1/2
{5, 4, 1, 2, 14, 5} -> -1/2
{5, 4, 1, 3, 14, 6} -> -1/2
{5, 4, 1, 4, 14, 7} -> -1/2
{5, 4, 1, 5, 14, 8} -> -1/2
{5, 4, 2, 1, 14, 5} -> 1/2
{5, 4, 2, 3, 14, 9} -> -1/2
{5, 4, 2, 4, 14, 10} -> -1/2
{5, 4, 2, 5, 14, 11} -> -1/2
{5, 4, 3, 1, 14, 6} -> 1/2
{5, 4, 3, 2, 14, 9} -> 1/2
{5, 4, 3, 4, 14, 12} -> -1/2
{5, 4, 3, 5, 14, 13} -> -1/2
{5, 4, 4, 1, 14, 7} -> 1/2
{5, 4, 4, 2, 14, 10} -> 1/2
{5, 4, 4, 3, 14, 12} -> 1/2
{5, 4, 4, 5, 1, 1} -> -1/8
{5, 4, 4, 5, 2, 2} -> -1/8
{5, 4, 4, 5, 3, 3} -> -1/8
{5, 4, 4, 5, 4, 4} -> -1/8
{5, 4, 4, 5, 14, 14} -> -1/2
{5, 4, 5, 1, 14, 8} -> 1/2
{5, 4, 5, 2, 14, 11} -> 1/2
{5, 4, 5, 3, 14, 13} -> 1/2
{5, 4, 5, 4, 1, 1} -> 1/8
{5, 4, 5, 4, 2, 2} -> 1/8
{5, 4, 5, 4, 3, 3} -> 1/8
{5, 4, 5, 4, 4, 4} -> 1/8
{5, 4, 5, 4, 14, 14} -> 1/2
{_, _, _, _, _, _} -> 0

==> n=5_Trank2dIuAdA-arrayrules-infpres.txt <==
{1, 6, 9} -> I/2
{1, 7, 10} -> I/2
{1, 8, 11} -> I/2
{1, 9, 6} -> I/2
{1, 10, 7} -> I/2
{1, 11, 8} -> I/2
{2, 6, 9} -> -1/2
{2, 7, 10} -> -1/2
{2, 8, 11} -> -1/2
{2, 9, 6} -> 1/2
{2, 10, 7} -> 1/2
{2, 11, 8} -> 1/2
{3, 6, 6} -> I/2
{3, 7, 7} -> I/2
{3, 8, 8} -> I/2
{3, 9, 9} -> -I/2
{3, 10, 10} -> -I/2
{3, 11, 11} -> -I/2
{4, 5, 9} -> -I/2
{4, 7, 12} -> I/2
{4, 8, 13} -> I/2
{4, 9, 5} -> -I/2
{4, 12, 7} -> I/2
{4, 13, 8} -> I/2
{5, 5, 9} -> 1/2
{5, 7, 12} -> -1/2
{5, 8, 13} -> -1/2
{5, 9, 5} -> -1/2
{5, 12, 7} -> 1/2
{5, 13, 8} -> 1/2
{6, 5, 6} -> I/2
{6, 6, 5} -> I/2
{6, 10, 12} -> I/2
{6, 11, 13} -> I/2
{6, 12, 10} -> I/2
{6, 13, 11} -> I/2
{7, 5, 6} -> -1/2
{7, 6, 5} -> 1/2
{7, 10, 12} -> -1/2
{7, 11, 13} -> -1/2
{7, 12, 10} -> 1/2
{7, 13, 11} -> 1/2
{8, 5, 5} -> I/Sqrt[3]
{8, 6, 6} -> (-I/2)/Sqrt[3]
{8, 7, 7} -> (I/2)/Sqrt[3]
{8, 8, 8} -> (I/2)/Sqrt[3]
{8, 9, 9} -> (-I/2)/Sqrt[3]
{8, 10, 10} -> (I/2)/Sqrt[3]
{8, 11, 11} -> (I/2)/Sqrt[3]
{8, 12, 12} -> (-I)/Sqrt[3]
{8, 13, 13} -> (-I)/Sqrt[3]
{9, 5, 10} -> -I/2
{9, 6, 12} -> -I/2
{9, 8, 14} -> I/2
{9, 10, 5} -> -I/2
{9, 12, 6} -> -I/2
{9, 14, 8} -> I/2
{10, 5, 10} -> 1/2
{10, 6, 12} -> 1/2
{10, 8, 14} -> -1/2
{10, 10, 5} -> -1/2
{10, 12, 6} -> -1/2
{10, 14, 8} -> 1/2
{11, 5, 7} -> I/2
{11, 7, 5} -> I/2
{11, 9, 12} -> -I/2
{11, 11, 14} -> I/2
{11, 12, 9} -> -I/2
{11, 14, 11} -> I/2
{12, 5, 7} -> -1/2
{12, 7, 5} -> 1/2
{12, 9, 12} -> 1/2
{12, 11, 14} -> -1/2
{12, 12, 9} -> -1/2
{12, 14, 11} -> 1/2
{13, 6, 7} -> I/2
{13, 7, 6} -> I/2
{13, 9, 10} -> I/2
{13, 10, 9} -> I/2
{13, 13, 14} -> I/2
{13, 14, 13} -> I/2
{14, 6, 7} -> -1/2
{14, 7, 6} -> 1/2
{14, 9, 10} -> -1/2
{14, 10, 9} -> 1/2
{14, 13, 14} -> -1/2
{14, 14, 13} -> 1/2
{15, 5, 5} -> I/Sqrt[6]
{15, 6, 6} -> I/Sqrt[6]
{15, 7, 7} -> (-I)/Sqrt[6]
{15, 8, 8} -> (I/2)/Sqrt[6]
{15, 9, 9} -> I/Sqrt[6]
{15, 10, 10} -> (-I)/Sqrt[6]
{15, 11, 11} -> (I/2)/Sqrt[6]
{15, 12, 12} -> (-I)/Sqrt[6]
{15, 13, 13} -> (I/2)/Sqrt[6]
{15, 14, 14} -> (-I/2)*Sqrt[3/2]
{16, 5, 11} -> -I/2
{16, 6, 13} -> -I/2
{16, 7, 14} -> -I/2
{16, 11, 5} -> -I/2
{16, 13, 6} -> -I/2
{16, 14, 7} -> -I/2
{17, 5, 11} -> 1/2
{17, 6, 13} -> 1/2
{17, 7, 14} -> 1/2
{17, 11, 5} -> -1/2
{17, 13, 6} -> -1/2
{17, 14, 7} -> -1/2
{18, 5, 8} -> I/2
{18, 8, 5} -> I/2
{18, 9, 13} -> -I/2
{18, 10, 14} -> -I/2
{18, 13, 9} -> -I/2
{18, 14, 10} -> -I/2
{19, 5, 8} -> -1/2
{19, 8, 5} -> 1/2
{19, 9, 13} -> 1/2
{19, 10, 14} -> 1/2
{19, 13, 9} -> -1/2
{19, 14, 10} -> -1/2
{20, 6, 8} -> I/2
{20, 8, 6} -> I/2
{20, 9, 11} -> I/2
{20, 11, 9} -> I/2
{20, 12, 14} -> -I/2
{20, 14, 12} -> -I/2
{21, 6, 8} -> -1/2
{21, 8, 6} -> 1/2
{21, 9, 11} -> -1/2
{21, 11, 9} -> 1/2
{21, 12, 14} -> 1/2
{21, 14, 12} -> -1/2
{22, 7, 8} -> I/2
{22, 8, 7} -> I/2
{22, 10, 11} -> I/2
{22, 11, 10} -> I/2
{22, 12, 13} -> I/2
{22, 13, 12} -> I/2
{23, 7, 8} -> -1/2
{23, 8, 7} -> 1/2
{23, 10, 11} -> -1/2
{23, 11, 10} -> 1/2
{23, 12, 13} -> -1/2
{23, 13, 12} -> 1/2
{24, 5, 5} -> I/Sqrt[10]
{24, 6, 6} -> I/Sqrt[10]
{24, 7, 7} -> I/Sqrt[10]
{24, 8, 8} -> ((-3*I)/2)/Sqrt[10]
{24, 9, 9} -> I/Sqrt[10]
{24, 10, 10} -> I/Sqrt[10]
{24, 11, 11} -> ((-3*I)/2)/Sqrt[10]
{24, 12, 12} -> I/Sqrt[10]
{24, 13, 13} -> ((-3*I)/2)/Sqrt[10]
{24, 14, 14} -> ((-3*I)/2)/Sqrt[10]
{_, _, _} -> 0

==> n=5_VdXdipuip-arrayrules-infpres__Case_Conflict_.txt <==
{1, 1, 2} -> I/2
{1, 2, 1} -> I/2
{2, 1, 2} -> 1/2
{2, 2, 1} -> -1/2
{3, 1, 1} -> I/2
{3, 2, 2} -> -I/2
{4, 1, 3} -> I/2
{4, 3, 1} -> I/2
{5, 1, 3} -> 1/2
{5, 3, 1} -> -1/2
{6, 2, 3} -> I/2
{6, 3, 2} -> I/2
{7, 2, 3} -> 1/2
{7, 3, 2} -> -1/2
{8, 1, 1} -> (I/2)/Sqrt[3]
{8, 2, 2} -> (I/2)/Sqrt[3]
{8, 3, 3} -> (-I)/Sqrt[3]
{9, 1, 4} -> I/2
{9, 4, 1} -> I/2
{10, 1, 4} -> 1/2
{10, 4, 1} -> -1/2
{11, 2, 4} -> I/2
{11, 4, 2} -> I/2
{12, 2, 4} -> 1/2
{12, 4, 2} -> -1/2
{13, 3, 4} -> I/2
{13, 4, 3} -> I/2
{14, 3, 4} -> 1/2
{14, 4, 3} -> -1/2
{15, 1, 1} -> (I/2)/Sqrt[6]
{15, 2, 2} -> (I/2)/Sqrt[6]
{15, 3, 3} -> (I/2)/Sqrt[6]
{15, 4, 4} -> (-I/2)*Sqrt[3/2]
{16, 1, 5} -> I/2
{16, 5, 1} -> I/2
{17, 1, 5} -> 1/2
{17, 5, 1} -> -1/2
{18, 2, 5} -> I/2
{18, 5, 2} -> I/2
{19, 2, 5} -> 1/2
{19, 5, 2} -> -1/2
{20, 3, 5} -> I/2
{20, 5, 3} -> I/2
{21, 3, 5} -> 1/2
{21, 5, 3} -> -1/2
{22, 4, 5} -> I/2
{22, 5, 4} -> I/2
{23, 4, 5} -> 1/2
{23, 5, 4} -> -1/2
{24, 1, 1} -> (I/2)/Sqrt[10]
{24, 2, 2} -> (I/2)/Sqrt[10]
{24, 3, 3} -> (I/2)/Sqrt[10]
{24, 4, 4} -> (I/2)/Sqrt[10]
{24, 5, 5} -> (-I)*Sqrt[2/5]
{25, 1, 6} -> I/2
{25, 6, 1} -> I/2
{26, 1, 6} -> 1/2
{26, 6, 1} -> -1/2
{27, 2, 6} -> I/2
{27, 6, 2} -> I/2
{28, 2, 6} -> 1/2
{28, 6, 2} -> -1/2
{29, 3, 6} -> I/2
{29, 6, 3} -> I/2
{30, 3, 6} -> 1/2
{30, 6, 3} -> -1/2
{31, 4, 6} -> I/2
{31, 6, 4} -> I/2
{32, 4, 6} -> 1/2
{32, 6, 4} -> -1/2
{33, 5, 6} -> I/2
{33, 6, 5} -> I/2
{34, 5, 6} -> 1/2
{34, 6, 5} -> -1/2
{35, 1, 1} -> (I/2)/Sqrt[15]
{35, 2, 2} -> (I/2)/Sqrt[15]
{35, 3, 3} -> (I/2)/Sqrt[15]
{35, 4, 4} -> (I/2)/Sqrt[15]
{35, 5, 5} -> (I/2)/Sqrt[15]
{35, 6, 6} -> (-I/2)*Sqrt[5/3]
{36, 1, 7} -> I/2
{36, 7, 1} -> I/2
{37, 1, 7} -> 1/2
{37, 7, 1} -> -1/2
{38, 2, 7} -> I/2
{38, 7, 2} -> I/2
{39, 2, 7} -> 1/2
{39, 7, 2} -> -1/2
{40, 3, 7} -> I/2
{40, 7, 3} -> I/2
{41, 3, 7} -> 1/2
{41, 7, 3} -> -1/2
{42, 4, 7} -> I/2
{42, 7, 4} -> I/2
{43, 4, 7} -> 1/2
{43, 7, 4} -> -1/2
{44, 5, 7} -> I/2
{44, 7, 5} -> I/2
{45, 5, 7} -> 1/2
{45, 7, 5} -> -1/2
{46, 6, 7} -> I/2
{46, 7, 6} -> I/2
{47, 6, 7} -> 1/2
{47, 7, 6} -> -1/2
{48, 1, 1} -> (I/2)/Sqrt[21]
{48, 2, 2} -> (I/2)/Sqrt[21]
{48, 3, 3} -> (I/2)/Sqrt[21]
{48, 4, 4} -> (I/2)/Sqrt[21]
{48, 5, 5} -> (I/2)/Sqrt[21]
{48, 6, 6} -> (I/2)/Sqrt[21]
{48, 7, 7} -> (-I)*Sqrt[3/7]
{49, 1, 8} -> I/2
{49, 8, 1} -> I/2
{50, 1, 8} -> 1/2
{50, 8, 1} -> -1/2
{51, 2, 8} -> I/2
{51, 8, 2} -> I/2
{52, 2, 8} -> 1/2
{52, 8, 2} -> -1/2
{53, 3, 8} -> I/2
{53, 8, 3} -> I/2
{54, 3, 8} -> 1/2
{54, 8, 3} -> -1/2
{55, 4, 8} -> I/2
{55, 8, 4} -> I/2
{56, 4, 8} -> 1/2
{56, 8, 4} -> -1/2
{57, 5, 8} -> I/2
{57, 8, 5} -> I/2
{58, 5, 8} -> 1/2
{58, 8, 5} -> -1/2
{59, 6, 8} -> I/2
{59, 8, 6} -> I/2
{60, 6, 8} -> 1/2
{60, 8, 6} -> -1/2
{61, 7, 8} -> I/2
{61, 8, 7} -> I/2
{62, 7, 8} -> 1/2
{62, 8, 7} -> -1/2
{63, 1, 1} -> (I/4)/Sqrt[7]
{63, 2, 2} -> (I/4)/Sqrt[7]
{63, 3, 3} -> (I/4)/Sqrt[7]
{63, 4, 4} -> (I/4)/Sqrt[7]
{63, 5, 5} -> (I/4)/Sqrt[7]
{63, 6, 6} -> (I/4)/Sqrt[7]
{63, 7, 7} -> (I/4)/Sqrt[7]
{63, 8, 8} -> (-I/4)*Sqrt[7]
{64, 1, 9} -> I/2
{64, 9, 1} -> I/2
{65, 1, 9} -> 1/2
{65, 9, 1} -> -1/2
{66, 2, 9} -> I/2
{66, 9, 2} -> I/2
{67, 2, 9} -> 1/2
{67, 9, 2} -> -1/2
{68, 3, 9} -> I/2
{68, 9, 3} -> I/2
{69, 3, 9} -> 1/2
{69, 9, 3} -> -1/2
{70, 4, 9} -> I/2
{70, 9, 4} -> I/2
{71, 4, 9} -> 1/2
{71, 9, 4} -> -1/2
{72, 5, 9} -> I/2
{72, 9, 5} -> I/2
{73, 5, 9} -> 1/2
{73, 9, 5} -> -1/2
{74, 6, 9} -> I/2
{74, 9, 6} -> I/2
{75, 6, 9} -> 1/2
{75, 9, 6} -> -1/2
{76, 7, 9} -> I/2
{76, 9, 7} -> I/2
{77, 7, 9} -> 1/2
{77, 9, 7} -> -1/2
{78, 8, 9} -> I/2
{78, 9, 8} -> I/2
{79, 8, 9} -> 1/2
{79, 9, 8} -> -1/2
{80, 1, 1} -> I/12
{80, 2, 2} -> I/12
{80, 3, 3} -> I/12
{80, 4, 4} -> I/12
{80, 5, 5} -> I/12
{80, 6, 6} -> I/12
{80, 7, 7} -> I/12
{80, 8, 8} -> I/12
{80, 9, 9} -> (-2*I)/3
{81, 1, 10} -> I/2
{81, 10, 1} -> I/2
{82, 1, 10} -> 1/2
{82, 10, 1} -> -1/2
{83, 2, 10} -> I/2
{83, 10, 2} -> I/2
{84, 2, 10} -> 1/2
{84, 10, 2} -> -1/2
{85, 3, 10} -> I/2
{85, 10, 3} -> I/2
{86, 3, 10} -> 1/2
{86, 10, 3} -> -1/2
{87, 4, 10} -> I/2
{87, 10, 4} -> I/2
{88, 4, 10} -> 1/2
{88, 10, 4} -> -1/2
{89, 5, 10} -> I/2
{89, 10, 5} -> I/2
{90, 5, 10} -> 1/2
{90, 10, 5} -> -1/2
{91, 6, 10} -> I/2
{91, 10, 6} -> I/2
{92, 6, 10} -> 1/2
{92, 10, 6} -> -1/2
{93, 7, 10} -> I/2
{93, 10, 7} -> I/2
{94, 7, 10} -> 1/2
{94, 10, 7} -> -1/2
{95, 8, 10} -> I/2
{95, 10, 8} -> I/2
{96, 8, 10} -> 1/2
{96, 10, 8} -> -1/2
{97, 9, 10} -> I/2
{97, 10, 9} -> I/2
{98, 9, 10} -> 1/2
{98, 10, 9} -> -1/2
{99, 1, 1} -> (I/6)/Sqrt[5]
{99, 2, 2} -> (I/6)/Sqrt[5]
{99, 3, 3} -> (I/6)/Sqrt[5]
{99, 4, 4} -> (I/6)/Sqrt[5]
{99, 5, 5} -> (I/6)/Sqrt[5]
{99, 6, 6} -> (I/6)/Sqrt[5]
{99, 7, 7} -> (I/6)/Sqrt[5]
{99, 8, 8} -> (I/6)/Sqrt[5]
{99, 9, 9} -> (I/6)/Sqrt[5]
{99, 10, 10} -> ((-3*I)/2)/Sqrt[5]
{_, _, _} -> 0

==> n=5_VdXuAdA-arrayrules-infpres.txt <==
{1, 5, 6} -> I/2
{1, 6, 5} -> I/2
{2, 5, 6} -> -1/2
{2, 6, 5} -> 1/2
{3, 5, 5} -> I/2
{3, 6, 6} -> -I/2
{4, 5, 7} -> I/2
{4, 7, 5} -> I/2
{5, 5, 7} -> -1/2
{5, 7, 5} -> 1/2
{6, 6, 7} -> I/2
{6, 7, 6} -> I/2
{7, 6, 7} -> -1/2
{7, 7, 6} -> 1/2
{8, 5, 5} -> (I/2)/Sqrt[3]
{8, 6, 6} -> (I/2)/Sqrt[3]
{8, 7, 7} -> (-I)/Sqrt[3]
{9, 5, 8} -> I/2
{9, 8, 5} -> I/2
{10, 5, 8} -> -1/2
{10, 8, 5} -> 1/2
{11, 6, 8} -> I/2
{11, 8, 6} -> I/2
{12, 6, 8} -> -1/2
{12, 8, 6} -> 1/2
{13, 7, 8} -> I/2
{13, 8, 7} -> I/2
{14, 7, 8} -> -1/2
{14, 8, 7} -> 1/2
{15, 5, 5} -> (I/2)/Sqrt[6]
{15, 6, 6} -> (I/2)/Sqrt[6]
{15, 7, 7} -> (I/2)/Sqrt[6]
{15, 8, 8} -> (-I/2)*Sqrt[3/2]
{16, 5, 9} -> I/2
{16, 9, 5} -> I/2
{17, 5, 9} -> -1/2
{17, 9, 5} -> 1/2
{18, 6, 9} -> I/2
{18, 9, 6} -> I/2
{19, 6, 9} -> -1/2
{19, 9, 6} -> 1/2
{20, 7, 9} -> I/2
{20, 9, 7} -> I/2
{21, 7, 9} -> -1/2
{21, 9, 7} -> 1/2
{22, 8, 9} -> I/2
{22, 9, 8} -> I/2
{23, 8, 9} -> -1/2
{23, 9, 8} -> 1/2
{24, 5, 5} -> (I/2)/Sqrt[10]
{24, 6, 6} -> (I/2)/Sqrt[10]
{24, 7, 7} -> (I/2)/Sqrt[10]
{24, 8, 8} -> (I/2)/Sqrt[10]
{24, 9, 9} -> (-I)*Sqrt[2/5]
{25, 5, 10} -> I/2
{25, 10, 5} -> I/2
{26, 5, 10} -> -1/2
{26, 10, 5} -> 1/2
{27, 6, 10} -> I/2
{27, 10, 6} -> I/2
{28, 6, 10} -> -1/2
{28, 10, 6} -> 1/2
{29, 7, 10} -> I/2
{29, 10, 7} -> I/2
{30, 7, 10} -> -1/2
{30, 10, 7} -> 1/2
{31, 8, 10} -> I/2
{31, 10, 8} -> I/2
{32, 8, 10} -> -1/2
{32, 10, 8} -> 1/2
{33, 9, 10} -> I/2
{33, 10, 9} -> I/2
{34, 9, 10} -> -1/2
{34, 10, 9} -> 1/2
{35, 5, 5} -> (I/2)/Sqrt[15]
{35, 6, 6} -> (I/2)/Sqrt[15]
{35, 7, 7} -> (I/2)/Sqrt[15]
{35, 8, 8} -> (I/2)/Sqrt[15]
{35, 9, 9} -> (I/2)/Sqrt[15]
{35, 10, 10} -> (-I/2)*Sqrt[5/3]
{36, 5, 11} -> I/2
{36, 11, 5} -> I/2
{37, 5, 11} -> -1/2
{37, 11, 5} -> 1/2
{38, 6, 11} -> I/2
{38, 11, 6} -> I/2
{39, 6, 11} -> -1/2
{39, 11, 6} -> 1/2
{40, 7, 11} -> I/2
{40, 11, 7} -> I/2
{41, 7, 11} -> -1/2
{41, 11, 7} -> 1/2
{42, 8, 11} -> I/2
{42, 11, 8} -> I/2
{43, 8, 11} -> -1/2
{43, 11, 8} -> 1/2
{44, 9, 11} -> I/2
{44, 11, 9} -> I/2
{45, 9, 11} -> -1/2
{45, 11, 9} -> 1/2
{46, 10, 11} -> I/2
{46, 11, 10} -> I/2
{47, 10, 11} -> -1/2
{47, 11, 10} -> 1/2
{48, 5, 5} -> (I/2)/Sqrt[21]
{48, 6, 6} -> (I/2)/Sqrt[21]
{48, 7, 7} -> (I/2)/Sqrt[21]
{48, 8, 8} -> (I/2)/Sqrt[21]
{48, 9, 9} -> (I/2)/Sqrt[21]
{48, 10, 10} -> (I/2)/Sqrt[21]
{48, 11, 11} -> (-I)*Sqrt[3/7]
{49, 5, 12} -> I/2
{49, 12, 5} -> I/2
{50, 5, 12} -> -1/2
{50, 12, 5} -> 1/2
{51, 6, 12} -> I/2
{51, 12, 6} -> I/2
{52, 6, 12} -> -1/2
{52, 12, 6} -> 1/2
{53, 7, 12} -> I/2
{53, 12, 7} -> I/2
{54, 7, 12} -> -1/2
{54, 12, 7} -> 1/2
{55, 8, 12} -> I/2
{55, 12, 8} -> I/2
{56, 8, 12} -> -1/2
{56, 12, 8} -> 1/2
{57, 9, 12} -> I/2
{57, 12, 9} -> I/2
{58, 9, 12} -> -1/2
{58, 12, 9} -> 1/2
{59, 10, 12} -> I/2
{59, 12, 10} -> I/2
{60, 10, 12} -> -1/2
{60, 12, 10} -> 1/2
{61, 11, 12} -> I/2
{61, 12, 11} -> I/2
{62, 11, 12} -> -1/2
{62, 12, 11} -> 1/2
{63, 5, 5} -> (I/4)/Sqrt[7]
{63, 6, 6} -> (I/4)/Sqrt[7]
{63, 7, 7} -> (I/4)/Sqrt[7]
{63, 8, 8} -> (I/4)/Sqrt[7]
{63, 9, 9} -> (I/4)/Sqrt[7]
{63, 10, 10} -> (I/4)/Sqrt[7]
{63, 11, 11} -> (I/4)/Sqrt[7]
{63, 12, 12} -> (-I/4)*Sqrt[7]
{64, 5, 13} -> I/2
{64, 13, 5} -> I/2
{65, 5, 13} -> -1/2
{65, 13, 5} -> 1/2
{66, 6, 13} -> I/2
{66, 13, 6} -> I/2
{67, 6, 13} -> -1/2
{67, 13, 6} -> 1/2
{68, 7, 13} -> I/2
{68, 13, 7} -> I/2
{69, 7, 13} -> -1/2
{69, 13, 7} -> 1/2
{70, 8, 13} -> I/2
{70, 13, 8} -> I/2
{71, 8, 13} -> -1/2
{71, 13, 8} -> 1/2
{72, 9, 13} -> I/2
{72, 13, 9} -> I/2
{73, 9, 13} -> -1/2
{73, 13, 9} -> 1/2
{74, 10, 13} -> I/2
{74, 13, 10} -> I/2
{75, 10, 13} -> -1/2
{75, 13, 10} -> 1/2
{76, 11, 13} -> I/2
{76, 13, 11} -> I/2
{77, 11, 13} -> -1/2
{77, 13, 11} -> 1/2
{78, 12, 13} -> I/2
{78, 13, 12} -> I/2
{79, 12, 13} -> -1/2
{79, 13, 12} -> 1/2
{80, 5, 5} -> I/12
{80, 6, 6} -> I/12
{80, 7, 7} -> I/12
{80, 8, 8} -> I/12
{80, 9, 9} -> I/12
{80, 10, 10} -> I/12
{80, 11, 11} -> I/12
{80, 12, 12} -> I/12
{80, 13, 13} -> (-2*I)/3
{81, 5, 14} -> I/2
{81, 14, 5} -> I/2
{82, 5, 14} -> -1/2
{82, 14, 5} -> 1/2
{83, 6, 14} -> I/2
{83, 14, 6} -> I/2
{84, 6, 14} -> -1/2
{84, 14, 6} -> 1/2
{85, 7, 14} -> I/2
{85, 14, 7} -> I/2
{86, 7, 14} -> -1/2
{86, 14, 7} -> 1/2
{87, 8, 14} -> I/2
{87, 14, 8} -> I/2
{88, 8, 14} -> -1/2
{88, 14, 8} -> 1/2
{89, 9, 14} -> I/2
{89, 14, 9} -> I/2
{90, 9, 14} -> -1/2
{90, 14, 9} -> 1/2
{91, 10, 14} -> I/2
{91, 14, 10} -> I/2
{92, 10, 14} -> -1/2
{92, 14, 10} -> 1/2
{93, 11, 14} -> I/2
{93, 14, 11} -> I/2
{94, 11, 14} -> -1/2
{94, 14, 11} -> 1/2
{95, 12, 14} -> I/2
{95, 14, 12} -> I/2
{96, 12, 14} -> -1/2
{96, 14, 12} -> 1/2
{97, 13, 14} -> I/2
{97, 14, 13} -> I/2
{98, 13, 14} -> -1/2
{98, 14, 13} -> 1/2
{99, 5, 5} -> (I/6)/Sqrt[5]
{99, 6, 6} -> (I/6)/Sqrt[5]
{99, 7, 7} -> (I/6)/Sqrt[5]
{99, 8, 8} -> (I/6)/Sqrt[5]
{99, 9, 9} -> (I/6)/Sqrt[5]
{99, 10, 10} -> (I/6)/Sqrt[5]
{99, 11, 11} -> (I/6)/Sqrt[5]
{99, 12, 12} -> (I/6)/Sqrt[5]
{99, 13, 13} -> (I/6)/Sqrt[5]
{99, 14, 14} -> ((-3*I)/2)/Sqrt[5]
{_, _, _} -> 0

==> n=5_coefdXpuX-arrayrules-infpres.txt <==
{1, 18} -> 1
{1, 29} -> 1
{1, 42} -> 1
{2, 19} -> 1
{2, 30} -> 1
{2, 43} -> 1
{3, 3} -> -1/2
{3, 8} -> -1/(2*Sqrt[3])
{3, 15} -> -1/(2*Sqrt[6])
{3, 24} -> 7/(2*Sqrt[10])
{3, 35} -> 7/(2*Sqrt[15])
{3, 48} -> Sqrt[7/3]/2
{4, 16} -> -1
{4, 53} -> 1
{4, 70} -> 1
{5, 17} -> -1
{5, 54} -> 1
{5, 71} -> 1
{6, 1} -> 1
{6, 59} -> 1
{6, 76} -> 1
{7, 2} -> 1
{7, 60} -> 1
{7, 77} -> 1
{8, 3} -> Sqrt[3]/2
{8, 8} -> -1/6
{8, 15} -> -1/(6*Sqrt[2])
{8, 24} -> 7/(2*Sqrt[30])
{8, 35} -> -1/(2*Sqrt[5])
{8, 48} -> -1/(2*Sqrt[7])
{8, 63} -> (3*Sqrt[3/7])/2
{8, 80} -> Sqrt[3]/2
{9, 25} -> -1
{9, 51} -> -1
{9, 87} -> 1
{10, 26} -> -1
{10, 52} -> -1
{10, 88} -> 1
{11, 4} -> 1
{11, 57} -> -1
{11, 93} -> 1
{12, 5} -> 1
{12, 58} -> -1
{12, 94} -> 1
{13, 6} -> 1
{13, 33} -> 1
{13, 97} -> 1
{14, 7} -> 1
{14, 34} -> 1
{14, 98} -> 1
{15, 8} -> (2*Sqrt[2])/3
{15, 15} -> -1/12
{15, 24} -> -Sqrt[5/3]/4
{15, 35} -> Sqrt[5/2]/2
{15, 48} -> -1/(2*Sqrt[14])
{15, 63} -> (3*Sqrt[3/14])/2
{15, 80} -> -1/(2*Sqrt[6])
{15, 99} -> Sqrt[5/6]
{16, 36} -> -1
{16, 66} -> -1
{16, 85} -> -1
{17, 37} -> -1
{17, 67} -> -1
{17, 86} -> -1
{18, 9} -> 1
{18, 72} -> -1
{18, 91} -> -1
{19, 10} -> 1
{19, 73} -> -1
{19, 92} -> -1
{20, 11} -> 1
{20, 44} -> 1
{20, 95} -> -1
{21, 12} -> 1
{21, 45} -> 1
{21, 96} -> -1
{22, 13} -> 1
{22, 46} -> 1
{22, 78} -> 1
{23, 14} -> 1
{23, 47} -> 1
{23, 79} -> 1
{24, 15} -> Sqrt[15]/4
{24, 24} -> -1/4
{24, 35} -> -1/(2*Sqrt[6])
{24, 48} -> (5*Sqrt[5/42])/2
{24, 63} -> -Sqrt[5/14]/2
{24, 80} -> Sqrt[5/2]/2
{24, 99} -> 1/Sqrt[2]
{25, 18} -> 1/Sqrt[2]
{25, 29} -> -Sqrt[2]
{25, 42} -> 1/Sqrt[2]
{26, 18} -> Sqrt[3/2]
{26, 42} -> -Sqrt[3/2]
{27, 19} -> 1/Sqrt[2]
{27, 30} -> -Sqrt[2]
{27, 43} -> 1/Sqrt[2]
{28, 19} -> Sqrt[3/2]
{28, 43} -> -Sqrt[3/2]
{29, 16} -> -(1/Sqrt[2])
{29, 53} -> -Sqrt[2]
{29, 70} -> 1/Sqrt[2]
{30, 16} -> -Sqrt[3/2]
{30, 70} -> -Sqrt[3/2]
{31, 17} -> -(1/Sqrt[2])
{31, 54} -> -Sqrt[2]
{31, 71} -> 1/Sqrt[2]
{32, 17} -> -Sqrt[3/2]
{32, 71} -> -Sqrt[3/2]
{33, 1} -> 1/Sqrt[2]
{33, 59} -> -Sqrt[2]
{33, 76} -> 1/Sqrt[2]
{34, 1} -> Sqrt[3/2]
{34, 76} -> -Sqrt[3/2]
{35, 2} -> 1/Sqrt[2]
{35, 60} -> -Sqrt[2]
{35, 77} -> 1/Sqrt[2]
{36, 2} -> Sqrt[3/2]
{36, 77} -> -Sqrt[3/2]
{37, 25} -> -(1/Sqrt[2])
{37, 51} -> Sqrt[2]
{37, 87} -> 1/Sqrt[2]
{38, 25} -> -Sqrt[3/2]
{38, 87} -> -Sqrt[3/2]
{39, 26} -> -(1/Sqrt[2])
{39, 52} -> Sqrt[2]
{39, 88} -> 1/Sqrt[2]
{40, 26} -> -Sqrt[3/2]
{40, 88} -> -Sqrt[3/2]
{41, 4} -> 1/Sqrt[2]
{41, 57} -> Sqrt[2]
{41, 93} -> 1/Sqrt[2]
{42, 4} -> Sqrt[3/2]
{42, 93} -> -Sqrt[3/2]
{43, 5} -> 1/Sqrt[2]
{43, 58} -> Sqrt[2]
{43, 94} -> 1/Sqrt[2]
{44, 5} -> Sqrt[3/2]
{44, 94} -> -Sqrt[3/2]
{45, 6} -> 1/Sqrt[2]
{45, 33} -> -Sqrt[2]
{45, 97} -> 1/Sqrt[2]
{46, 6} -> Sqrt[3/2]
{46, 97} -> -Sqrt[3/2]
{47, 7} -> 1/Sqrt[2]
{47, 34} -> -Sqrt[2]
{47, 98} -> 1/Sqrt[2]
{48, 7} -> Sqrt[3/2]
{48, 98} -> -Sqrt[3/2]
{49, 36} -> -(1/Sqrt[2])
{49, 66} -> Sqrt[2]
{49, 85} -> -(1/Sqrt[2])
{50, 36} -> -Sqrt[3/2]
{50, 85} -> Sqrt[3/2]
{51, 37} -> -(1/Sqrt[2])
{51, 67} -> Sqrt[2]
{51, 86} -> -(1/Sqrt[2])
{52, 37} -> -Sqrt[3/2]
{52, 86} -> Sqrt[3/2]
{53, 9} -> 1/Sqrt[2]
{53, 72} -> Sqrt[2]
{53, 91} -> -(1/Sqrt[2])
{54, 9} -> Sqrt[3/2]
{54, 91} -> Sqrt[3/2]
{55, 10} -> 1/Sqrt[2]
{55, 73} -> Sqrt[2]
{55, 92} -> -(1/Sqrt[2])
{56, 10} -> Sqrt[3/2]
{56, 92} -> Sqrt[3/2]
{57, 11} -> 1/Sqrt[2]
{57, 44} -> -Sqrt[2]
{57, 95} -> -(1/Sqrt[2])
{58, 11} -> Sqrt[3/2]
{58, 95} -> Sqrt[3/2]
{59, 12} -> 1/Sqrt[2]
{59, 45} -> -Sqrt[2]
{59, 96} -> -(1/Sqrt[2])
{60, 12} -> Sqrt[3/2]
{60, 96} -> Sqrt[3/2]
{61, 13} -> 1/Sqrt[2]
{61, 46} -> -Sqrt[2]
{61, 78} -> 1/Sqrt[2]
{62, 13} -> Sqrt[3/2]
{62, 78} -> -Sqrt[3/2]
{63, 14} -> 1/Sqrt[2]
{63, 47} -> -Sqrt[2]
{63, 79} -> 1/Sqrt[2]
{64, 14} -> Sqrt[3/2]
{64, 79} -> -Sqrt[3/2]
{65, 20} -> Sqrt[3]
{66, 21} -> Sqrt[3]
{67, 22} -> Sqrt[3]
{68, 23} -> Sqrt[3]
{69, 27} -> Sqrt[3]
{70, 28} -> Sqrt[3]
{71, 31} -> Sqrt[3]
{72, 32} -> Sqrt[3]
{73, 38} -> Sqrt[3]
{74, 39} -> Sqrt[3]
{75, 40} -> Sqrt[3]
{76, 41} -> Sqrt[3]
{77, 49} -> Sqrt[3]
{78, 50} -> Sqrt[3]
{79, 55} -> Sqrt[3]
{80, 56} -> Sqrt[3]
{81, 61} -> Sqrt[3]
{82, 62} -> Sqrt[3]
{83, 64} -> Sqrt[3]
{84, 65} -> Sqrt[3]
{85, 68} -> Sqrt[3]
{86, 69} -> Sqrt[3]
{87, 74} -> Sqrt[3]
{88, 75} -> Sqrt[3]
{89, 81} -> Sqrt[3]
{90, 82} -> Sqrt[3]
{91, 83} -> Sqrt[3]
{92, 84} -> Sqrt[3]
{93, 89} -> Sqrt[3]
{94, 90} -> Sqrt[3]
{95, 3} -> 5/(2*Sqrt[22])
{95, 8} -> -7/(2*Sqrt[66])
{95, 15} -> 2/Sqrt[33]
{95, 24} -> -4/Sqrt[55]
{95, 35} -> Sqrt[22/15]
{95, 48} -> -4*Sqrt[2/231]
{95, 63} -> -2*Sqrt[2/77]
{95, 80} -> Sqrt[2/11]
{95, 99} -> -Sqrt[5/22]
{96, 3} -> 25/(2*Sqrt[418])
{96, 8} -> (3*Sqrt[3/418])/2
{96, 15} -> -4*Sqrt[3/209]
{96, 24} -> -4*Sqrt[5/209]
{96, 48} -> Sqrt[114/77]
{96, 63} -> 37/(2*Sqrt[2926])
{96, 80} -> -13/(2*Sqrt[418])
{96, 99} -> -5*Sqrt[5/418]
{97, 3} -> -17/(2*Sqrt[114])
{97, 8} -> -67/(18*Sqrt[38])
{97, 15} -> 26/(9*Sqrt[19])
{97, 24} -> (-4*Sqrt[5/57])/3
{97, 63} -> (3*Sqrt[21/38])/2
{97, 80} -> -13/(6*Sqrt[114])
{97, 99} -> (-5*Sqrt[5/114])/3
{98, 3} -> -Sqrt[17/6]/2
{98, 8} -> 41/(18*Sqrt[34])
{98, 15} -> -28/(9*Sqrt[17])
{98, 24} -> (-4*Sqrt[5/51])/3
{98, 80} -> Sqrt[34/3]/3
{98, 99} -> (-5*Sqrt[5/102])/3
{99, 8} -> -14/(3*Sqrt[17])
{99, 15} -> (-7*Sqrt[2/17])/3
{99, 24} -> -Sqrt[10/51]
{99, 99} -> Sqrt[15/17]
{_, _} -> 0

==> n=5_coefdXuXp-arrayrules-infpres.txt <==
{1, 6} -> 1/3
{1, 33} -> 1/(3*Sqrt[2])
{1, 34} -> 1/Sqrt[6]
{2, 7} -> 1/3
{2, 35} -> 1/(3*Sqrt[2])
{2, 36} -> 1/Sqrt[6]
{3, 3} -> -1/6
{3, 8} -> 1/(2*Sqrt[3])
{3, 95} -> 5/(6*Sqrt[22])
{3, 96} -> 25/(6*Sqrt[418])
{3, 97} -> -17/(6*Sqrt[114])
{3, 98} -> -Sqrt[17/6]/6
{4, 11} -> 1/3
{4, 41} -> 1/(3*Sqrt[2])
{4, 42} -> 1/Sqrt[6]
{5, 12} -> 1/3
{5, 43} -> 1/(3*Sqrt[2])
{5, 44} -> 1/Sqrt[6]
{6, 13} -> 1/3
{6, 45} -> 1/(3*Sqrt[2])
{6, 46} -> 1/Sqrt[6]
{7, 14} -> 1/3
{7, 47} -> 1/(3*Sqrt[2])
{7, 48} -> 1/Sqrt[6]
{8, 3} -> -1/(6*Sqrt[3])
{8, 8} -> -1/18
{8, 15} -> (2*Sqrt[2])/9
{8, 95} -> -7/(6*Sqrt[66])
{8, 96} -> Sqrt[3/418]/2
{8, 97} -> -67/(54*Sqrt[38])
{8, 98} -> 41/(54*Sqrt[34])
{8, 99} -> -14/(9*Sqrt[17])
{9, 18} -> 1/3
{9, 53} -> 1/(3*Sqrt[2])
{9, 54} -> 1/Sqrt[6]
{10, 19} -> 1/3
{10, 55} -> 1/(3*Sqrt[2])
{10, 56} -> 1/Sqrt[6]
{11, 20} -> 1/3
{11, 57} -> 1/(3*Sqrt[2])
{11, 58} -> 1/Sqrt[6]
{12, 21} -> 1/3
{12, 59} -> 1/(3*Sqrt[2])
{12, 60} -> 1/Sqrt[6]
{13, 22} -> 1/3
{13, 61} -> 1/(3*Sqrt[2])
{13, 62} -> 1/Sqrt[6]
{14, 23} -> 1/3
{14, 63} -> 1/(3*Sqrt[2])
{14, 64} -> 1/Sqrt[6]
{15, 3} -> -1/(6*Sqrt[6])
{15, 8} -> -1/(18*Sqrt[2])
{15, 15} -> -1/36
{15, 24} -> Sqrt[5/3]/4
{15, 95} -> 2/(3*Sqrt[33])
{15, 96} -> -4/Sqrt[627]
{15, 97} -> 26/(27*Sqrt[19])
{15, 98} -> -28/(27*Sqrt[17])
{15, 99} -> (-7*Sqrt[2/17])/9
{16, 4} -> -1/3
{16, 29} -> -1/(3*Sqrt[2])
{16, 30} -> -(1/Sqrt[6])
{17, 5} -> -1/3
{17, 31} -> -1/(3*Sqrt[2])
{17, 32} -> -(1/Sqrt[6])
{18, 1} -> 1/3
{18, 25} -> 1/(3*Sqrt[2])
{18, 26} -> 1/Sqrt[6]
{19, 2} -> 1/3
{19, 27} -> 1/(3*Sqrt[2])
{19, 28} -> 1/Sqrt[6]
{20, 65} -> 1/Sqrt[3]
{21, 66} -> 1/Sqrt[3]
{22, 67} -> 1/Sqrt[3]
{23, 68} -> 1/Sqrt[3]
{24, 3} -> 7/(6*Sqrt[10])
{24, 8} -> 7/(6*Sqrt[30])
{24, 15} -> -Sqrt[5/3]/12
{24, 24} -> -1/12
{24, 95} -> -4/(3*Sqrt[55])
{24, 96} -> (-4*Sqrt[5/209])/3
{24, 97} -> (-4*Sqrt[5/57])/9
{24, 98} -> (-4*Sqrt[5/51])/9
{24, 99} -> -Sqrt[10/51]/3
{25, 9} -> -1/3
{25, 37} -> -1/(3*Sqrt[2])
{25, 38} -> -(1/Sqrt[6])
{26, 10} -> -1/3
{26, 39} -> -1/(3*Sqrt[2])
{26, 40} -> -(1/Sqrt[6])
{27, 69} -> 1/Sqrt[3]
{28, 70} -> 1/Sqrt[3]
{29, 1} -> 1/3
{29, 25} -> -Sqrt[2]/3
{30, 2} -> 1/3
{30, 27} -> -Sqrt[2]/3
{31, 71} -> 1/Sqrt[3]
{32, 72} -> 1/Sqrt[3]
{33, 13} -> 1/3
{33, 45} -> -Sqrt[2]/3
{34, 14} -> 1/3
{34, 47} -> -Sqrt[2]/3
{35, 3} -> 7/(6*Sqrt[15])
{35, 8} -> -1/(6*Sqrt[5])
{35, 15} -> Sqrt[5/2]/6
{35, 24} -> -1/(6*Sqrt[6])
{35, 95} -> Sqrt[22/15]/3
{36, 16} -> -1/3
{36, 49} -> -1/(3*Sqrt[2])
{36, 50} -> -(1/Sqrt[6])
{37, 17} -> -1/3
{37, 51} -> -1/(3*Sqrt[2])
{37, 52} -> -(1/Sqrt[6])
{38, 73} -> 1/Sqrt[3]
{39, 74} -> 1/Sqrt[3]
{40, 75} -> 1/Sqrt[3]
{41, 76} -> 1/Sqrt[3]
{42, 1} -> 1/3
{42, 25} -> 1/(3*Sqrt[2])
{42, 26} -> -(1/Sqrt[6])
{43, 2} -> 1/3
{43, 27} -> 1/(3*Sqrt[2])
{43, 28} -> -(1/Sqrt[6])
{44, 20} -> 1/3
{44, 57} -> -Sqrt[2]/3
{45, 21} -> 1/3
{45, 59} -> -Sqrt[2]/3
{46, 22} -> 1/3
{46, 61} -> -Sqrt[2]/3
{47, 23} -> 1/3
{47, 63} -> -Sqrt[2]/3
{48, 3} -> Sqrt[7/3]/6
{48, 8} -> -1/(6*Sqrt[7])
{48, 15} -> -1/(6*Sqrt[14])
{48, 24} -> (5*Sqrt[5/42])/6
{48, 95} -> (-4*Sqrt[2/231])/3
{48, 96} -> Sqrt[38/231]
{49, 77} -> 1/Sqrt[3]
{50, 78} -> 1/Sqrt[3]
{51, 9} -> -1/3
{51, 37} -> Sqrt[2]/3
{52, 10} -> -1/3
{52, 39} -> Sqrt[2]/3
{53, 4} -> 1/3
{53, 29} -> -Sqrt[2]/3
{54, 5} -> 1/3
{54, 31} -> -Sqrt[2]/3
{55, 79} -> 1/Sqrt[3]
{56, 80} -> 1/Sqrt[3]
{57, 11} -> -1/3
{57, 41} -> Sqrt[2]/3
{58, 12} -> -1/3
{58, 43} -> Sqrt[2]/3
{59, 6} -> 1/3
{59, 33} -> -Sqrt[2]/3
{60, 7} -> 1/3
{60, 35} -> -Sqrt[2]/3
{61, 81} -> 1/Sqrt[3]
{62, 82} -> 1/Sqrt[3]
{63, 8} -> Sqrt[3/7]/2
{63, 15} -> Sqrt[3/14]/2
{63, 24} -> -Sqrt[5/14]/6
{63, 95} -> (-2*Sqrt[2/77])/3
{63, 96} -> 37/(6*Sqrt[2926])
{63, 97} -> Sqrt[21/38]/2
{64, 83} -> 1/Sqrt[3]
{65, 84} -> 1/Sqrt[3]
{66, 16} -> -1/3
{66, 49} -> Sqrt[2]/3
{67, 17} -> -1/3
{67, 51} -> Sqrt[2]/3
{68, 85} -> 1/Sqrt[3]
{69, 86} -> 1/Sqrt[3]
{70, 4} -> 1/3
{70, 29} -> 1/(3*Sqrt[2])
{70, 30} -> -(1/Sqrt[6])
{71, 5} -> 1/3
{71, 31} -> 1/(3*Sqrt[2])
{71, 32} -> -(1/Sqrt[6])
{72, 18} -> -1/3
{72, 53} -> Sqrt[2]/3
{73, 19} -> -1/3
{73, 55} -> Sqrt[2]/3
{74, 87} -> 1/Sqrt[3]
{75, 88} -> 1/Sqrt[3]
{76, 6} -> 1/3
{76, 33} -> 1/(3*Sqrt[2])
{76, 34} -> -(1/Sqrt[6])
{77, 7} -> 1/3
{77, 35} -> 1/(3*Sqrt[2])
{77, 36} -> -(1/Sqrt[6])
{78, 22} -> 1/3
{78, 61} -> 1/(3*Sqrt[2])
{78, 62} -> -(1/Sqrt[6])
{79, 23} -> 1/3
{79, 63} -> 1/(3*Sqrt[2])
{79, 64} -> -(1/Sqrt[6])
{80, 8} -> 1/(2*Sqrt[3])
{80, 15} -> -1/(6*Sqrt[6])
{80, 24} -> Sqrt[5/2]/6
{80, 95} -> Sqrt[2/11]/3
{80, 96} -> -13/(6*Sqrt[418])
{80, 97} -> -13/(18*Sqrt[114])
{80, 98} -> Sqrt[34/3]/9
{81, 89} -> 1/Sqrt[3]
{82, 90} -> 1/Sqrt[3]
{83, 91} -> 1/Sqrt[3]
{84, 92} -> 1/Sqrt[3]
{85, 16} -> -1/3
{85, 49} -> -1/(3*Sqrt[2])
{85, 50} -> 1/Sqrt[6]
{86, 17} -> -1/3
{86, 51} -> -1/(3*Sqrt[2])
{86, 52} -> 1/Sqrt[6]
{87, 9} -> 1/3
{87, 37} -> 1/(3*Sqrt[2])
{87, 38} -> -(1/Sqrt[6])
{88, 10} -> 1/3
{88, 39} -> 1/(3*Sqrt[2])
{88, 40} -> -(1/Sqrt[6])
{89, 93} -> 1/Sqrt[3]
{90, 94} -> 1/Sqrt[3]
{91, 18} -> -1/3
{91, 53} -> -1/(3*Sqrt[2])
{91, 54} -> 1/Sqrt[6]
{92, 19} -> -1/3
{92, 55} -> -1/(3*Sqrt[2])
{92, 56} -> 1/Sqrt[6]
{93, 11} -> 1/3
{93, 41} -> 1/(3*Sqrt[2])
{93, 42} -> -(1/Sqrt[6])
{94, 12} -> 1/3
{94, 43} -> 1/(3*Sqrt[2])
{94, 44} -> -(1/Sqrt[6])
{95, 20} -> -1/3
{95, 57} -> -1/(3*Sqrt[2])
{95, 58} -> 1/Sqrt[6]
{96, 21} -> -1/3
{96, 59} -> -1/(3*Sqrt[2])
{96, 60} -> 1/Sqrt[6]
{97, 13} -> 1/3
{97, 45} -> 1/(3*Sqrt[2])
{97, 46} -> -(1/Sqrt[6])
{98, 14} -> 1/3
{98, 47} -> 1/(3*Sqrt[2])
{98, 48} -> -(1/Sqrt[6])
{99, 15} -> Sqrt[5/6]/3
{99, 24} -> 1/(3*Sqrt[2])
{99, 95} -> -Sqrt[5/22]/3
{99, 96} -> (-5*Sqrt[5/418])/3
{99, 97} -> (-5*Sqrt[5/114])/9
{99, 98} -> (-5*Sqrt[5/102])/9
{99, 99} -> Sqrt[5/51]
{_, _} -> 0

==> n=5_gdXpdidiuiui-arrayrules-infpres.txt <==
{1, 1, 3, 2, 3} -> 1/4
{1, 1, 3, 3, 2} -> -1/4
{1, 1, 4, 2, 4} -> 1/4
{1, 1, 4, 4, 2} -> -1/4
{1, 1, 5, 2, 5} -> 1/4
{1, 1, 5, 5, 2} -> -1/4
{1, 2, 3, 1, 3} -> 1/4
{1, 2, 3, 3, 1} -> -1/4
{1, 2, 4, 1, 4} -> 1/4
{1, 2, 4, 4, 1} -> -1/4
{1, 2, 5, 1, 5} -> 1/4
{1, 2, 5, 5, 1} -> -1/4
{1, 3, 1, 2, 3} -> -1/4
{1, 3, 1, 3, 2} -> 1/4
{1, 3, 2, 1, 3} -> -1/4
{1, 3, 2, 3, 1} -> 1/4
{1, 4, 1, 2, 4} -> -1/4
{1, 4, 1, 4, 2} -> 1/4
{1, 4, 2, 1, 4} -> -1/4
{1, 4, 2, 4, 1} -> 1/4
{1, 5, 1, 2, 5} -> -1/4
{1, 5, 1, 5, 2} -> 1/4
{1, 5, 2, 1, 5} -> -1/4
{1, 5, 2, 5, 1} -> 1/4
{2, 1, 3, 2, 3} -> -I/4
{2, 1, 3, 3, 2} -> I/4
{2, 1, 4, 2, 4} -> -I/4
{2, 1, 4, 4, 2} -> I/4
{2, 1, 5, 2, 5} -> -I/4
{2, 1, 5, 5, 2} -> I/4
{2, 2, 3, 1, 3} -> I/4
{2, 2, 3, 3, 1} -> -I/4
{2, 2, 4, 1, 4} -> I/4
{2, 2, 4, 4, 1} -> -I/4
{2, 2, 5, 1, 5} -> I/4
{2, 2, 5, 5, 1} -> -I/4
{2, 3, 1, 2, 3} -> I/4
{2, 3, 1, 3, 2} -> -I/4
{2, 3, 2, 1, 3} -> -I/4
{2, 3, 2, 3, 1} -> I/4
{2, 4, 1, 2, 4} -> I/4
{2, 4, 1, 4, 2} -> -I/4
{2, 4, 2, 1, 4} -> -I/4
{2, 4, 2, 4, 1} -> I/4
{2, 5, 1, 2, 5} -> I/4
{2, 5, 1, 5, 2} -> -I/4
{2, 5, 2, 1, 5} -> -I/4
{2, 5, 2, 5, 1} -> I/4
{3, 1, 3, 1, 3} -> 1/4
{3, 1, 3, 3, 1} -> -1/4
{3, 1, 4, 1, 4} -> 1/4
{3, 1, 4, 4, 1} -> -1/4
{3, 1, 5, 1, 5} -> 1/4
{3, 1, 5, 5, 1} -> -1/4
{3, 2, 3, 2, 3} -> -1/4
{3, 2, 3, 3, 2} -> 1/4
{3, 2, 4, 2, 4} -> -1/4
{3, 2, 4, 4, 2} -> 1/4
{3, 2, 5, 2, 5} -> -1/4
{3, 2, 5, 5, 2} -> 1/4
{3, 3, 1, 1, 3} -> -1/4
{3, 3, 1, 3, 1} -> 1/4
{3, 3, 2, 2, 3} -> 1/4
{3, 3, 2, 3, 2} -> -1/4
{3, 4, 1, 1, 4} -> -1/4
{3, 4, 1, 4, 1} -> 1/4
{3, 4, 2, 2, 4} -> 1/4
{3, 4, 2, 4, 2} -> -1/4
{3, 5, 1, 1, 5} -> -1/4
{3, 5, 1, 5, 1} -> 1/4
{3, 5, 2, 2, 5} -> 1/4
{3, 5, 2, 5, 2} -> -1/4
{4, 1, 2, 2, 3} -> -1/4
{4, 1, 2, 3, 2} -> 1/4
{4, 1, 4, 3, 4} -> 1/4
{4, 1, 4, 4, 3} -> -1/4
{4, 1, 5, 3, 5} -> 1/4
{4, 1, 5, 5, 3} -> -1/4
{4, 2, 1, 2, 3} -> 1/4
{4, 2, 1, 3, 2} -> -1/4
{4, 2, 3, 1, 2} -> -1/4
{4, 2, 3, 2, 1} -> 1/4
{4, 3, 2, 1, 2} -> 1/4
{4, 3, 2, 2, 1} -> -1/4
{4, 3, 4, 1, 4} -> 1/4
{4, 3, 4, 4, 1} -> -1/4
{4, 3, 5, 1, 5} -> 1/4
{4, 3, 5, 5, 1} -> -1/4
{4, 4, 1, 3, 4} -> -1/4
{4, 4, 1, 4, 3} -> 1/4
{4, 4, 3, 1, 4} -> -1/4
{4, 4, 3, 4, 1} -> 1/4
{4, 5, 1, 3, 5} -> -1/4
{4, 5, 1, 5, 3} -> 1/4
{4, 5, 3, 1, 5} -> -1/4
{4, 5, 3, 5, 1} -> 1/4
{5, 1, 2, 2, 3} -> I/4
{5, 1, 2, 3, 2} -> -I/4
{5, 1, 4, 3, 4} -> -I/4
{5, 1, 4, 4, 3} -> I/4
{5, 1, 5, 3, 5} -> -I/4
{5, 1, 5, 5, 3} -> I/4
{5, 2, 1, 2, 3} -> -I/4
{5, 2, 1, 3, 2} -> I/4
{5, 2, 3, 1, 2} -> -I/4
{5, 2, 3, 2, 1} -> I/4
{5, 3, 2, 1, 2} -> I/4
{5, 3, 2, 2, 1} -> -I/4
{5, 3, 4, 1, 4} -> I/4
{5, 3, 4, 4, 1} -> -I/4
{5, 3, 5, 1, 5} -> I/4
{5, 3, 5, 5, 1} -> -I/4
{5, 4, 1, 3, 4} -> I/4
{5, 4, 1, 4, 3} -> -I/4
{5, 4, 3, 1, 4} -> -I/4
{5, 4, 3, 4, 1} -> I/4
{5, 5, 1, 3, 5} -> I/4
{5, 5, 1, 5, 3} -> -I/4
{5, 5, 3, 1, 5} -> -I/4
{5, 5, 3, 5, 1} -> I/4
{6, 1, 2, 1, 3} -> 1/4
{6, 1, 2, 3, 1} -> -1/4
{6, 1, 3, 1, 2} -> 1/4
{6, 1, 3, 2, 1} -> -1/4
{6, 2, 1, 1, 3} -> -1/4
{6, 2, 1, 3, 1} -> 1/4
{6, 2, 4, 3, 4} -> 1/4
{6, 2, 4, 4, 3} -> -1/4
{6, 2, 5, 3, 5} -> 1/4
{6, 2, 5, 5, 3} -> -1/4
{6, 3, 1, 1, 2} -> -1/4
{6, 3, 1, 2, 1} -> 1/4
{6, 3, 4, 2, 4} -> 1/4
{6, 3, 4, 4, 2} -> -1/4
{6, 3, 5, 2, 5} -> 1/4
{6, 3, 5, 5, 2} -> -1/4
{6, 4, 2, 3, 4} -> -1/4
{6, 4, 2, 4, 3} -> 1/4
{6, 4, 3, 2, 4} -> -1/4
{6, 4, 3, 4, 2} -> 1/4
{6, 5, 2, 3, 5} -> -1/4
{6, 5, 2, 5, 3} -> 1/4
{6, 5, 3, 2, 5} -> -1/4
{6, 5, 3, 5, 2} -> 1/4
{7, 1, 2, 1, 3} -> -I/4
{7, 1, 2, 3, 1} -> I/4
{7, 1, 3, 1, 2} -> I/4
{7, 1, 3, 2, 1} -> -I/4
{7, 2, 1, 1, 3} -> I/4
{7, 2, 1, 3, 1} -> -I/4
{7, 2, 4, 3, 4} -> -I/4
{7, 2, 4, 4, 3} -> I/4
{7, 2, 5, 3, 5} -> -I/4
{7, 2, 5, 5, 3} -> I/4
{7, 3, 1, 1, 2} -> -I/4
{7, 3, 1, 2, 1} -> I/4
{7, 3, 4, 2, 4} -> I/4
{7, 3, 4, 4, 2} -> -I/4
{7, 3, 5, 2, 5} -> I/4
{7, 3, 5, 5, 2} -> -I/4
{7, 4, 2, 3, 4} -> I/4
{7, 4, 2, 4, 3} -> -I/4
{7, 4, 3, 2, 4} -> -I/4
{7, 4, 3, 4, 2} -> I/4
{7, 5, 2, 3, 5} -> I/4
{7, 5, 2, 5, 3} -> -I/4
{7, 5, 3, 2, 5} -> -I/4
{7, 5, 3, 5, 2} -> I/4
{8, 1, 2, 1, 2} -> 1/(2*Sqrt[3])
{8, 1, 2, 2, 1} -> -1/(2*Sqrt[3])
{8, 1, 3, 1, 3} -> -1/(4*Sqrt[3])
{8, 1, 3, 3, 1} -> 1/(4*Sqrt[3])
{8, 1, 4, 1, 4} -> 1/(4*Sqrt[3])
{8, 1, 4, 4, 1} -> -1/(4*Sqrt[3])
{8, 1, 5, 1, 5} -> 1/(4*Sqrt[3])
{8, 1, 5, 5, 1} -> -1/(4*Sqrt[3])
{8, 2, 1, 1, 2} -> -1/(2*Sqrt[3])
{8, 2, 1, 2, 1} -> 1/(2*Sqrt[3])
{8, 2, 3, 2, 3} -> -1/(4*Sqrt[3])
{8, 2, 3, 3, 2} -> 1/(4*Sqrt[3])
{8, 2, 4, 2, 4} -> 1/(4*Sqrt[3])
{8, 2, 4, 4, 2} -> -1/(4*Sqrt[3])
{8, 2, 5, 2, 5} -> 1/(4*Sqrt[3])
{8, 2, 5, 5, 2} -> -1/(4*Sqrt[3])
{8, 3, 1, 1, 3} -> 1/(4*Sqrt[3])
{8, 3, 1, 3, 1} -> -1/(4*Sqrt[3])
{8, 3, 2, 2, 3} -> 1/(4*Sqrt[3])
{8, 3, 2, 3, 2} -> -1/(4*Sqrt[3])
{8, 3, 4, 3, 4} -> -1/(2*Sqrt[3])
{8, 3, 4, 4, 3} -> 1/(2*Sqrt[3])
{8, 3, 5, 3, 5} -> -1/(2*Sqrt[3])
{8, 3, 5, 5, 3} -> 1/(2*Sqrt[3])
{8, 4, 1, 1, 4} -> -1/(4*Sqrt[3])
{8, 4, 1, 4, 1} -> 1/(4*Sqrt[3])
{8, 4, 2, 2, 4} -> -1/(4*Sqrt[3])
{8, 4, 2, 4, 2} -> 1/(4*Sqrt[3])
{8, 4, 3, 3, 4} -> 1/(2*Sqrt[3])
{8, 4, 3, 4, 3} -> -1/(2*Sqrt[3])
{8, 5, 1, 1, 5} -> -1/(4*Sqrt[3])
{8, 5, 1, 5, 1} -> 1/(4*Sqrt[3])
{8, 5, 2, 2, 5} -> -1/(4*Sqrt[3])
{8, 5, 2, 5, 2} -> 1/(4*Sqrt[3])
{8, 5, 3, 3, 5} -> 1/(2*Sqrt[3])
{8, 5, 3, 5, 3} -> -1/(2*Sqrt[3])
{9, 1, 2, 2, 4} -> -1/4
{9, 1, 2, 4, 2} -> 1/4
{9, 1, 3, 3, 4} -> -1/4
{9, 1, 3, 4, 3} -> 1/4
{9, 1, 5, 4, 5} -> 1/4
{9, 1, 5, 5, 4} -> -1/4
{9, 2, 1, 2, 4} -> 1/4
{9, 2, 1, 4, 2} -> -1/4
{9, 2, 4, 1, 2} -> -1/4
{9, 2, 4, 2, 1} -> 1/4
{9, 3, 1, 3, 4} -> 1/4
{9, 3, 1, 4, 3} -> -1/4
{9, 3, 4, 1, 3} -> -1/4
{9, 3, 4, 3, 1} -> 1/4
{9, 4, 2, 1, 2} -> 1/4
{9, 4, 2, 2, 1} -> -1/4
{9, 4, 3, 1, 3} -> 1/4
{9, 4, 3, 3, 1} -> -1/4
{9, 4, 5, 1, 5} -> 1/4
{9, 4, 5, 5, 1} -> -1/4
{9, 5, 1, 4, 5} -> -1/4
{9, 5, 1, 5, 4} -> 1/4
{9, 5, 4, 1, 5} -> -1/4
{9, 5, 4, 5, 1} -> 1/4
{10, 1, 2, 2, 4} -> I/4
{10, 1, 2, 4, 2} -> -I/4
{10, 1, 3, 3, 4} -> I/4
{10, 1, 3, 4, 3} -> -I/4
{10, 1, 5, 4, 5} -> -I/4
{10, 1, 5, 5, 4} -> I/4
{10, 2, 1, 2, 4} -> -I/4
{10, 2, 1, 4, 2} -> I/4
{10, 2, 4, 1, 2} -> -I/4
{10, 2, 4, 2, 1} -> I/4
{10, 3, 1, 3, 4} -> -I/4
{10, 3, 1, 4, 3} -> I/4
{10, 3, 4, 1, 3} -> -I/4
{10, 3, 4, 3, 1} -> I/4
{10, 4, 2, 1, 2} -> I/4
{10, 4, 2, 2, 1} -> -I/4
{10, 4, 3, 1, 3} -> I/4
{10, 4, 3, 3, 1} -> -I/4
{10, 4, 5, 1, 5} -> I/4
{10, 4, 5, 5, 1} -> -I/4
{10, 5, 1, 4, 5} -> I/4
{10, 5, 1, 5, 4} -> -I/4
{10, 5, 4, 1, 5} -> -I/4
{10, 5, 4, 5, 1} -> I/4
{11, 1, 2, 1, 4} -> 1/4
{11, 1, 2, 4, 1} -> -1/4
{11, 1, 4, 1, 2} -> 1/4
{11, 1, 4, 2, 1} -> -1/4
{11, 2, 1, 1, 4} -> -1/4
{11, 2, 1, 4, 1} -> 1/4
{11, 2, 3, 3, 4} -> -1/4
{11, 2, 3, 4, 3} -> 1/4
{11, 2, 5, 4, 5} -> 1/4
{11, 2, 5, 5, 4} -> -1/4
{11, 3, 2, 3, 4} -> 1/4
{11, 3, 2, 4, 3} -> -1/4
{11, 3, 4, 2, 3} -> -1/4
{11, 3, 4, 3, 2} -> 1/4
{11, 4, 1, 1, 2} -> -1/4
{11, 4, 1, 2, 1} -> 1/4
{11, 4, 3, 2, 3} -> 1/4
{11, 4, 3, 3, 2} -> -1/4
{11, 4, 5, 2, 5} -> 1/4
{11, 4, 5, 5, 2} -> -1/4
{11, 5, 2, 4, 5} -> -1/4
{11, 5, 2, 5, 4} -> 1/4
{11, 5, 4, 2, 5} -> -1/4
{11, 5, 4, 5, 2} -> 1/4
{12, 1, 2, 1, 4} -> -I/4
{12, 1, 2, 4, 1} -> I/4
{12, 1, 4, 1, 2} -> I/4
{12, 1, 4, 2, 1} -> -I/4
{12, 2, 1, 1, 4} -> I/4
{12, 2, 1, 4, 1} -> -I/4
{12, 2, 3, 3, 4} -> I/4
{12, 2, 3, 4, 3} -> -I/4
{12, 2, 5, 4, 5} -> -I/4
{12, 2, 5, 5, 4} -> I/4
{12, 3, 2, 3, 4} -> -I/4
{12, 3, 2, 4, 3} -> I/4
{12, 3, 4, 2, 3} -> -I/4
{12, 3, 4, 3, 2} -> I/4
{12, 4, 1, 1, 2} -> -I/4
{12, 4, 1, 2, 1} -> I/4
{12, 4, 3, 2, 3} -> I/4
{12, 4, 3, 3, 2} -> -I/4
{12, 4, 5, 2, 5} -> I/4
{12, 4, 5, 5, 2} -> -I/4
{12, 5, 2, 4, 5} -> I/4
{12, 5, 2, 5, 4} -> -I/4
{12, 5, 4, 2, 5} -> -I/4
{12, 5, 4, 5, 2} -> I/4
{13, 1, 3, 1, 4} -> 1/4
{13, 1, 3, 4, 1} -> -1/4
{13, 1, 4, 1, 3} -> 1/4
{13, 1, 4, 3, 1} -> -1/4
{13, 2, 3, 2, 4} -> 1/4
{13, 2, 3, 4, 2} -> -1/4
{13, 2, 4, 2, 3} -> 1/4
{13, 2, 4, 3, 2} -> -1/4
{13, 3, 1, 1, 4} -> -1/4
{13, 3, 1, 4, 1} -> 1/4
{13, 3, 2, 2, 4} -> -1/4
{13, 3, 2, 4, 2} -> 1/4
{13, 3, 5, 4, 5} -> 1/4
{13, 3, 5, 5, 4} -> -1/4
{13, 4, 1, 1, 3} -> -1/4
{13, 4, 1, 3, 1} -> 1/4
{13, 4, 2, 2, 3} -> -1/4
{13, 4, 2, 3, 2} -> 1/4
{13, 4, 5, 3, 5} -> 1/4
{13, 4, 5, 5, 3} -> -1/4
{13, 5, 3, 4, 5} -> -1/4
{13, 5, 3, 5, 4} -> 1/4
{13, 5, 4, 3, 5} -> -1/4
{13, 5, 4, 5, 3} -> 1/4
{14, 1, 3, 1, 4} -> -I/4
{14, 1, 3, 4, 1} -> I/4
{14, 1, 4, 1, 3} -> I/4
{14, 1, 4, 3, 1} -> -I/4
{14, 2, 3, 2, 4} -> -I/4
{14, 2, 3, 4, 2} -> I/4
{14, 2, 4, 2, 3} -> I/4
{14, 2, 4, 3, 2} -> -I/4
{14, 3, 1, 1, 4} -> I/4
{14, 3, 1, 4, 1} -> -I/4
{14, 3, 2, 2, 4} -> I/4
{14, 3, 2, 4, 2} -> -I/4
{14, 3, 5, 4, 5} -> -I/4
{14, 3, 5, 5, 4} -> I/4
{14, 4, 1, 1, 3} -> -I/4
{14, 4, 1, 3, 1} -> I/4
{14, 4, 2, 2, 3} -> -I/4
{14, 4, 2, 3, 2} -> I/4
{14, 4, 5, 3, 5} -> I/4
{14, 4, 5, 5, 3} -> -I/4
{14, 5, 3, 4, 5} -> I/4
{14, 5, 3, 5, 4} -> -I/4
{14, 5, 4, 3, 5} -> -I/4
{14, 5, 4, 5, 3} -> I/4
{15, 1, 2, 1, 2} -> 1/(2*Sqrt[6])
{15, 1, 2, 2, 1} -> -1/(2*Sqrt[6])
{15, 1, 3, 1, 3} -> 1/(2*Sqrt[6])
{15, 1, 3, 3, 1} -> -1/(2*Sqrt[6])
{15, 1, 4, 1, 4} -> -1/(2*Sqrt[6])
{15, 1, 4, 4, 1} -> 1/(2*Sqrt[6])
{15, 1, 5, 1, 5} -> 1/(4*Sqrt[6])
{15, 1, 5, 5, 1} -> -1/(4*Sqrt[6])
{15, 2, 1, 1, 2} -> -1/(2*Sqrt[6])
{15, 2, 1, 2, 1} -> 1/(2*Sqrt[6])
{15, 2, 3, 2, 3} -> 1/(2*Sqrt[6])
{15, 2, 3, 3, 2} -> -1/(2*Sqrt[6])
{15, 2, 4, 2, 4} -> -1/(2*Sqrt[6])
{15, 2, 4, 4, 2} -> 1/(2*Sqrt[6])
{15, 2, 5, 2, 5} -> 1/(4*Sqrt[6])
{15, 2, 5, 5, 2} -> -1/(4*Sqrt[6])
{15, 3, 1, 1, 3} -> -1/(2*Sqrt[6])
{15, 3, 1, 3, 1} -> 1/(2*Sqrt[6])
{15, 3, 2, 2, 3} -> -1/(2*Sqrt[6])
{15, 3, 2, 3, 2} -> 1/(2*Sqrt[6])
{15, 3, 4, 3, 4} -> -1/(2*Sqrt[6])
{15, 3, 4, 4, 3} -> 1/(2*Sqrt[6])
{15, 3, 5, 3, 5} -> 1/(4*Sqrt[6])
{15, 3, 5, 5, 3} -> -1/(4*Sqrt[6])
{15, 4, 1, 1, 4} -> 1/(2*Sqrt[6])
{15, 4, 1, 4, 1} -> -1/(2*Sqrt[6])
{15, 4, 2, 2, 4} -> 1/(2*Sqrt[6])
{15, 4, 2, 4, 2} -> -1/(2*Sqrt[6])
{15, 4, 3, 3, 4} -> 1/(2*Sqrt[6])
{15, 4, 3, 4, 3} -> -1/(2*Sqrt[6])
{15, 4, 5, 4, 5} -> -Sqrt[3/2]/4
{15, 4, 5, 5, 4} -> Sqrt[3/2]/4
{15, 5, 1, 1, 5} -> -1/(4*Sqrt[6])
{15, 5, 1, 5, 1} -> 1/(4*Sqrt[6])
{15, 5, 2, 2, 5} -> -1/(4*Sqrt[6])
{15, 5, 2, 5, 2} -> 1/(4*Sqrt[6])
{15, 5, 3, 3, 5} -> -1/(4*Sqrt[6])
{15, 5, 3, 5, 3} -> 1/(4*Sqrt[6])
{15, 5, 4, 4, 5} -> Sqrt[3/2]/4
{15, 5, 4, 5, 4} -> -Sqrt[3/2]/4
{16, 1, 2, 2, 5} -> -1/4
{16, 1, 2, 5, 2} -> 1/4
{16, 1, 3, 3, 5} -> -1/4
{16, 1, 3, 5, 3} -> 1/4
{16, 1, 4, 4, 5} -> -1/4
{16, 1, 4, 5, 4} -> 1/4
{16, 2, 1, 2, 5} -> 1/4
{16, 2, 1, 5, 2} -> -1/4
{16, 2, 5, 1, 2} -> -1/4
{16, 2, 5, 2, 1} -> 1/4
{16, 3, 1, 3, 5} -> 1/4
{16, 3, 1, 5, 3} -> -1/4
{16, 3, 5, 1, 3} -> -1/4
{16, 3, 5, 3, 1} -> 1/4
{16, 4, 1, 4, 5} -> 1/4
{16, 4, 1, 5, 4} -> -1/4
{16, 4, 5, 1, 4} -> -1/4
{16, 4, 5, 4, 1} -> 1/4
{16, 5, 2, 1, 2} -> 1/4
{16, 5, 2, 2, 1} -> -1/4
{16, 5, 3, 1, 3} -> 1/4
{16, 5, 3, 3, 1} -> -1/4
{16, 5, 4, 1, 4} -> 1/4
{16, 5, 4, 4, 1} -> -1/4
{17, 1, 2, 2, 5} -> I/4
{17, 1, 2, 5, 2} -> -I/4
{17, 1, 3, 3, 5} -> I/4
{17, 1, 3, 5, 3} -> -I/4
{17, 1, 4, 4, 5} -> I/4
{17, 1, 4, 5, 4} -> -I/4
{17, 2, 1, 2, 5} -> -I/4
{17, 2, 1, 5, 2} -> I/4
{17, 2, 5, 1, 2} -> -I/4
{17, 2, 5, 2, 1} -> I/4
{17, 3, 1, 3, 5} -> -I/4
{17, 3, 1, 5, 3} -> I/4
{17, 3, 5, 1, 3} -> -I/4
{17, 3, 5, 3, 1} -> I/4
{17, 4, 1, 4, 5} -> -I/4
{17, 4, 1, 5, 4} -> I/4
{17, 4, 5, 1, 4} -> -I/4
{17, 4, 5, 4, 1} -> I/4
{17, 5, 2, 1, 2} -> I/4
{17, 5, 2, 2, 1} -> -I/4
{17, 5, 3, 1, 3} -> I/4
{17, 5, 3, 3, 1} -> -I/4
{17, 5, 4, 1, 4} -> I/4
{17, 5, 4, 4, 1} -> -I/4
{18, 1, 2, 1, 5} -> 1/4
{18, 1, 2, 5, 1} -> -1/4
{18, 1, 5, 1, 2} -> 1/4
{18, 1, 5, 2, 1} -> -1/4
{18, 2, 1, 1, 5} -> -1/4
{18, 2, 1, 5, 1} -> 1/4
{18, 2, 3, 3, 5} -> -1/4
{18, 2, 3, 5, 3} -> 1/4
{18, 2, 4, 4, 5} -> -1/4
{18, 2, 4, 5, 4} -> 1/4
{18, 3, 2, 3, 5} -> 1/4
{18, 3, 2, 5, 3} -> -1/4
{18, 3, 5, 2, 3} -> -1/4
{18, 3, 5, 3, 2} -> 1/4
{18, 4, 2, 4, 5} -> 1/4
{18, 4, 2, 5, 4} -> -1/4
{18, 4, 5, 2, 4} -> -1/4
{18, 4, 5, 4, 2} -> 1/4
{18, 5, 1, 1, 2} -> -1/4
{18, 5, 1, 2, 1} -> 1/4
{18, 5, 3, 2, 3} -> 1/4
{18, 5, 3, 3, 2} -> -1/4
{18, 5, 4, 2, 4} -> 1/4
{18, 5, 4, 4, 2} -> -1/4
{19, 1, 2, 1, 5} -> -I/4
{19, 1, 2, 5, 1} -> I/4
{19, 1, 5, 1, 2} -> I/4
{19, 1, 5, 2, 1} -> -I/4
{19, 2, 1, 1, 5} -> I/4
{19, 2, 1, 5, 1} -> -I/4
{19, 2, 3, 3, 5} -> I/4
{19, 2, 3, 5, 3} -> -I/4
{19, 2, 4, 4, 5} -> I/4
{19, 2, 4, 5, 4} -> -I/4
{19, 3, 2, 3, 5} -> -I/4
{19, 3, 2, 5, 3} -> I/4
{19, 3, 5, 2, 3} -> -I/4
{19, 3, 5, 3, 2} -> I/4
{19, 4, 2, 4, 5} -> -I/4
{19, 4, 2, 5, 4} -> I/4
{19, 4, 5, 2, 4} -> -I/4
{19, 4, 5, 4, 2} -> I/4
{19, 5, 1, 1, 2} -> -I/4
{19, 5, 1, 2, 1} -> I/4
{19, 5, 3, 2, 3} -> I/4
{19, 5, 3, 3, 2} -> -I/4
{19, 5, 4, 2, 4} -> I/4
{19, 5, 4, 4, 2} -> -I/4
{20, 1, 3, 1, 5} -> 1/4
{20, 1, 3, 5, 1} -> -1/4
{20, 1, 5, 1, 3} -> 1/4
{20, 1, 5, 3, 1} -> -1/4
{20, 2, 3, 2, 5} -> 1/4
{20, 2, 3, 5, 2} -> -1/4
{20, 2, 5, 2, 3} -> 1/4
{20, 2, 5, 3, 2} -> -1/4
{20, 3, 1, 1, 5} -> -1/4
{20, 3, 1, 5, 1} -> 1/4
{20, 3, 2, 2, 5} -> -1/4
{20, 3, 2, 5, 2} -> 1/4
{20, 3, 4, 4, 5} -> -1/4
{20, 3, 4, 5, 4} -> 1/4
{20, 4, 3, 4, 5} -> 1/4
{20, 4, 3, 5, 4} -> -1/4
{20, 4, 5, 3, 4} -> -1/4
{20, 4, 5, 4, 3} -> 1/4
{20, 5, 1, 1, 3} -> -1/4
{20, 5, 1, 3, 1} -> 1/4
{20, 5, 2, 2, 3} -> -1/4
{20, 5, 2, 3, 2} -> 1/4
{20, 5, 4, 3, 4} -> 1/4
{20, 5, 4, 4, 3} -> -1/4
{21, 1, 3, 1, 5} -> -I/4
{21, 1, 3, 5, 1} -> I/4
{21, 1, 5, 1, 3} -> I/4
{21, 1, 5, 3, 1} -> -I/4
{21, 2, 3, 2, 5} -> -I/4
{21, 2, 3, 5, 2} -> I/4
{21, 2, 5, 2, 3} -> I/4
{21, 2, 5, 3, 2} -> -I/4
{21, 3, 1, 1, 5} -> I/4
{21, 3, 1, 5, 1} -> -I/4
{21, 3, 2, 2, 5} -> I/4
{21, 3, 2, 5, 2} -> -I/4
{21, 3, 4, 4, 5} -> I/4
{21, 3, 4, 5, 4} -> -I/4
{21, 4, 3, 4, 5} -> -I/4
{21, 4, 3, 5, 4} -> I/4
{21, 4, 5, 3, 4} -> -I/4
{21, 4, 5, 4, 3} -> I/4
{21, 5, 1, 1, 3} -> -I/4
{21, 5, 1, 3, 1} -> I/4
{21, 5, 2, 2, 3} -> -I/4
{21, 5, 2, 3, 2} -> I/4
{21, 5, 4, 3, 4} -> I/4
{21, 5, 4, 4, 3} -> -I/4
{22, 1, 4, 1, 5} -> 1/4
{22, 1, 4, 5, 1} -> -1/4
{22, 1, 5, 1, 4} -> 1/4
{22, 1, 5, 4, 1} -> -1/4
{22, 2, 4, 2, 5} -> 1/4
{22, 2, 4, 5, 2} -> -1/4
{22, 2, 5, 2, 4} -> 1/4
{22, 2, 5, 4, 2} -> -1/4
{22, 3, 4, 3, 5} -> 1/4
{22, 3, 4, 5, 3} -> -1/4
{22, 3, 5, 3, 4} -> 1/4
{22, 3, 5, 4, 3} -> -1/4
{22, 4, 1, 1, 5} -> -1/4
{22, 4, 1, 5, 1} -> 1/4
{22, 4, 2, 2, 5} -> -1/4
{22, 4, 2, 5, 2} -> 1/4
{22, 4, 3, 3, 5} -> -1/4
{22, 4, 3, 5, 3} -> 1/4
{22, 5, 1, 1, 4} -> -1/4
{22, 5, 1, 4, 1} -> 1/4
{22, 5, 2, 2, 4} -> -1/4
{22, 5, 2, 4, 2} -> 1/4
{22, 5, 3, 3, 4} -> -1/4
{22, 5, 3, 4, 3} -> 1/4
{23, 1, 4, 1, 5} -> -I/4
{23, 1, 4, 5, 1} -> I/4
{23, 1, 5, 1, 4} -> I/4
{23, 1, 5, 4, 1} -> -I/4
{23, 2, 4, 2, 5} -> -I/4
{23, 2, 4, 5, 2} -> I/4
{23, 2, 5, 2, 4} -> I/4
{23, 2, 5, 4, 2} -> -I/4
{23, 3, 4, 3, 5} -> -I/4
{23, 3, 4, 5, 3} -> I/4
{23, 3, 5, 3, 4} -> I/4
{23, 3, 5, 4, 3} -> -I/4
{23, 4, 1, 1, 5} -> I/4
{23, 4, 1, 5, 1} -> -I/4
{23, 4, 2, 2, 5} -> I/4
{23, 4, 2, 5, 2} -> -I/4
{23, 4, 3, 3, 5} -> I/4
{23, 4, 3, 5, 3} -> -I/4
{23, 5, 1, 1, 4} -> -I/4
{23, 5, 1, 4, 1} -> I/4
{23, 5, 2, 2, 4} -> -I/4
{23, 5, 2, 4, 2} -> I/4
{23, 5, 3, 3, 4} -> -I/4
{23, 5, 3, 4, 3} -> I/4
{24, 1, 2, 1, 2} -> 1/(2*Sqrt[10])
{24, 1, 2, 2, 1} -> -1/(2*Sqrt[10])
{24, 1, 3, 1, 3} -> 1/(2*Sqrt[10])
{24, 1, 3, 3, 1} -> -1/(2*Sqrt[10])
{24, 1, 4, 1, 4} -> 1/(2*Sqrt[10])
{24, 1, 4, 4, 1} -> -1/(2*Sqrt[10])
{24, 1, 5, 1, 5} -> -3/(4*Sqrt[10])
{24, 1, 5, 5, 1} -> 3/(4*Sqrt[10])
{24, 2, 1, 1, 2} -> -1/(2*Sqrt[10])
{24, 2, 1, 2, 1} -> 1/(2*Sqrt[10])
{24, 2, 3, 2, 3} -> 1/(2*Sqrt[10])
{24, 2, 3, 3, 2} -> -1/(2*Sqrt[10])
{24, 2, 4, 2, 4} -> 1/(2*Sqrt[10])
{24, 2, 4, 4, 2} -> -1/(2*Sqrt[10])
{24, 2, 5, 2, 5} -> -3/(4*Sqrt[10])
{24, 2, 5, 5, 2} -> 3/(4*Sqrt[10])
{24, 3, 1, 1, 3} -> -1/(2*Sqrt[10])
{24, 3, 1, 3, 1} -> 1/(2*Sqrt[10])
{24, 3, 2, 2, 3} -> -1/(2*Sqrt[10])
{24, 3, 2, 3, 2} -> 1/(2*Sqrt[10])
{24, 3, 4, 3, 4} -> 1/(2*Sqrt[10])
{24, 3, 4, 4, 3} -> -1/(2*Sqrt[10])
{24, 3, 5, 3, 5} -> -3/(4*Sqrt[10])
{24, 3, 5, 5, 3} -> 3/(4*Sqrt[10])
{24, 4, 1, 1, 4} -> -1/(2*Sqrt[10])
{24, 4, 1, 4, 1} -> 1/(2*Sqrt[10])
{24, 4, 2, 2, 4} -> -1/(2*Sqrt[10])
{24, 4, 2, 4, 2} -> 1/(2*Sqrt[10])
{24, 4, 3, 3, 4} -> -1/(2*Sqrt[10])
{24, 4, 3, 4, 3} -> 1/(2*Sqrt[10])
{24, 4, 5, 4, 5} -> -3/(4*Sqrt[10])
{24, 4, 5, 5, 4} -> 3/(4*Sqrt[10])
{24, 5, 1, 1, 5} -> 3/(4*Sqrt[10])
{24, 5, 1, 5, 1} -> -3/(4*Sqrt[10])
{24, 5, 2, 2, 5} -> 3/(4*Sqrt[10])
{24, 5, 2, 5, 2} -> -3/(4*Sqrt[10])
{24, 5, 3, 3, 5} -> 3/(4*Sqrt[10])
{24, 5, 3, 5, 3} -> -3/(4*Sqrt[10])
{24, 5, 4, 4, 5} -> 3/(4*Sqrt[10])
{24, 5, 4, 5, 4} -> -3/(4*Sqrt[10])
{25, 1, 3, 2, 3} -> 1/(4*Sqrt[2])
{25, 1, 3, 3, 2} -> -1/(4*Sqrt[2])
{25, 1, 4, 2, 4} -> -1/(2*Sqrt[2])
{25, 1, 4, 4, 2} -> 1/(2*Sqrt[2])
{25, 1, 5, 2, 5} -> 1/(4*Sqrt[2])
{25, 1, 5, 5, 2} -> -1/(4*Sqrt[2])
{25, 2, 3, 1, 3} -> 1/(4*Sqrt[2])
{25, 2, 3, 3, 1} -> -1/(4*Sqrt[2])
{25, 2, 4, 1, 4} -> -1/(2*Sqrt[2])
{25, 2, 4, 4, 1} -> 1/(2*Sqrt[2])
{25, 2, 5, 1, 5} -> 1/(4*Sqrt[2])
{25, 2, 5, 5, 1} -> -1/(4*Sqrt[2])
{25, 3, 1, 2, 3} -> -1/(4*Sqrt[2])
{25, 3, 1, 3, 2} -> 1/(4*Sqrt[2])
{25, 3, 2, 1, 3} -> -1/(4*Sqrt[2])
{25, 3, 2, 3, 1} -> 1/(4*Sqrt[2])
{25, 4, 1, 2, 4} -> 1/(2*Sqrt[2])
{25, 4, 1, 4, 2} -> -1/(2*Sqrt[2])
{25, 4, 2, 1, 4} -> 1/(2*Sqrt[2])
{25, 4, 2, 4, 1} -> -1/(2*Sqrt[2])
{25, 5, 1, 2, 5} -> -1/(4*Sqrt[2])
{25, 5, 1, 5, 2} -> 1/(4*Sqrt[2])
{25, 5, 2, 1, 5} -> -1/(4*Sqrt[2])
{25, 5, 2, 5, 1} -> 1/(4*Sqrt[2])
{26, 1, 3, 2, 3} -> Sqrt[3/2]/4
{26, 1, 3, 3, 2} -> -Sqrt[3/2]/4
{26, 1, 5, 2, 5} -> -Sqrt[3/2]/4
{26, 1, 5, 5, 2} -> Sqrt[3/2]/4
{26, 2, 3, 1, 3} -> Sqrt[3/2]/4
{26, 2, 3, 3, 1} -> -Sqrt[3/2]/4
{26, 2, 5, 1, 5} -> -Sqrt[3/2]/4
{26, 2, 5, 5, 1} -> Sqrt[3/2]/4
{26, 3, 1, 2, 3} -> -Sqrt[3/2]/4
{26, 3, 1, 3, 2} -> Sqrt[3/2]/4
{26, 3, 2, 1, 3} -> -Sqrt[3/2]/4
{26, 3, 2, 3, 1} -> Sqrt[3/2]/4
{26, 5, 1, 2, 5} -> Sqrt[3/2]/4
{26, 5, 1, 5, 2} -> -Sqrt[3/2]/4
{26, 5, 2, 1, 5} -> Sqrt[3/2]/4
{26, 5, 2, 5, 1} -> -Sqrt[3/2]/4
{27, 1, 3, 2, 3} -> (-I/4)/Sqrt[2]
{27, 1, 3, 3, 2} -> (I/4)/Sqrt[2]
{27, 1, 4, 2, 4} -> (I/2)/Sqrt[2]
{27, 1, 4, 4, 2} -> (-I/2)/Sqrt[2]
{27, 1, 5, 2, 5} -> (-I/4)/Sqrt[2]
{27, 1, 5, 5, 2} -> (I/4)/Sqrt[2]
{27, 2, 3, 1, 3} -> (I/4)/Sqrt[2]
{27, 2, 3, 3, 1} -> (-I/4)/Sqrt[2]
{27, 2, 4, 1, 4} -> (-I/2)/Sqrt[2]
{27, 2, 4, 4, 1} -> (I/2)/Sqrt[2]
{27, 2, 5, 1, 5} -> (I/4)/Sqrt[2]
{27, 2, 5, 5, 1} -> (-I/4)/Sqrt[2]
{27, 3, 1, 2, 3} -> (I/4)/Sqrt[2]
{27, 3, 1, 3, 2} -> (-I/4)/Sqrt[2]
{27, 3, 2, 1, 3} -> (-I/4)/Sqrt[2]
{27, 3, 2, 3, 1} -> (I/4)/Sqrt[2]
{27, 4, 1, 2, 4} -> (-I/2)/Sqrt[2]
{27, 4, 1, 4, 2} -> (I/2)/Sqrt[2]
{27, 4, 2, 1, 4} -> (I/2)/Sqrt[2]
{27, 4, 2, 4, 1} -> (-I/2)/Sqrt[2]
{27, 5, 1, 2, 5} -> (I/4)/Sqrt[2]
{27, 5, 1, 5, 2} -> (-I/4)/Sqrt[2]
{27, 5, 2, 1, 5} -> (-I/4)/Sqrt[2]
{27, 5, 2, 5, 1} -> (I/4)/Sqrt[2]
{28, 1, 3, 2, 3} -> (-I/4)*Sqrt[3/2]
{28, 1, 3, 3, 2} -> (I/4)*Sqrt[3/2]
{28, 1, 5, 2, 5} -> (I/4)*Sqrt[3/2]
{28, 1, 5, 5, 2} -> (-I/4)*Sqrt[3/2]
{28, 2, 3, 1, 3} -> (I/4)*Sqrt[3/2]
{28, 2, 3, 3, 1} -> (-I/4)*Sqrt[3/2]
{28, 2, 5, 1, 5} -> (-I/4)*Sqrt[3/2]
{28, 2, 5, 5, 1} -> (I/4)*Sqrt[3/2]
{28, 3, 1, 2, 3} -> (I/4)*Sqrt[3/2]
{28, 3, 1, 3, 2} -> (-I/4)*Sqrt[3/2]
{28, 3, 2, 1, 3} -> (-I/4)*Sqrt[3/2]
{28, 3, 2, 3, 1} -> (I/4)*Sqrt[3/2]
{28, 5, 1, 2, 5} -> (-I/4)*Sqrt[3/2]
{28, 5, 1, 5, 2} -> (I/4)*Sqrt[3/2]
{28, 5, 2, 1, 5} -> (I/4)*Sqrt[3/2]
{28, 5, 2, 5, 1} -> (-I/4)*Sqrt[3/2]
{29, 1, 2, 2, 3} -> -1/(4*Sqrt[2])
{29, 1, 2, 3, 2} -> 1/(4*Sqrt[2])
{29, 1, 4, 3, 4} -> -1/(2*Sqrt[2])
{29, 1, 4, 4, 3} -> 1/(2*Sqrt[2])
{29, 1, 5, 3, 5} -> 1/(4*Sqrt[2])
{29, 1, 5, 5, 3} -> -1/(4*Sqrt[2])
{29, 2, 1, 2, 3} -> 1/(4*Sqrt[2])
{29, 2, 1, 3, 2} -> -1/(4*Sqrt[2])
{29, 2, 3, 1, 2} -> -1/(4*Sqrt[2])
{29, 2, 3, 2, 1} -> 1/(4*Sqrt[2])
{29, 3, 2, 1, 2} -> 1/(4*Sqrt[2])
{29, 3, 2, 2, 1} -> -1/(4*Sqrt[2])
{29, 3, 4, 1, 4} -> -1/(2*Sqrt[2])
{29, 3, 4, 4, 1} -> 1/(2*Sqrt[2])
{29, 3, 5, 1, 5} -> 1/(4*Sqrt[2])
{29, 3, 5, 5, 1} -> -1/(4*Sqrt[2])
{29, 4, 1, 3, 4} -> 1/(2*Sqrt[2])
{29, 4, 1, 4, 3} -> -1/(2*Sqrt[2])
{29, 4, 3, 1, 4} -> 1/(2*Sqrt[2])
{29, 4, 3, 4, 1} -> -1/(2*Sqrt[2])
{29, 5, 1, 3, 5} -> -1/(4*Sqrt[2])
{29, 5, 1, 5, 3} -> 1/(4*Sqrt[2])
{29, 5, 3, 1, 5} -> -1/(4*Sqrt[2])
{29, 5, 3, 5, 1} -> 1/(4*Sqrt[2])
{30, 1, 2, 2, 3} -> -Sqrt[3/2]/4
{30, 1, 2, 3, 2} -> Sqrt[3/2]/4
{30, 1, 5, 3, 5} -> -Sqrt[3/2]/4
{30, 1, 5, 5, 3} -> Sqrt[3/2]/4
{30, 2, 1, 2, 3} -> Sqrt[3/2]/4
{30, 2, 1, 3, 2} -> -Sqrt[3/2]/4
{30, 2, 3, 1, 2} -> -Sqrt[3/2]/4
{30, 2, 3, 2, 1} -> Sqrt[3/2]/4
{30, 3, 2, 1, 2} -> Sqrt[3/2]/4
{30, 3, 2, 2, 1} -> -Sqrt[3/2]/4
{30, 3, 5, 1, 5} -> -Sqrt[3/2]/4
{30, 3, 5, 5, 1} -> Sqrt[3/2]/4
{30, 5, 1, 3, 5} -> Sqrt[3/2]/4
{30, 5, 1, 5, 3} -> -Sqrt[3/2]/4
{30, 5, 3, 1, 5} -> Sqrt[3/2]/4
{30, 5, 3, 5, 1} -> -Sqrt[3/2]/4
{31, 1, 2, 2, 3} -> (I/4)/Sqrt[2]
{31, 1, 2, 3, 2} -> (-I/4)/Sqrt[2]
{31, 1, 4, 3, 4} -> (I/2)/Sqrt[2]
{31, 1, 4, 4, 3} -> (-I/2)/Sqrt[2]
{31, 1, 5, 3, 5} -> (-I/4)/Sqrt[2]
{31, 1, 5, 5, 3} -> (I/4)/Sqrt[2]
{31, 2, 1, 2, 3} -> (-I/4)/Sqrt[2]
{31, 2, 1, 3, 2} -> (I/4)/Sqrt[2]
{31, 2, 3, 1, 2} -> (-I/4)/Sqrt[2]
{31, 2, 3, 2, 1} -> (I/4)/Sqrt[2]
{31, 3, 2, 1, 2} -> (I/4)/Sqrt[2]
{31, 3, 2, 2, 1} -> (-I/4)/Sqrt[2]
{31, 3, 4, 1, 4} -> (-I/2)/Sqrt[2]
{31, 3, 4, 4, 1} -> (I/2)/Sqrt[2]
{31, 3, 5, 1, 5} -> (I/4)/Sqrt[2]
{31, 3, 5, 5, 1} -> (-I/4)/Sqrt[2]
{31, 4, 1, 3, 4} -> (-I/2)/Sqrt[2]
{31, 4, 1, 4, 3} -> (I/2)/Sqrt[2]
{31, 4, 3, 1, 4} -> (I/2)/Sqrt[2]
{31, 4, 3, 4, 1} -> (-I/2)/Sqrt[2]
{31, 5, 1, 3, 5} -> (I/4)/Sqrt[2]
{31, 5, 1, 5, 3} -> (-I/4)/Sqrt[2]
{31, 5, 3, 1, 5} -> (-I/4)/Sqrt[2]
{31, 5, 3, 5, 1} -> (I/4)/Sqrt[2]
{32, 1, 2, 2, 3} -> (I/4)*Sqrt[3/2]
{32, 1, 2, 3, 2} -> (-I/4)*Sqrt[3/2]
{32, 1, 5, 3, 5} -> (I/4)*Sqrt[3/2]
{32, 1, 5, 5, 3} -> (-I/4)*Sqrt[3/2]
{32, 2, 1, 2, 3} -> (-I/4)*Sqrt[3/2]
{32, 2, 1, 3, 2} -> (I/4)*Sqrt[3/2]
{32, 2, 3, 1, 2} -> (-I/4)*Sqrt[3/2]
{32, 2, 3, 2, 1} -> (I/4)*Sqrt[3/2]
{32, 3, 2, 1, 2} -> (I/4)*Sqrt[3/2]
{32, 3, 2, 2, 1} -> (-I/4)*Sqrt[3/2]
{32, 3, 5, 1, 5} -> (-I/4)*Sqrt[3/2]
{32, 3, 5, 5, 1} -> (I/4)*Sqrt[3/2]
{32, 5, 1, 3, 5} -> (-I/4)*Sqrt[3/2]
{32, 5, 1, 5, 3} -> (I/4)*Sqrt[3/2]
{32, 5, 3, 1, 5} -> (I/4)*Sqrt[3/2]
{32, 5, 3, 5, 1} -> (-I/4)*Sqrt[3/2]
{33, 1, 2, 1, 3} -> 1/(4*Sqrt[2])
{33, 1, 2, 3, 1} -> -1/(4*Sqrt[2])
{33, 1, 3, 1, 2} -> 1/(4*Sqrt[2])
{33, 1, 3, 2, 1} -> -1/(4*Sqrt[2])
{33, 2, 1, 1, 3} -> -1/(4*Sqrt[2])
{33, 2, 1, 3, 1} -> 1/(4*Sqrt[2])
{33, 2, 4, 3, 4} -> -1/(2*Sqrt[2])
{33, 2, 4, 4, 3} -> 1/(2*Sqrt[2])
{33, 2, 5, 3, 5} -> 1/(4*Sqrt[2])
{33, 2, 5, 5, 3} -> -1/(4*Sqrt[2])
{33, 3, 1, 1, 2} -> -1/(4*Sqrt[2])
{33, 3, 1, 2, 1} -> 1/(4*Sqrt[2])
{33, 3, 4, 2, 4} -> -1/(2*Sqrt[2])
{33, 3, 4, 4, 2} -> 1/(2*Sqrt[2])
{33, 3, 5, 2, 5} -> 1/(4*Sqrt[2])
{33, 3, 5, 5, 2} -> -1/(4*Sqrt[2])
{33, 4, 2, 3, 4} -> 1/(2*Sqrt[2])
{33, 4, 2, 4, 3} -> -1/(2*Sqrt[2])
{33, 4, 3, 2, 4} -> 1/(2*Sqrt[2])
{33, 4, 3, 4, 2} -> -1/(2*Sqrt[2])
{33, 5, 2, 3, 5} -> -1/(4*Sqrt[2])
{33, 5, 2, 5, 3} -> 1/(4*Sqrt[2])
{33, 5, 3, 2, 5} -> -1/(4*Sqrt[2])
{33, 5, 3, 5, 2} -> 1/(4*Sqrt[2])
{34, 1, 2, 1, 3} -> Sqrt[3/2]/4
{34, 1, 2, 3, 1} -> -Sqrt[3/2]/4
{34, 1, 3, 1, 2} -> Sqrt[3/2]/4
{34, 1, 3, 2, 1} -> -Sqrt[3/2]/4
{34, 2, 1, 1, 3} -> -Sqrt[3/2]/4
{34, 2, 1, 3, 1} -> Sqrt[3/2]/4
{34, 2, 5, 3, 5} -> -Sqrt[3/2]/4
{34, 2, 5, 5, 3} -> Sqrt[3/2]/4
{34, 3, 1, 1, 2} -> -Sqrt[3/2]/4
{34, 3, 1, 2, 1} -> Sqrt[3/2]/4
{34, 3, 5, 2, 5} -> -Sqrt[3/2]/4
{34, 3, 5, 5, 2} -> Sqrt[3/2]/4
{34, 5, 2, 3, 5} -> Sqrt[3/2]/4
{34, 5, 2, 5, 3} -> -Sqrt[3/2]/4
{34, 5, 3, 2, 5} -> Sqrt[3/2]/4
{34, 5, 3, 5, 2} -> -Sqrt[3/2]/4
{35, 1, 2, 1, 3} -> (-I/4)/Sqrt[2]
{35, 1, 2, 3, 1} -> (I/4)/Sqrt[2]
{35, 1, 3, 1, 2} -> (I/4)/Sqrt[2]
{35, 1, 3, 2, 1} -> (-I/4)/Sqrt[2]
{35, 2, 1, 1, 3} -> (I/4)/Sqrt[2]
{35, 2, 1, 3, 1} -> (-I/4)/Sqrt[2]
{35, 2, 4, 3, 4} -> (I/2)/Sqrt[2]
{35, 2, 4, 4, 3} -> (-I/2)/Sqrt[2]
{35, 2, 5, 3, 5} -> (-I/4)/Sqrt[2]
{35, 2, 5, 5, 3} -> (I/4)/Sqrt[2]
{35, 3, 1, 1, 2} -> (-I/4)/Sqrt[2]
{35, 3, 1, 2, 1} -> (I/4)/Sqrt[2]
{35, 3, 4, 2, 4} -> (-I/2)/Sqrt[2]
{35, 3, 4, 4, 2} -> (I/2)/Sqrt[2]
{35, 3, 5, 2, 5} -> (I/4)/Sqrt[2]
{35, 3, 5, 5, 2} -> (-I/4)/Sqrt[2]
{35, 4, 2, 3, 4} -> (-I/2)/Sqrt[2]
{35, 4, 2, 4, 3} -> (I/2)/Sqrt[2]
{35, 4, 3, 2, 4} -> (I/2)/Sqrt[2]
{35, 4, 3, 4, 2} -> (-I/2)/Sqrt[2]
{35, 5, 2, 3, 5} -> (I/4)/Sqrt[2]
{35, 5, 2, 5, 3} -> (-I/4)/Sqrt[2]
{35, 5, 3, 2, 5} -> (-I/4)/Sqrt[2]
{35, 5, 3, 5, 2} -> (I/4)/Sqrt[2]
{36, 1, 2, 1, 3} -> (-I/4)*Sqrt[3/2]
{36, 1, 2, 3, 1} -> (I/4)*Sqrt[3/2]
{36, 1, 3, 1, 2} -> (I/4)*Sqrt[3/2]
{36, 1, 3, 2, 1} -> (-I/4)*Sqrt[3/2]
{36, 2, 1, 1, 3} -> (I/4)*Sqrt[3/2]
{36, 2, 1, 3, 1} -> (-I/4)*Sqrt[3/2]
{36, 2, 5, 3, 5} -> (I/4)*Sqrt[3/2]
{36, 2, 5, 5, 3} -> (-I/4)*Sqrt[3/2]
{36, 3, 1, 1, 2} -> (-I/4)*Sqrt[3/2]
{36, 3, 1, 2, 1} -> (I/4)*Sqrt[3/2]
{36, 3, 5, 2, 5} -> (-I/4)*Sqrt[3/2]
{36, 3, 5, 5, 2} -> (I/4)*Sqrt[3/2]
{36, 5, 2, 3, 5} -> (-I/4)*Sqrt[3/2]
{36, 5, 2, 5, 3} -> (I/4)*Sqrt[3/2]
{36, 5, 3, 2, 5} -> (I/4)*Sqrt[3/2]
{36, 5, 3, 5, 2} -> (-I/4)*Sqrt[3/2]
{37, 1, 2, 2, 4} -> -1/(4*Sqrt[2])
{37, 1, 2, 4, 2} -> 1/(4*Sqrt[2])
{37, 1, 3, 3, 4} -> 1/(2*Sqrt[2])
{37, 1, 3, 4, 3} -> -1/(2*Sqrt[2])
{37, 1, 5, 4, 5} -> 1/(4*Sqrt[2])
{37, 1, 5, 5, 4} -> -1/(4*Sqrt[2])
{37, 2, 1, 2, 4} -> 1/(4*Sqrt[2])
{37, 2, 1, 4, 2} -> -1/(4*Sqrt[2])
{37, 2, 4, 1, 2} -> -1/(4*Sqrt[2])
{37, 2, 4, 2, 1} -> 1/(4*Sqrt[2])
{37, 3, 1, 3, 4} -> -1/(2*Sqrt[2])
{37, 3, 1, 4, 3} -> 1/(2*Sqrt[2])
{37, 3, 4, 1, 3} -> 1/(2*Sqrt[2])
{37, 3, 4, 3, 1} -> -1/(2*Sqrt[2])
{37, 4, 2, 1, 2} -> 1/(4*Sqrt[2])
{37, 4, 2, 2, 1} -> -1/(4*Sqrt[2])
{37, 4, 3, 1, 3} -> -1/(2*Sqrt[2])
{37, 4, 3, 3, 1} -> 1/(2*Sqrt[2])
{37, 4, 5, 1, 5} -> 1/(4*Sqrt[2])
{37, 4, 5, 5, 1} -> -1/(4*Sqrt[2])
{37, 5, 1, 4, 5} -> -1/(4*Sqrt[2])
{37, 5, 1, 5, 4} -> 1/(4*Sqrt[2])
{37, 5, 4, 1, 5} -> -1/(4*Sqrt[2])
{37, 5, 4, 5, 1} -> 1/(4*Sqrt[2])
{38, 1, 2, 2, 4} -> -Sqrt[3/2]/4
{38, 1, 2, 4, 2} -> Sqrt[3/2]/4
{38, 1, 5, 4, 5} -> -Sqrt[3/2]/4
{38, 1, 5, 5, 4} -> Sqrt[3/2]/4
{38, 2, 1, 2, 4} -> Sqrt[3/2]/4
{38, 2, 1, 4, 2} -> -Sqrt[3/2]/4
{38, 2, 4, 1, 2} -> -Sqrt[3/2]/4
{38, 2, 4, 2, 1} -> Sqrt[3/2]/4
{38, 4, 2, 1, 2} -> Sqrt[3/2]/4
{38, 4, 2, 2, 1} -> -Sqrt[3/2]/4
{38, 4, 5, 1, 5} -> -Sqrt[3/2]/4
{38, 4, 5, 5, 1} -> Sqrt[3/2]/4
{38, 5, 1, 4, 5} -> Sqrt[3/2]/4
{38, 5, 1, 5, 4} -> -Sqrt[3/2]/4
{38, 5, 4, 1, 5} -> Sqrt[3/2]/4
{38, 5, 4, 5, 1} -> -Sqrt[3/2]/4
{39, 1, 2, 2, 4} -> (I/4)/Sqrt[2]
{39, 1, 2, 4, 2} -> (-I/4)/Sqrt[2]
{39, 1, 3, 3, 4} -> (-I/2)/Sqrt[2]
{39, 1, 3, 4, 3} -> (I/2)/Sqrt[2]
{39, 1, 5, 4, 5} -> (-I/4)/Sqrt[2]
{39, 1, 5, 5, 4} -> (I/4)/Sqrt[2]
{39, 2, 1, 2, 4} -> (-I/4)/Sqrt[2]
{39, 2, 1, 4, 2} -> (I/4)/Sqrt[2]
{39, 2, 4, 1, 2} -> (-I/4)/Sqrt[2]
{39, 2, 4, 2, 1} -> (I/4)/Sqrt[2]
{39, 3, 1, 3, 4} -> (I/2)/Sqrt[2]
{39, 3, 1, 4, 3} -> (-I/2)/Sqrt[2]
{39, 3, 4, 1, 3} -> (I/2)/Sqrt[2]
{39, 3, 4, 3, 1} -> (-I/2)/Sqrt[2]
{39, 4, 2, 1, 2} -> (I/4)/Sqrt[2]
{39, 4, 2, 2, 1} -> (-I/4)/Sqrt[2]
{39, 4, 3, 1, 3} -> (-I/2)/Sqrt[2]
{39, 4, 3, 3, 1} -> (I/2)/Sqrt[2]
{39, 4, 5, 1, 5} -> (I/4)/Sqrt[2]
{39, 4, 5, 5, 1} -> (-I/4)/Sqrt[2]
{39, 5, 1, 4, 5} -> (I/4)/Sqrt[2]
{39, 5, 1, 5, 4} -> (-I/4)/Sqrt[2]
{39, 5, 4, 1, 5} -> (-I/4)/Sqrt[2]
{39, 5, 4, 5, 1} -> (I/4)/Sqrt[2]
{40, 1, 2, 2, 4} -> (I/4)*Sqrt[3/2]
{40, 1, 2, 4, 2} -> (-I/4)*Sqrt[3/2]
{40, 1, 5, 4, 5} -> (I/4)*Sqrt[3/2]
{40, 1, 5, 5, 4} -> (-I/4)*Sqrt[3/2]
{40, 2, 1, 2, 4} -> (-I/4)*Sqrt[3/2]
{40, 2, 1, 4, 2} -> (I/4)*Sqrt[3/2]
{40, 2, 4, 1, 2} -> (-I/4)*Sqrt[3/2]
{40, 2, 4, 2, 1} -> (I/4)*Sqrt[3/2]
{40, 4, 2, 1, 2} -> (I/4)*Sqrt[3/2]
{40, 4, 2, 2, 1} -> (-I/4)*Sqrt[3/2]
{40, 4, 5, 1, 5} -> (-I/4)*Sqrt[3/2]
{40, 4, 5, 5, 1} -> (I/4)*Sqrt[3/2]
{40, 5, 1, 4, 5} -> (-I/4)*Sqrt[3/2]
{40, 5, 1, 5, 4} -> (I/4)*Sqrt[3/2]
{40, 5, 4, 1, 5} -> (I/4)*Sqrt[3/2]
{40, 5, 4, 5, 1} -> (-I/4)*Sqrt[3/2]
{41, 1, 2, 1, 4} -> 1/(4*Sqrt[2])
{41, 1, 2, 4, 1} -> -1/(4*Sqrt[2])
{41, 1, 4, 1, 2} -> 1/(4*Sqrt[2])
{41, 1, 4, 2, 1} -> -1/(4*Sqrt[2])
{41, 2, 1, 1, 4} -> -1/(4*Sqrt[2])
{41, 2, 1, 4, 1} -> 1/(4*Sqrt[2])
{41, 2, 3, 3, 4} -> 1/(2*Sqrt[2])
{41, 2, 3, 4, 3} -> -1/(2*Sqrt[2])
{41, 2, 5, 4, 5} -> 1/(4*Sqrt[2])
{41, 2, 5, 5, 4} -> -1/(4*Sqrt[2])
{41, 3, 2, 3, 4} -> -1/(2*Sqrt[2])
{41, 3, 2, 4, 3} -> 1/(2*Sqrt[2])
{41, 3, 4, 2, 3} -> 1/(2*Sqrt[2])
{41, 3, 4, 3, 2} -> -1/(2*Sqrt[2])
{41, 4, 1, 1, 2} -> -1/(4*Sqrt[2])
{41, 4, 1, 2, 1} -> 1/(4*Sqrt[2])
{41, 4, 3, 2, 3} -> -1/(2*Sqrt[2])
{41, 4, 3, 3, 2} -> 1/(2*Sqrt[2])
{41, 4, 5, 2, 5} -> 1/(4*Sqrt[2])
{41, 4, 5, 5, 2} -> -1/(4*Sqrt[2])
{41, 5, 2, 4, 5} -> -1/(4*Sqrt[2])
{41, 5, 2, 5, 4} -> 1/(4*Sqrt[2])
{41, 5, 4, 2, 5} -> -1/(4*Sqrt[2])
{41, 5, 4, 5, 2} -> 1/(4*Sqrt[2])
{42, 1, 2, 1, 4} -> Sqrt[3/2]/4
{42, 1, 2, 4, 1} -> -Sqrt[3/2]/4
{42, 1, 4, 1, 2} -> Sqrt[3/2]/4
{42, 1, 4, 2, 1} -> -Sqrt[3/2]/4
{42, 2, 1, 1, 4} -> -Sqrt[3/2]/4
{42, 2, 1, 4, 1} -> Sqrt[3/2]/4
{42, 2, 5, 4, 5} -> -Sqrt[3/2]/4
{42, 2, 5, 5, 4} -> Sqrt[3/2]/4
{42, 4, 1, 1, 2} -> -Sqrt[3/2]/4
{42, 4, 1, 2, 1} -> Sqrt[3/2]/4
{42, 4, 5, 2, 5} -> -Sqrt[3/2]/4
{42, 4, 5, 5, 2} -> Sqrt[3/2]/4
{42, 5, 2, 4, 5} -> Sqrt[3/2]/4
{42, 5, 2, 5, 4} -> -Sqrt[3/2]/4
{42, 5, 4, 2, 5} -> Sqrt[3/2]/4
{42, 5, 4, 5, 2} -> -Sqrt[3/2]/4
{43, 1, 2, 1, 4} -> (-I/4)/Sqrt[2]
{43, 1, 2, 4, 1} -> (I/4)/Sqrt[2]
{43, 1, 4, 1, 2} -> (I/4)/Sqrt[2]
{43, 1, 4, 2, 1} -> (-I/4)/Sqrt[2]
{43, 2, 1, 1, 4} -> (I/4)/Sqrt[2]
{43, 2, 1, 4, 1} -> (-I/4)/Sqrt[2]
{43, 2, 3, 3, 4} -> (-I/2)/Sqrt[2]
{43, 2, 3, 4, 3} -> (I/2)/Sqrt[2]
{43, 2, 5, 4, 5} -> (-I/4)/Sqrt[2]
{43, 2, 5, 5, 4} -> (I/4)/Sqrt[2]
{43, 3, 2, 3, 4} -> (I/2)/Sqrt[2]
{43, 3, 2, 4, 3} -> (-I/2)/Sqrt[2]
{43, 3, 4, 2, 3} -> (I/2)/Sqrt[2]
{43, 3, 4, 3, 2} -> (-I/2)/Sqrt[2]
{43, 4, 1, 1, 2} -> (-I/4)/Sqrt[2]
{43, 4, 1, 2, 1} -> (I/4)/Sqrt[2]
{43, 4, 3, 2, 3} -> (-I/2)/Sqrt[2]
{43, 4, 3, 3, 2} -> (I/2)/Sqrt[2]
{43, 4, 5, 2, 5} -> (I/4)/Sqrt[2]
{43, 4, 5, 5, 2} -> (-I/4)/Sqrt[2]
{43, 5, 2, 4, 5} -> (I/4)/Sqrt[2]
{43, 5, 2, 5, 4} -> (-I/4)/Sqrt[2]
{43, 5, 4, 2, 5} -> (-I/4)/Sqrt[2]
{43, 5, 4, 5, 2} -> (I/4)/Sqrt[2]
{44, 1, 2, 1, 4} -> (-I/4)*Sqrt[3/2]
{44, 1, 2, 4, 1} -> (I/4)*Sqrt[3/2]
{44, 1, 4, 1, 2} -> (I/4)*Sqrt[3/2]
{44, 1, 4, 2, 1} -> (-I/4)*Sqrt[3/2]
{44, 2, 1, 1, 4} -> (I/4)*Sqrt[3/2]
{44, 2, 1, 4, 1} -> (-I/4)*Sqrt[3/2]
{44, 2, 5, 4, 5} -> (I/4)*Sqrt[3/2]
{44, 2, 5, 5, 4} -> (-I/4)*Sqrt[3/2]
{44, 4, 1, 1, 2} -> (-I/4)*Sqrt[3/2]
{44, 4, 1, 2, 1} -> (I/4)*Sqrt[3/2]
{44, 4, 5, 2, 5} -> (-I/4)*Sqrt[3/2]
{44, 4, 5, 5, 2} -> (I/4)*Sqrt[3/2]
{44, 5, 2, 4, 5} -> (-I/4)*Sqrt[3/2]
{44, 5, 2, 5, 4} -> (I/4)*Sqrt[3/2]
{44, 5, 4, 2, 5} -> (I/4)*Sqrt[3/2]
{44, 5, 4, 5, 2} -> (-I/4)*Sqrt[3/2]
{45, 1, 3, 1, 4} -> 1/(4*Sqrt[2])
{45, 1, 3, 4, 1} -> -1/(4*Sqrt[2])
{45, 1, 4, 1, 3} -> 1/(4*Sqrt[2])
{45, 1, 4, 3, 1} -> -1/(4*Sqrt[2])
{45, 2, 3, 2, 4} -> -1/(2*Sqrt[2])
{45, 2, 3, 4, 2} -> 1/(2*Sqrt[2])
{45, 2, 4, 2, 3} -> -1/(2*Sqrt[2])
{45, 2, 4, 3, 2} -> 1/(2*Sqrt[2])
{45, 3, 1, 1, 4} -> -1/(4*Sqrt[2])
{45, 3, 1, 4, 1} -> 1/(4*Sqrt[2])
{45, 3, 2, 2, 4} -> 1/(2*Sqrt[2])
{45, 3, 2, 4, 2} -> -1/(2*Sqrt[2])
{45, 3, 5, 4, 5} -> 1/(4*Sqrt[2])
{45, 3, 5, 5, 4} -> -1/(4*Sqrt[2])
{45, 4, 1, 1, 3} -> -1/(4*Sqrt[2])
{45, 4, 1, 3, 1} -> 1/(4*Sqrt[2])
{45, 4, 2, 2, 3} -> 1/(2*Sqrt[2])
{45, 4, 2, 3, 2} -> -1/(2*Sqrt[2])
{45, 4, 5, 3, 5} -> 1/(4*Sqrt[2])
{45, 4, 5, 5, 3} -> -1/(4*Sqrt[2])
{45, 5, 3, 4, 5} -> -1/(4*Sqrt[2])
{45, 5, 3, 5, 4} -> 1/(4*Sqrt[2])
{45, 5, 4, 3, 5} -> -1/(4*Sqrt[2])
{45, 5, 4, 5, 3} -> 1/(4*Sqrt[2])
{46, 1, 3, 1, 4} -> Sqrt[3/2]/4
{46, 1, 3, 4, 1} -> -Sqrt[3/2]/4
{46, 1, 4, 1, 3} -> Sqrt[3/2]/4
{46, 1, 4, 3, 1} -> -Sqrt[3/2]/4
{46, 3, 1, 1, 4} -> -Sqrt[3/2]/4
{46, 3, 1, 4, 1} -> Sqrt[3/2]/4
{46, 3, 5, 4, 5} -> -Sqrt[3/2]/4
{46, 3, 5, 5, 4} -> Sqrt[3/2]/4
{46, 4, 1, 1, 3} -> -Sqrt[3/2]/4
{46, 4, 1, 3, 1} -> Sqrt[3/2]/4
{46, 4, 5, 3, 5} -> -Sqrt[3/2]/4
{46, 4, 5, 5, 3} -> Sqrt[3/2]/4
{46, 5, 3, 4, 5} -> Sqrt[3/2]/4
{46, 5, 3, 5, 4} -> -Sqrt[3/2]/4
{46, 5, 4, 3, 5} -> Sqrt[3/2]/4
{46, 5, 4, 5, 3} -> -Sqrt[3/2]/4
{47, 1, 3, 1, 4} -> (-I/4)/Sqrt[2]
{47, 1, 3, 4, 1} -> (I/4)/Sqrt[2]
{47, 1, 4, 1, 3} -> (I/4)/Sqrt[2]
{47, 1, 4, 3, 1} -> (-I/4)/Sqrt[2]
{47, 2, 3, 2, 4} -> (I/2)/Sqrt[2]
{47, 2, 3, 4, 2} -> (-I/2)/Sqrt[2]
{47, 2, 4, 2, 3} -> (-I/2)/Sqrt[2]
{47, 2, 4, 3, 2} -> (I/2)/Sqrt[2]
{47, 3, 1, 1, 4} -> (I/4)/Sqrt[2]
{47, 3, 1, 4, 1} -> (-I/4)/Sqrt[2]
{47, 3, 2, 2, 4} -> (-I/2)/Sqrt[2]
{47, 3, 2, 4, 2} -> (I/2)/Sqrt[2]
{47, 3, 5, 4, 5} -> (-I/4)/Sqrt[2]
{47, 3, 5, 5, 4} -> (I/4)/Sqrt[2]
{47, 4, 1, 1, 3} -> (-I/4)/Sqrt[2]
{47, 4, 1, 3, 1} -> (I/4)/Sqrt[2]
{47, 4, 2, 2, 3} -> (I/2)/Sqrt[2]
{47, 4, 2, 3, 2} -> (-I/2)/Sqrt[2]
{47, 4, 5, 3, 5} -> (I/4)/Sqrt[2]
{47, 4, 5, 5, 3} -> (-I/4)/Sqrt[2]
{47, 5, 3, 4, 5} -> (I/4)/Sqrt[2]
{47, 5, 3, 5, 4} -> (-I/4)/Sqrt[2]
{47, 5, 4, 3, 5} -> (-I/4)/Sqrt[2]
{47, 5, 4, 5, 3} -> (I/4)/Sqrt[2]
{48, 1, 3, 1, 4} -> (-I/4)*Sqrt[3/2]
{48, 1, 3, 4, 1} -> (I/4)*Sqrt[3/2]
{48, 1, 4, 1, 3} -> (I/4)*Sqrt[3/2]
{48, 1, 4, 3, 1} -> (-I/4)*Sqrt[3/2]
{48, 3, 1, 1, 4} -> (I/4)*Sqrt[3/2]
{48, 3, 1, 4, 1} -> (-I/4)*Sqrt[3/2]
{48, 3, 5, 4, 5} -> (I/4)*Sqrt[3/2]
{48, 3, 5, 5, 4} -> (-I/4)*Sqrt[3/2]
{48, 4, 1, 1, 3} -> (-I/4)*Sqrt[3/2]
{48, 4, 1, 3, 1} -> (I/4)*Sqrt[3/2]
{48, 4, 5, 3, 5} -> (-I/4)*Sqrt[3/2]
{48, 4, 5, 5, 3} -> (I/4)*Sqrt[3/2]
{48, 5, 3, 4, 5} -> (-I/4)*Sqrt[3/2]
{48, 5, 3, 5, 4} -> (I/4)*Sqrt[3/2]
{48, 5, 4, 3, 5} -> (I/4)*Sqrt[3/2]
{48, 5, 4, 5, 3} -> (-I/4)*Sqrt[3/2]
{49, 1, 2, 2, 5} -> -1/(4*Sqrt[2])
{49, 1, 2, 5, 2} -> 1/(4*Sqrt[2])
{49, 1, 3, 3, 5} -> 1/(2*Sqrt[2])
{49, 1, 3, 5, 3} -> -1/(2*Sqrt[2])
{49, 1, 4, 4, 5} -> -1/(4*Sqrt[2])
{49, 1, 4, 5, 4} -> 1/(4*Sqrt[2])
{49, 2, 1, 2, 5} -> 1/(4*Sqrt[2])
{49, 2, 1, 5, 2} -> -1/(4*Sqrt[2])
{49, 2, 5, 1, 2} -> -1/(4*Sqrt[2])
{49, 2, 5, 2, 1} -> 1/(4*Sqrt[2])
{49, 3, 1, 3, 5} -> -1/(2*Sqrt[2])
{49, 3, 1, 5, 3} -> 1/(2*Sqrt[2])
{49, 3, 5, 1, 3} -> 1/(2*Sqrt[2])
{49, 3, 5, 3, 1} -> -1/(2*Sqrt[2])
{49, 4, 1, 4, 5} -> 1/(4*Sqrt[2])
{49, 4, 1, 5, 4} -> -1/(4*Sqrt[2])
{49, 4, 5, 1, 4} -> -1/(4*Sqrt[2])
{49, 4, 5, 4, 1} -> 1/(4*Sqrt[2])
{49, 5, 2, 1, 2} -> 1/(4*Sqrt[2])
{49, 5, 2, 2, 1} -> -1/(4*Sqrt[2])
{49, 5, 3, 1, 3} -> -1/(2*Sqrt[2])
{49, 5, 3, 3, 1} -> 1/(2*Sqrt[2])
{49, 5, 4, 1, 4} -> 1/(4*Sqrt[2])
{49, 5, 4, 4, 1} -> -1/(4*Sqrt[2])
{50, 1, 2, 2, 5} -> -Sqrt[3/2]/4
{50, 1, 2, 5, 2} -> Sqrt[3/2]/4
{50, 1, 4, 4, 5} -> Sqrt[3/2]/4
{50, 1, 4, 5, 4} -> -Sqrt[3/2]/4
{50, 2, 1, 2, 5} -> Sqrt[3/2]/4
{50, 2, 1, 5, 2} -> -Sqrt[3/2]/4
{50, 2, 5, 1, 2} -> -Sqrt[3/2]/4
{50, 2, 5, 2, 1} -> Sqrt[3/2]/4
{50, 4, 1, 4, 5} -> -Sqrt[3/2]/4
{50, 4, 1, 5, 4} -> Sqrt[3/2]/4
{50, 4, 5, 1, 4} -> Sqrt[3/2]/4
{50, 4, 5, 4, 1} -> -Sqrt[3/2]/4
{50, 5, 2, 1, 2} -> Sqrt[3/2]/4
{50, 5, 2, 2, 1} -> -Sqrt[3/2]/4
{50, 5, 4, 1, 4} -> -Sqrt[3/2]/4
{50, 5, 4, 4, 1} -> Sqrt[3/2]/4
{51, 1, 2, 2, 5} -> (I/4)/Sqrt[2]
{51, 1, 2, 5, 2} -> (-I/4)/Sqrt[2]
{51, 1, 3, 3, 5} -> (-I/2)/Sqrt[2]
{51, 1, 3, 5, 3} -> (I/2)/Sqrt[2]
{51, 1, 4, 4, 5} -> (I/4)/Sqrt[2]
{51, 1, 4, 5, 4} -> (-I/4)/Sqrt[2]
{51, 2, 1, 2, 5} -> (-I/4)/Sqrt[2]
{51, 2, 1, 5, 2} -> (I/4)/Sqrt[2]
{51, 2, 5, 1, 2} -> (-I/4)/Sqrt[2]
{51, 2, 5, 2, 1} -> (I/4)/Sqrt[2]
{51, 3, 1, 3, 5} -> (I/2)/Sqrt[2]
{51, 3, 1, 5, 3} -> (-I/2)/Sqrt[2]
{51, 3, 5, 1, 3} -> (I/2)/Sqrt[2]
{51, 3, 5, 3, 1} -> (-I/2)/Sqrt[2]
{51, 4, 1, 4, 5} -> (-I/4)/Sqrt[2]
{51, 4, 1, 5, 4} -> (I/4)/Sqrt[2]
{51, 4, 5, 1, 4} -> (-I/4)/Sqrt[2]
{51, 4, 5, 4, 1} -> (I/4)/Sqrt[2]
{51, 5, 2, 1, 2} -> (I/4)/Sqrt[2]
{51, 5, 2, 2, 1} -> (-I/4)/Sqrt[2]
{51, 5, 3, 1, 3} -> (-I/2)/Sqrt[2]
{51, 5, 3, 3, 1} -> (I/2)/Sqrt[2]
{51, 5, 4, 1, 4} -> (I/4)/Sqrt[2]
{51, 5, 4, 4, 1} -> (-I/4)/Sqrt[2]
{52, 1, 2, 2, 5} -> (I/4)*Sqrt[3/2]
{52, 1, 2, 5, 2} -> (-I/4)*Sqrt[3/2]
{52, 1, 4, 4, 5} -> (-I/4)*Sqrt[3/2]
{52, 1, 4, 5, 4} -> (I/4)*Sqrt[3/2]
{52, 2, 1, 2, 5} -> (-I/4)*Sqrt[3/2]
{52, 2, 1, 5, 2} -> (I/4)*Sqrt[3/2]
{52, 2, 5, 1, 2} -> (-I/4)*Sqrt[3/2]
{52, 2, 5, 2, 1} -> (I/4)*Sqrt[3/2]
{52, 4, 1, 4, 5} -> (I/4)*Sqrt[3/2]
{52, 4, 1, 5, 4} -> (-I/4)*Sqrt[3/2]
{52, 4, 5, 1, 4} -> (I/4)*Sqrt[3/2]
{52, 4, 5, 4, 1} -> (-I/4)*Sqrt[3/2]
{52, 5, 2, 1, 2} -> (I/4)*Sqrt[3/2]
{52, 5, 2, 2, 1} -> (-I/4)*Sqrt[3/2]
{52, 5, 4, 1, 4} -> (-I/4)*Sqrt[3/2]
{52, 5, 4, 4, 1} -> (I/4)*Sqrt[3/2]
{53, 1, 2, 1, 5} -> 1/(4*Sqrt[2])
{53, 1, 2, 5, 1} -> -1/(4*Sqrt[2])
{53, 1, 5, 1, 2} -> 1/(4*Sqrt[2])
{53, 1, 5, 2, 1} -> -1/(4*Sqrt[2])
{53, 2, 1, 1, 5} -> -1/(4*Sqrt[2])
{53, 2, 1, 5, 1} -> 1/(4*Sqrt[2])
{53, 2, 3, 3, 5} -> 1/(2*Sqrt[2])
{53, 2, 3, 5, 3} -> -1/(2*Sqrt[2])
{53, 2, 4, 4, 5} -> -1/(4*Sqrt[2])
{53, 2, 4, 5, 4} -> 1/(4*Sqrt[2])
{53, 3, 2, 3, 5} -> -1/(2*Sqrt[2])
{53, 3, 2, 5, 3} -> 1/(2*Sqrt[2])
{53, 3, 5, 2, 3} -> 1/(2*Sqrt[2])
{53, 3, 5, 3, 2} -> -1/(2*Sqrt[2])
{53, 4, 2, 4, 5} -> 1/(4*Sqrt[2])
{53, 4, 2, 5, 4} -> -1/(4*Sqrt[2])
{53, 4, 5, 2, 4} -> -1/(4*Sqrt[2])
{53, 4, 5, 4, 2} -> 1/(4*Sqrt[2])
{53, 5, 1, 1, 2} -> -1/(4*Sqrt[2])
{53, 5, 1, 2, 1} -> 1/(4*Sqrt[2])
{53, 5, 3, 2, 3} -> -1/(2*Sqrt[2])
{53, 5, 3, 3, 2} -> 1/(2*Sqrt[2])
{53, 5, 4, 2, 4} -> 1/(4*Sqrt[2])
{53, 5, 4, 4, 2} -> -1/(4*Sqrt[2])
{54, 1, 2, 1, 5} -> Sqrt[3/2]/4
{54, 1, 2, 5, 1} -> -Sqrt[3/2]/4
{54, 1, 5, 1, 2} -> Sqrt[3/2]/4
{54, 1, 5, 2, 1} -> -Sqrt[3/2]/4
{54, 2, 1, 1, 5} -> -Sqrt[3/2]/4
{54, 2, 1, 5, 1} -> Sqrt[3/2]/4
{54, 2, 4, 4, 5} -> Sqrt[3/2]/4
{54, 2, 4, 5, 4} -> -Sqrt[3/2]/4
{54, 4, 2, 4, 5} -> -Sqrt[3/2]/4
{54, 4, 2, 5, 4} -> Sqrt[3/2]/4
{54, 4, 5, 2, 4} -> Sqrt[3/2]/4
{54, 4, 5, 4, 2} -> -Sqrt[3/2]/4
{54, 5, 1, 1, 2} -> -Sqrt[3/2]/4
{54, 5, 1, 2, 1} -> Sqrt[3/2]/4
{54, 5, 4, 2, 4} -> -Sqrt[3/2]/4
{54, 5, 4, 4, 2} -> Sqrt[3/2]/4
{55, 1, 2, 1, 5} -> (-I/4)/Sqrt[2]
{55, 1, 2, 5, 1} -> (I/4)/Sqrt[2]
{55, 1, 5, 1, 2} -> (I/4)/Sqrt[2]
{55, 1, 5, 2, 1} -> (-I/4)/Sqrt[2]
{55, 2, 1, 1, 5} -> (I/4)/Sqrt[2]
{55, 2, 1, 5, 1} -> (-I/4)/Sqrt[2]
{55, 2, 3, 3, 5} -> (-I/2)/Sqrt[2]
{55, 2, 3, 5, 3} -> (I/2)/Sqrt[2]
{55, 2, 4, 4, 5} -> (I/4)/Sqrt[2]
{55, 2, 4, 5, 4} -> (-I/4)/Sqrt[2]
{55, 3, 2, 3, 5} -> (I/2)/Sqrt[2]
{55, 3, 2, 5, 3} -> (-I/2)/Sqrt[2]
{55, 3, 5, 2, 3} -> (I/2)/Sqrt[2]
{55, 3, 5, 3, 2} -> (-I/2)/Sqrt[2]
{55, 4, 2, 4, 5} -> (-I/4)/Sqrt[2]
{55, 4, 2, 5, 4} -> (I/4)/Sqrt[2]
{55, 4, 5, 2, 4} -> (-I/4)/Sqrt[2]
{55, 4, 5, 4, 2} -> (I/4)/Sqrt[2]
{55, 5, 1, 1, 2} -> (-I/4)/Sqrt[2]
{55, 5, 1, 2, 1} -> (I/4)/Sqrt[2]
{55, 5, 3, 2, 3} -> (-I/2)/Sqrt[2]
{55, 5, 3, 3, 2} -> (I/2)/Sqrt[2]
{55, 5, 4, 2, 4} -> (I/4)/Sqrt[2]
{55, 5, 4, 4, 2} -> (-I/4)/Sqrt[2]
{56, 1, 2, 1, 5} -> (-I/4)*Sqrt[3/2]
{56, 1, 2, 5, 1} -> (I/4)*Sqrt[3/2]
{56, 1, 5, 1, 2} -> (I/4)*Sqrt[3/2]
{56, 1, 5, 2, 1} -> (-I/4)*Sqrt[3/2]
{56, 2, 1, 1, 5} -> (I/4)*Sqrt[3/2]
{56, 2, 1, 5, 1} -> (-I/4)*Sqrt[3/2]
{56, 2, 4, 4, 5} -> (-I/4)*Sqrt[3/2]
{56, 2, 4, 5, 4} -> (I/4)*Sqrt[3/2]
{56, 4, 2, 4, 5} -> (I/4)*Sqrt[3/2]
{56, 4, 2, 5, 4} -> (-I/4)*Sqrt[3/2]
{56, 4, 5, 2, 4} -> (I/4)*Sqrt[3/2]
{56, 4, 5, 4, 2} -> (-I/4)*Sqrt[3/2]
{56, 5, 1, 1, 2} -> (-I/4)*Sqrt[3/2]
{56, 5, 1, 2, 1} -> (I/4)*Sqrt[3/2]
{56, 5, 4, 2, 4} -> (-I/4)*Sqrt[3/2]
{56, 5, 4, 4, 2} -> (I/4)*Sqrt[3/2]
{57, 1, 3, 1, 5} -> 1/(4*Sqrt[2])
{57, 1, 3, 5, 1} -> -1/(4*Sqrt[2])
{57, 1, 5, 1, 3} -> 1/(4*Sqrt[2])
{57, 1, 5, 3, 1} -> -1/(4*Sqrt[2])
{57, 2, 3, 2, 5} -> -1/(2*Sqrt[2])
{57, 2, 3, 5, 2} -> 1/(2*Sqrt[2])
{57, 2, 5, 2, 3} -> -1/(2*Sqrt[2])
{57, 2, 5, 3, 2} -> 1/(2*Sqrt[2])
{57, 3, 1, 1, 5} -> -1/(4*Sqrt[2])
{57, 3, 1, 5, 1} -> 1/(4*Sqrt[2])
{57, 3, 2, 2, 5} -> 1/(2*Sqrt[2])
{57, 3, 2, 5, 2} -> -1/(2*Sqrt[2])
{57, 3, 4, 4, 5} -> -1/(4*Sqrt[2])
{57, 3, 4, 5, 4} -> 1/(4*Sqrt[2])
{57, 4, 3, 4, 5} -> 1/(4*Sqrt[2])
{57, 4, 3, 5, 4} -> -1/(4*Sqrt[2])
{57, 4, 5, 3, 4} -> -1/(4*Sqrt[2])
{57, 4, 5, 4, 3} -> 1/(4*Sqrt[2])
{57, 5, 1, 1, 3} -> -1/(4*Sqrt[2])
{57, 5, 1, 3, 1} -> 1/(4*Sqrt[2])
{57, 5, 2, 2, 3} -> 1/(2*Sqrt[2])
{57, 5, 2, 3, 2} -> -1/(2*Sqrt[2])
{57, 5, 4, 3, 4} -> 1/(4*Sqrt[2])
{57, 5, 4, 4, 3} -> -1/(4*Sqrt[2])
{58, 1, 3, 1, 5} -> Sqrt[3/2]/4
{58, 1, 3, 5, 1} -> -Sqrt[3/2]/4
{58, 1, 5, 1, 3} -> Sqrt[3/2]/4
{58, 1, 5, 3, 1} -> -Sqrt[3/2]/4
{58, 3, 1, 1, 5} -> -Sqrt[3/2]/4
{58, 3, 1, 5, 1} -> Sqrt[3/2]/4
{58, 3, 4, 4, 5} -> Sqrt[3/2]/4
{58, 3, 4, 5, 4} -> -Sqrt[3/2]/4
{58, 4, 3, 4, 5} -> -Sqrt[3/2]/4
{58, 4, 3, 5, 4} -> Sqrt[3/2]/4
{58, 4, 5, 3, 4} -> Sqrt[3/2]/4
{58, 4, 5, 4, 3} -> -Sqrt[3/2]/4
{58, 5, 1, 1, 3} -> -Sqrt[3/2]/4
{58, 5, 1, 3, 1} -> Sqrt[3/2]/4
{58, 5, 4, 3, 4} -> -Sqrt[3/2]/4
{58, 5, 4, 4, 3} -> Sqrt[3/2]/4
{59, 1, 3, 1, 5} -> (-I/4)/Sqrt[2]
{59, 1, 3, 5, 1} -> (I/4)/Sqrt[2]
{59, 1, 5, 1, 3} -> (I/4)/Sqrt[2]
{59, 1, 5, 3, 1} -> (-I/4)/Sqrt[2]
{59, 2, 3, 2, 5} -> (I/2)/Sqrt[2]
{59, 2, 3, 5, 2} -> (-I/2)/Sqrt[2]
{59, 2, 5, 2, 3} -> (-I/2)/Sqrt[2]
{59, 2, 5, 3, 2} -> (I/2)/Sqrt[2]
{59, 3, 1, 1, 5} -> (I/4)/Sqrt[2]
{59, 3, 1, 5, 1} -> (-I/4)/Sqrt[2]
{59, 3, 2, 2, 5} -> (-I/2)/Sqrt[2]
{59, 3, 2, 5, 2} -> (I/2)/Sqrt[2]
{59, 3, 4, 4, 5} -> (I/4)/Sqrt[2]
{59, 3, 4, 5, 4} -> (-I/4)/Sqrt[2]
{59, 4, 3, 4, 5} -> (-I/4)/Sqrt[2]
{59, 4, 3, 5, 4} -> (I/4)/Sqrt[2]
{59, 4, 5, 3, 4} -> (-I/4)/Sqrt[2]
{59, 4, 5, 4, 3} -> (I/4)/Sqrt[2]
{59, 5, 1, 1, 3} -> (-I/4)/Sqrt[2]
{59, 5, 1, 3, 1} -> (I/4)/Sqrt[2]
{59, 5, 2, 2, 3} -> (I/2)/Sqrt[2]
{59, 5, 2, 3, 2} -> (-I/2)/Sqrt[2]
{59, 5, 4, 3, 4} -> (I/4)/Sqrt[2]
{59, 5, 4, 4, 3} -> (-I/4)/Sqrt[2]
{60, 1, 3, 1, 5} -> (-I/4)*Sqrt[3/2]
{60, 1, 3, 5, 1} -> (I/4)*Sqrt[3/2]
{60, 1, 5, 1, 3} -> (I/4)*Sqrt[3/2]
{60, 1, 5, 3, 1} -> (-I/4)*Sqrt[3/2]
{60, 3, 1, 1, 5} -> (I/4)*Sqrt[3/2]
{60, 3, 1, 5, 1} -> (-I/4)*Sqrt[3/2]
{60, 3, 4, 4, 5} -> (-I/4)*Sqrt[3/2]
{60, 3, 4, 5, 4} -> (I/4)*Sqrt[3/2]
{60, 4, 3, 4, 5} -> (I/4)*Sqrt[3/2]
{60, 4, 3, 5, 4} -> (-I/4)*Sqrt[3/2]
{60, 4, 5, 3, 4} -> (I/4)*Sqrt[3/2]
{60, 4, 5, 4, 3} -> (-I/4)*Sqrt[3/2]
{60, 5, 1, 1, 3} -> (-I/4)*Sqrt[3/2]
{60, 5, 1, 3, 1} -> (I/4)*Sqrt[3/2]
{60, 5, 4, 3, 4} -> (-I/4)*Sqrt[3/2]
{60, 5, 4, 4, 3} -> (I/4)*Sqrt[3/2]
{61, 1, 4, 1, 5} -> 1/(4*Sqrt[2])
{61, 1, 4, 5, 1} -> -1/(4*Sqrt[2])
{61, 1, 5, 1, 4} -> 1/(4*Sqrt[2])
{61, 1, 5, 4, 1} -> -1/(4*Sqrt[2])
{61, 2, 4, 2, 5} -> -1/(2*Sqrt[2])
{61, 2, 4, 5, 2} -> 1/(2*Sqrt[2])
{61, 2, 5, 2, 4} -> -1/(2*Sqrt[2])
{61, 2, 5, 4, 2} -> 1/(2*Sqrt[2])
{61, 3, 4, 3, 5} -> 1/(4*Sqrt[2])
{61, 3, 4, 5, 3} -> -1/(4*Sqrt[2])
{61, 3, 5, 3, 4} -> 1/(4*Sqrt[2])
{61, 3, 5, 4, 3} -> -1/(4*Sqrt[2])
{61, 4, 1, 1, 5} -> -1/(4*Sqrt[2])
{61, 4, 1, 5, 1} -> 1/(4*Sqrt[2])
{61, 4, 2, 2, 5} -> 1/(2*Sqrt[2])
{61, 4, 2, 5, 2} -> -1/(2*Sqrt[2])
{61, 4, 3, 3, 5} -> -1/(4*Sqrt[2])
{61, 4, 3, 5, 3} -> 1/(4*Sqrt[2])
{61, 5, 1, 1, 4} -> -1/(4*Sqrt[2])
{61, 5, 1, 4, 1} -> 1/(4*Sqrt[2])
{61, 5, 2, 2, 4} -> 1/(2*Sqrt[2])
{61, 5, 2, 4, 2} -> -1/(2*Sqrt[2])
{61, 5, 3, 3, 4} -> -1/(4*Sqrt[2])
{61, 5, 3, 4, 3} -> 1/(4*Sqrt[2])
{62, 1, 4, 1, 5} -> Sqrt[3/2]/4
{62, 1, 4, 5, 1} -> -Sqrt[3/2]/4
{62, 1, 5, 1, 4} -> Sqrt[3/2]/4
{62, 1, 5, 4, 1} -> -Sqrt[3/2]/4
{62, 3, 4, 3, 5} -> -Sqrt[3/2]/4
{62, 3, 4, 5, 3} -> Sqrt[3/2]/4
{62, 3, 5, 3, 4} -> -Sqrt[3/2]/4
{62, 3, 5, 4, 3} -> Sqrt[3/2]/4
{62, 4, 1, 1, 5} -> -Sqrt[3/2]/4
{62, 4, 1, 5, 1} -> Sqrt[3/2]/4
{62, 4, 3, 3, 5} -> Sqrt[3/2]/4
{62, 4, 3, 5, 3} -> -Sqrt[3/2]/4
{62, 5, 1, 1, 4} -> -Sqrt[3/2]/4
{62, 5, 1, 4, 1} -> Sqrt[3/2]/4
{62, 5, 3, 3, 4} -> Sqrt[3/2]/4
{62, 5, 3, 4, 3} -> -Sqrt[3/2]/4
{63, 1, 4, 1, 5} -> (-I/4)/Sqrt[2]
{63, 1, 4, 5, 1} -> (I/4)/Sqrt[2]
{63, 1, 5, 1, 4} -> (I/4)/Sqrt[2]
{63, 1, 5, 4, 1} -> (-I/4)/Sqrt[2]
{63, 2, 4, 2, 5} -> (I/2)/Sqrt[2]
{63, 2, 4, 5, 2} -> (-I/2)/Sqrt[2]
{63, 2, 5, 2, 4} -> (-I/2)/Sqrt[2]
{63, 2, 5, 4, 2} -> (I/2)/Sqrt[2]
{63, 3, 4, 3, 5} -> (-I/4)/Sqrt[2]
{63, 3, 4, 5, 3} -> (I/4)/Sqrt[2]
{63, 3, 5, 3, 4} -> (I/4)/Sqrt[2]
{63, 3, 5, 4, 3} -> (-I/4)/Sqrt[2]
{63, 4, 1, 1, 5} -> (I/4)/Sqrt[2]
{63, 4, 1, 5, 1} -> (-I/4)/Sqrt[2]
{63, 4, 2, 2, 5} -> (-I/2)/Sqrt[2]
{63, 4, 2, 5, 2} -> (I/2)/Sqrt[2]
{63, 4, 3, 3, 5} -> (I/4)/Sqrt[2]
{63, 4, 3, 5, 3} -> (-I/4)/Sqrt[2]
{63, 5, 1, 1, 4} -> (-I/4)/Sqrt[2]
{63, 5, 1, 4, 1} -> (I/4)/Sqrt[2]
{63, 5, 2, 2, 4} -> (I/2)/Sqrt[2]
{63, 5, 2, 4, 2} -> (-I/2)/Sqrt[2]
{63, 5, 3, 3, 4} -> (-I/4)/Sqrt[2]
{63, 5, 3, 4, 3} -> (I/4)/Sqrt[2]
{64, 1, 4, 1, 5} -> (-I/4)*Sqrt[3/2]
{64, 1, 4, 5, 1} -> (I/4)*Sqrt[3/2]
{64, 1, 5, 1, 4} -> (I/4)*Sqrt[3/2]
{64, 1, 5, 4, 1} -> (-I/4)*Sqrt[3/2]
{64, 3, 4, 3, 5} -> (I/4)*Sqrt[3/2]
{64, 3, 4, 5, 3} -> (-I/4)*Sqrt[3/2]
{64, 3, 5, 3, 4} -> (-I/4)*Sqrt[3/2]
{64, 3, 5, 4, 3} -> (I/4)*Sqrt[3/2]
{64, 4, 1, 1, 5} -> (I/4)*Sqrt[3/2]
{64, 4, 1, 5, 1} -> (-I/4)*Sqrt[3/2]
{64, 4, 3, 3, 5} -> (-I/4)*Sqrt[3/2]
{64, 4, 3, 5, 3} -> (I/4)*Sqrt[3/2]
{64, 5, 1, 1, 4} -> (-I/4)*Sqrt[3/2]
{64, 5, 1, 4, 1} -> (I/4)*Sqrt[3/2]
{64, 5, 3, 3, 4} -> (I/4)*Sqrt[3/2]
{64, 5, 3, 4, 3} -> (-I/4)*Sqrt[3/2]
{65, 1, 4, 2, 3} -> Sqrt[3]/4
{65, 1, 4, 3, 2} -> -Sqrt[3]/4
{65, 2, 3, 1, 4} -> Sqrt[3]/4
{65, 2, 3, 4, 1} -> -Sqrt[3]/4
{65, 3, 2, 1, 4} -> -Sqrt[3]/4
{65, 3, 2, 4, 1} -> Sqrt[3]/4
{65, 4, 1, 2, 3} -> -Sqrt[3]/4
{65, 4, 1, 3, 2} -> Sqrt[3]/4
{66, 1, 4, 2, 3} -> (-I/4)*Sqrt[3]
{66, 1, 4, 3, 2} -> (I/4)*Sqrt[3]
{66, 2, 3, 1, 4} -> (I/4)*Sqrt[3]
{66, 2, 3, 4, 1} -> (-I/4)*Sqrt[3]
{66, 3, 2, 1, 4} -> (-I/4)*Sqrt[3]
{66, 3, 2, 4, 1} -> (I/4)*Sqrt[3]
{66, 4, 1, 2, 3} -> (I/4)*Sqrt[3]
{66, 4, 1, 3, 2} -> (-I/4)*Sqrt[3]
{67, 1, 5, 2, 3} -> Sqrt[3]/4
{67, 1, 5, 3, 2} -> -Sqrt[3]/4
{67, 2, 3, 1, 5} -> Sqrt[3]/4
{67, 2, 3, 5, 1} -> -Sqrt[3]/4
{67, 3, 2, 1, 5} -> -Sqrt[3]/4
{67, 3, 2, 5, 1} -> Sqrt[3]/4
{67, 5, 1, 2, 3} -> -Sqrt[3]/4
{67, 5, 1, 3, 2} -> Sqrt[3]/4
{68, 1, 5, 2, 3} -> (-I/4)*Sqrt[3]
{68, 1, 5, 3, 2} -> (I/4)*Sqrt[3]
{68, 2, 3, 1, 5} -> (I/4)*Sqrt[3]
{68, 2, 3, 5, 1} -> (-I/4)*Sqrt[3]
{68, 3, 2, 1, 5} -> (-I/4)*Sqrt[3]
{68, 3, 2, 5, 1} -> (I/4)*Sqrt[3]
{68, 5, 1, 2, 3} -> (I/4)*Sqrt[3]
{68, 5, 1, 3, 2} -> (-I/4)*Sqrt[3]
{69, 1, 3, 2, 4} -> Sqrt[3]/4
{69, 1, 3, 4, 2} -> -Sqrt[3]/4
{69, 2, 4, 1, 3} -> Sqrt[3]/4
{69, 2, 4, 3, 1} -> -Sqrt[3]/4
{69, 3, 1, 2, 4} -> -Sqrt[3]/4
{69, 3, 1, 4, 2} -> Sqrt[3]/4
{69, 4, 2, 1, 3} -> -Sqrt[3]/4
{69, 4, 2, 3, 1} -> Sqrt[3]/4
{70, 1, 3, 2, 4} -> (-I/4)*Sqrt[3]
{70, 1, 3, 4, 2} -> (I/4)*Sqrt[3]
{70, 2, 4, 1, 3} -> (I/4)*Sqrt[3]
{70, 2, 4, 3, 1} -> (-I/4)*Sqrt[3]
{70, 3, 1, 2, 4} -> (I/4)*Sqrt[3]
{70, 3, 1, 4, 2} -> (-I/4)*Sqrt[3]
{70, 4, 2, 1, 3} -> (-I/4)*Sqrt[3]
{70, 4, 2, 3, 1} -> (I/4)*Sqrt[3]
{71, 1, 5, 2, 4} -> Sqrt[3]/4
{71, 1, 5, 4, 2} -> -Sqrt[3]/4
{71, 2, 4, 1, 5} -> Sqrt[3]/4
{71, 2, 4, 5, 1} -> -Sqrt[3]/4
{71, 4, 2, 1, 5} -> -Sqrt[3]/4
{71, 4, 2, 5, 1} -> Sqrt[3]/4
{71, 5, 1, 2, 4} -> -Sqrt[3]/4
{71, 5, 1, 4, 2} -> Sqrt[3]/4
{72, 1, 5, 2, 4} -> (-I/4)*Sqrt[3]
{72, 1, 5, 4, 2} -> (I/4)*Sqrt[3]
{72, 2, 4, 1, 5} -> (I/4)*Sqrt[3]
{72, 2, 4, 5, 1} -> (-I/4)*Sqrt[3]
{72, 4, 2, 1, 5} -> (-I/4)*Sqrt[3]
{72, 4, 2, 5, 1} -> (I/4)*Sqrt[3]
{72, 5, 1, 2, 4} -> (I/4)*Sqrt[3]
{72, 5, 1, 4, 2} -> (-I/4)*Sqrt[3]
{73, 1, 3, 2, 5} -> Sqrt[3]/4
{73, 1, 3, 5, 2} -> -Sqrt[3]/4
{73, 2, 5, 1, 3} -> Sqrt[3]/4
{73, 2, 5, 3, 1} -> -Sqrt[3]/4
{73, 3, 1, 2, 5} -> -Sqrt[3]/4
{73, 3, 1, 5, 2} -> Sqrt[3]/4
{73, 5, 2, 1, 3} -> -Sqrt[3]/4
{73, 5, 2, 3, 1} -> Sqrt[3]/4
{74, 1, 3, 2, 5} -> (-I/4)*Sqrt[3]
{74, 1, 3, 5, 2} -> (I/4)*Sqrt[3]
{74, 2, 5, 1, 3} -> (I/4)*Sqrt[3]
{74, 2, 5, 3, 1} -> (-I/4)*Sqrt[3]
{74, 3, 1, 2, 5} -> (I/4)*Sqrt[3]
{74, 3, 1, 5, 2} -> (-I/4)*Sqrt[3]
{74, 5, 2, 1, 3} -> (-I/4)*Sqrt[3]
{74, 5, 2, 3, 1} -> (I/4)*Sqrt[3]
{75, 1, 4, 2, 5} -> Sqrt[3]/4
{75, 1, 4, 5, 2} -> -Sqrt[3]/4
{75, 2, 5, 1, 4} -> Sqrt[3]/4
{75, 2, 5, 4, 1} -> -Sqrt[3]/4
{75, 4, 1, 2, 5} -> -Sqrt[3]/4
{75, 4, 1, 5, 2} -> Sqrt[3]/4
{75, 5, 2, 1, 4} -> -Sqrt[3]/4
{75, 5, 2, 4, 1} -> Sqrt[3]/4
{76, 1, 4, 2, 5} -> (-I/4)*Sqrt[3]
{76, 1, 4, 5, 2} -> (I/4)*Sqrt[3]
{76, 2, 5, 1, 4} -> (I/4)*Sqrt[3]
{76, 2, 5, 4, 1} -> (-I/4)*Sqrt[3]
{76, 4, 1, 2, 5} -> (I/4)*Sqrt[3]
{76, 4, 1, 5, 2} -> (-I/4)*Sqrt[3]
{76, 5, 2, 1, 4} -> (-I/4)*Sqrt[3]
{76, 5, 2, 4, 1} -> (I/4)*Sqrt[3]
{77, 1, 2, 3, 4} -> Sqrt[3]/4
{77, 1, 2, 4, 3} -> -Sqrt[3]/4
{77, 2, 1, 3, 4} -> -Sqrt[3]/4
{77, 2, 1, 4, 3} -> Sqrt[3]/4
{77, 3, 4, 1, 2} -> Sqrt[3]/4
{77, 3, 4, 2, 1} -> -Sqrt[3]/4
{77, 4, 3, 1, 2} -> -Sqrt[3]/4
{77, 4, 3, 2, 1} -> Sqrt[3]/4
{78, 1, 2, 3, 4} -> (-I/4)*Sqrt[3]
{78, 1, 2, 4, 3} -> (I/4)*Sqrt[3]
{78, 2, 1, 3, 4} -> (I/4)*Sqrt[3]
{78, 2, 1, 4, 3} -> (-I/4)*Sqrt[3]
{78, 3, 4, 1, 2} -> (I/4)*Sqrt[3]
{78, 3, 4, 2, 1} -> (-I/4)*Sqrt[3]
{78, 4, 3, 1, 2} -> (-I/4)*Sqrt[3]
{78, 4, 3, 2, 1} -> (I/4)*Sqrt[3]
{79, 1, 5, 3, 4} -> Sqrt[3]/4
{79, 1, 5, 4, 3} -> -Sqrt[3]/4
{79, 3, 4, 1, 5} -> Sqrt[3]/4
{79, 3, 4, 5, 1} -> -Sqrt[3]/4
{79, 4, 3, 1, 5} -> -Sqrt[3]/4
{79, 4, 3, 5, 1} -> Sqrt[3]/4
{79, 5, 1, 3, 4} -> -Sqrt[3]/4
{79, 5, 1, 4, 3} -> Sqrt[3]/4
{80, 1, 5, 3, 4} -> (-I/4)*Sqrt[3]
{80, 1, 5, 4, 3} -> (I/4)*Sqrt[3]
{80, 3, 4, 1, 5} -> (I/4)*Sqrt[3]
{80, 3, 4, 5, 1} -> (-I/4)*Sqrt[3]
{80, 4, 3, 1, 5} -> (-I/4)*Sqrt[3]
{80, 4, 3, 5, 1} -> (I/4)*Sqrt[3]
{80, 5, 1, 3, 4} -> (I/4)*Sqrt[3]
{80, 5, 1, 4, 3} -> (-I/4)*Sqrt[3]
{81, 2, 5, 3, 4} -> Sqrt[3]/4
{81, 2, 5, 4, 3} -> -Sqrt[3]/4
{81, 3, 4, 2, 5} -> Sqrt[3]/4
{81, 3, 4, 5, 2} -> -Sqrt[3]/4
{81, 4, 3, 2, 5} -> -Sqrt[3]/4
{81, 4, 3, 5, 2} -> Sqrt[3]/4
{81, 5, 2, 3, 4} -> -Sqrt[3]/4
{81, 5, 2, 4, 3} -> Sqrt[3]/4
{82, 2, 5, 3, 4} -> (-I/4)*Sqrt[3]
{82, 2, 5, 4, 3} -> (I/4)*Sqrt[3]
{82, 3, 4, 2, 5} -> (I/4)*Sqrt[3]
{82, 3, 4, 5, 2} -> (-I/4)*Sqrt[3]
{82, 4, 3, 2, 5} -> (-I/4)*Sqrt[3]
{82, 4, 3, 5, 2} -> (I/4)*Sqrt[3]
{82, 5, 2, 3, 4} -> (I/4)*Sqrt[3]
{82, 5, 2, 4, 3} -> (-I/4)*Sqrt[3]
{83, 1, 2, 3, 5} -> Sqrt[3]/4
{83, 1, 2, 5, 3} -> -Sqrt[3]/4
{83, 2, 1, 3, 5} -> -Sqrt[3]/4
{83, 2, 1, 5, 3} -> Sqrt[3]/4
{83, 3, 5, 1, 2} -> Sqrt[3]/4
{83, 3, 5, 2, 1} -> -Sqrt[3]/4
{83, 5, 3, 1, 2} -> -Sqrt[3]/4
{83, 5, 3, 2, 1} -> Sqrt[3]/4
{84, 1, 2, 3, 5} -> (-I/4)*Sqrt[3]
{84, 1, 2, 5, 3} -> (I/4)*Sqrt[3]
{84, 2, 1, 3, 5} -> (I/4)*Sqrt[3]
{84, 2, 1, 5, 3} -> (-I/4)*Sqrt[3]
{84, 3, 5, 1, 2} -> (I/4)*Sqrt[3]
{84, 3, 5, 2, 1} -> (-I/4)*Sqrt[3]
{84, 5, 3, 1, 2} -> (-I/4)*Sqrt[3]
{84, 5, 3, 2, 1} -> (I/4)*Sqrt[3]
{85, 1, 4, 3, 5} -> Sqrt[3]/4
{85, 1, 4, 5, 3} -> -Sqrt[3]/4
{85, 3, 5, 1, 4} -> Sqrt[3]/4
{85, 3, 5, 4, 1} -> -Sqrt[3]/4
{85, 4, 1, 3, 5} -> -Sqrt[3]/4
{85, 4, 1, 5, 3} -> Sqrt[3]/4
{85, 5, 3, 1, 4} -> -Sqrt[3]/4
{85, 5, 3, 4, 1} -> Sqrt[3]/4
{86, 1, 4, 3, 5} -> (-I/4)*Sqrt[3]
{86, 1, 4, 5, 3} -> (I/4)*Sqrt[3]
{86, 3, 5, 1, 4} -> (I/4)*Sqrt[3]
{86, 3, 5, 4, 1} -> (-I/4)*Sqrt[3]
{86, 4, 1, 3, 5} -> (I/4)*Sqrt[3]
{86, 4, 1, 5, 3} -> (-I/4)*Sqrt[3]
{86, 5, 3, 1, 4} -> (-I/4)*Sqrt[3]
{86, 5, 3, 4, 1} -> (I/4)*Sqrt[3]
{87, 2, 4, 3, 5} -> Sqrt[3]/4
{87, 2, 4, 5, 3} -> -Sqrt[3]/4
{87, 3, 5, 2, 4} -> Sqrt[3]/4
{87, 3, 5, 4, 2} -> -Sqrt[3]/4
{87, 4, 2, 3, 5} -> -Sqrt[3]/4
{87, 4, 2, 5, 3} -> Sqrt[3]/4
{87, 5, 3, 2, 4} -> -Sqrt[3]/4
{87, 5, 3, 4, 2} -> Sqrt[3]/4
{88, 2, 4, 3, 5} -> (-I/4)*Sqrt[3]
{88, 2, 4, 5, 3} -> (I/4)*Sqrt[3]
{88, 3, 5, 2, 4} -> (I/4)*Sqrt[3]
{88, 3, 5, 4, 2} -> (-I/4)*Sqrt[3]
{88, 4, 2, 3, 5} -> (I/4)*Sqrt[3]
{88, 4, 2, 5, 3} -> (-I/4)*Sqrt[3]
{88, 5, 3, 2, 4} -> (-I/4)*Sqrt[3]
{88, 5, 3, 4, 2} -> (I/4)*Sqrt[3]
{89, 1, 2, 4, 5} -> Sqrt[3]/4
{89, 1, 2, 5, 4} -> -Sqrt[3]/4
{89, 2, 1, 4, 5} -> -Sqrt[3]/4
{89, 2, 1, 5, 4} -> Sqrt[3]/4
{89, 4, 5, 1, 2} -> Sqrt[3]/4
{89, 4, 5, 2, 1} -> -Sqrt[3]/4
{89, 5, 4, 1, 2} -> -Sqrt[3]/4
{89, 5, 4, 2, 1} -> Sqrt[3]/4
{90, 1, 2, 4, 5} -> (-I/4)*Sqrt[3]
{90, 1, 2, 5, 4} -> (I/4)*Sqrt[3]
{90, 2, 1, 4, 5} -> (I/4)*Sqrt[3]
{90, 2, 1, 5, 4} -> (-I/4)*Sqrt[3]
{90, 4, 5, 1, 2} -> (I/4)*Sqrt[3]
{90, 4, 5, 2, 1} -> (-I/4)*Sqrt[3]
{90, 5, 4, 1, 2} -> (-I/4)*Sqrt[3]
{90, 5, 4, 2, 1} -> (I/4)*Sqrt[3]
{91, 1, 3, 4, 5} -> Sqrt[3]/4
{91, 1, 3, 5, 4} -> -Sqrt[3]/4
{91, 3, 1, 4, 5} -> -Sqrt[3]/4
{91, 3, 1, 5, 4} -> Sqrt[3]/4
{91, 4, 5, 1, 3} -> Sqrt[3]/4
{91, 4, 5, 3, 1} -> -Sqrt[3]/4
{91, 5, 4, 1, 3} -> -Sqrt[3]/4
{91, 5, 4, 3, 1} -> Sqrt[3]/4
{92, 1, 3, 4, 5} -> (-I/4)*Sqrt[3]
{92, 1, 3, 5, 4} -> (I/4)*Sqrt[3]
{92, 3, 1, 4, 5} -> (I/4)*Sqrt[3]
{92, 3, 1, 5, 4} -> (-I/4)*Sqrt[3]
{92, 4, 5, 1, 3} -> (I/4)*Sqrt[3]
{92, 4, 5, 3, 1} -> (-I/4)*Sqrt[3]
{92, 5, 4, 1, 3} -> (-I/4)*Sqrt[3]
{92, 5, 4, 3, 1} -> (I/4)*Sqrt[3]
{93, 2, 3, 4, 5} -> Sqrt[3]/4
{93, 2, 3, 5, 4} -> -Sqrt[3]/4
{93, 3, 2, 4, 5} -> -Sqrt[3]/4
{93, 3, 2, 5, 4} -> Sqrt[3]/4
{93, 4, 5, 2, 3} -> Sqrt[3]/4
{93, 4, 5, 3, 2} -> -Sqrt[3]/4
{93, 5, 4, 2, 3} -> -Sqrt[3]/4
{93, 5, 4, 3, 2} -> Sqrt[3]/4
{94, 2, 3, 4, 5} -> (-I/4)*Sqrt[3]
{94, 2, 3, 5, 4} -> (I/4)*Sqrt[3]
{94, 3, 2, 4, 5} -> (I/4)*Sqrt[3]
{94, 3, 2, 5, 4} -> (-I/4)*Sqrt[3]
{94, 4, 5, 2, 3} -> (I/4)*Sqrt[3]
{94, 4, 5, 3, 2} -> (-I/4)*Sqrt[3]
{94, 5, 4, 2, 3} -> (-I/4)*Sqrt[3]
{94, 5, 4, 3, 2} -> (I/4)*Sqrt[3]
{95, 1, 2, 1, 2} -> 1/(2*Sqrt[22])
{95, 1, 2, 2, 1} -> -1/(2*Sqrt[22])
{95, 1, 3, 1, 3} -> -3/(4*Sqrt[22])
{95, 1, 3, 3, 1} -> 3/(4*Sqrt[22])
{95, 1, 4, 1, 4} -> 3/(4*Sqrt[22])
{95, 1, 4, 4, 1} -> -3/(4*Sqrt[22])
{95, 1, 5, 1, 5} -> -1/(2*Sqrt[22])
{95, 1, 5, 5, 1} -> 1/(2*Sqrt[22])
{95, 2, 1, 1, 2} -> -1/(2*Sqrt[22])
{95, 2, 1, 2, 1} -> 1/(2*Sqrt[22])
{95, 2, 3, 2, 3} -> 1/Sqrt[22]
{95, 2, 3, 3, 2} -> -(1/Sqrt[22])
{95, 2, 4, 2, 4} -> -Sqrt[2/11]
{95, 2, 4, 4, 2} -> Sqrt[2/11]
{95, 2, 5, 2, 5} -> 1/(2*Sqrt[22])
{95, 2, 5, 5, 2} -> -1/(2*Sqrt[22])
{95, 3, 1, 1, 3} -> 3/(4*Sqrt[22])
{95, 3, 1, 3, 1} -> -3/(4*Sqrt[22])
{95, 3, 2, 2, 3} -> -(1/Sqrt[22])
{95, 3, 2, 3, 2} -> 1/Sqrt[22]
{95, 3, 4, 3, 4} -> 1/(2*Sqrt[22])
{95, 3, 4, 4, 3} -> -1/(2*Sqrt[22])
{95, 3, 5, 3, 5} -> -3/(4*Sqrt[22])
{95, 3, 5, 5, 3} -> 3/(4*Sqrt[22])
{95, 4, 1, 1, 4} -> -3/(4*Sqrt[22])
{95, 4, 1, 4, 1} -> 3/(4*Sqrt[22])
{95, 4, 2, 2, 4} -> Sqrt[2/11]
{95, 4, 2, 4, 2} -> -Sqrt[2/11]
{95, 4, 3, 3, 4} -> -1/(2*Sqrt[22])
{95, 4, 3, 4, 3} -> 1/(2*Sqrt[22])
{95, 4, 5, 4, 5} -> 3/(4*Sqrt[22])
{95, 4, 5, 5, 4} -> -3/(4*Sqrt[22])
{95, 5, 1, 1, 5} -> 1/(2*Sqrt[22])
{95, 5, 1, 5, 1} -> -1/(2*Sqrt[22])
{95, 5, 2, 2, 5} -> -1/(2*Sqrt[22])
{95, 5, 2, 5, 2} -> 1/(2*Sqrt[22])
{95, 5, 3, 3, 5} -> 3/(4*Sqrt[22])
{95, 5, 3, 5, 3} -> -3/(4*Sqrt[22])
{95, 5, 4, 4, 5} -> -3/(4*Sqrt[22])
{95, 5, 4, 5, 4} -> 3/(4*Sqrt[22])
{96, 1, 2, 1, 2} -> 5/(2*Sqrt[418])
{96, 1, 2, 2, 1} -> -5/(2*Sqrt[418])
{96, 1, 3, 1, 3} -> -15/(4*Sqrt[418])
{96, 1, 3, 3, 1} -> 15/(4*Sqrt[418])
{96, 1, 4, 1, 4} -> -7/(4*Sqrt[418])
{96, 1, 4, 4, 1} -> 7/(4*Sqrt[418])
{96, 1, 5, 1, 5} -> 3/Sqrt[418]
{96, 1, 5, 5, 1} -> -3/Sqrt[418]
{96, 2, 1, 1, 2} -> -5/(2*Sqrt[418])
{96, 2, 1, 2, 1} -> 5/(2*Sqrt[418])
{96, 2, 3, 2, 3} -> 5/Sqrt[418]
{96, 2, 3, 3, 2} -> -5/Sqrt[418]
{96, 2, 4, 2, 4} -> 1/Sqrt[418]
{96, 2, 4, 4, 2} -> -(1/Sqrt[418])
{96, 2, 5, 2, 5} -> -17/(2*Sqrt[418])
{96, 2, 5, 5, 2} -> 17/(2*Sqrt[418])
{96, 3, 1, 1, 3} -> 15/(4*Sqrt[418])
{96, 3, 1, 3, 1} -> -15/(4*Sqrt[418])
{96, 3, 2, 2, 3} -> -5/Sqrt[418]
{96, 3, 2, 3, 2} -> 5/Sqrt[418]
{96, 3, 4, 3, 4} -> -3/Sqrt[418]
{96, 3, 4, 4, 3} -> 3/Sqrt[418]
{96, 3, 5, 3, 5} -> 7/(4*Sqrt[418])
{96, 3, 5, 5, 3} -> -7/(4*Sqrt[418])
{96, 4, 1, 1, 4} -> 7/(4*Sqrt[418])
{96, 4, 1, 4, 1} -> -7/(4*Sqrt[418])
{96, 4, 2, 2, 4} -> -(1/Sqrt[418])
{96, 4, 2, 4, 2} -> 1/Sqrt[418]
{96, 4, 3, 3, 4} -> 3/Sqrt[418]
{96, 4, 3, 4, 3} -> -3/Sqrt[418]
{96, 4, 5, 4, 5} -> 15/(4*Sqrt[418])
{96, 4, 5, 5, 4} -> -15/(4*Sqrt[418])
{96, 5, 1, 1, 5} -> -3/Sqrt[418]
{96, 5, 1, 5, 1} -> 3/Sqrt[418]
{96, 5, 2, 2, 5} -> 17/(2*Sqrt[418])
{96, 5, 2, 5, 2} -> -17/(2*Sqrt[418])
{96, 5, 3, 3, 5} -> -7/(4*Sqrt[418])
{96, 5, 3, 5, 3} -> 7/(4*Sqrt[418])
{96, 5, 4, 4, 5} -> -15/(4*Sqrt[418])
{96, 5, 4, 5, 4} -> 15/(4*Sqrt[418])
{97, 1, 2, 1, 2} -> -7/(3*Sqrt[114])
{97, 1, 2, 2, 1} -> 7/(3*Sqrt[114])
{97, 1, 3, 1, 3} -> 23/(12*Sqrt[114])
{97, 1, 3, 3, 1} -> -23/(12*Sqrt[114])
{97, 1, 4, 1, 4} -> 31/(12*Sqrt[114])
{97, 1, 4, 4, 1} -> -31/(12*Sqrt[114])
{97, 1, 5, 1, 5} -> -13/(6*Sqrt[114])
{97, 1, 5, 5, 1} -> 13/(6*Sqrt[114])
{97, 2, 1, 1, 2} -> 7/(3*Sqrt[114])
{97, 2, 1, 2, 1} -> -7/(3*Sqrt[114])
{97, 2, 3, 2, 3} -> 5/(3*Sqrt[114])
{97, 2, 3, 3, 2} -> -5/(3*Sqrt[114])
{97, 2, 4, 2, 4} -> 1/(3*Sqrt[114])
{97, 2, 4, 4, 2} -> -1/(3*Sqrt[114])
{97, 2, 5, 2, 5} -> 1/(3*Sqrt[114])
{97, 2, 5, 5, 2} -> -1/(3*Sqrt[114])
{97, 3, 1, 1, 3} -> -23/(12*Sqrt[114])
{97, 3, 1, 3, 1} -> 23/(12*Sqrt[114])
{97, 3, 2, 2, 3} -> -5/(3*Sqrt[114])
{97, 3, 2, 3, 2} -> 5/(3*Sqrt[114])
{97, 3, 4, 3, 4} -> -25/(6*Sqrt[114])
{97, 3, 4, 4, 3} -> 25/(6*Sqrt[114])
{97, 3, 5, 3, 5} -> 7/(12*Sqrt[114])
{97, 3, 5, 5, 3} -> -7/(12*Sqrt[114])
{97, 4, 1, 1, 4} -> -31/(12*Sqrt[114])
{97, 4, 1, 4, 1} -> 31/(12*Sqrt[114])
{97, 4, 2, 2, 4} -> -1/(3*Sqrt[114])
{97, 4, 2, 4, 2} -> 1/(3*Sqrt[114])
{97, 4, 3, 3, 4} -> 25/(6*Sqrt[114])
{97, 4, 3, 4, 3} -> -25/(6*Sqrt[114])
{97, 4, 5, 4, 5} -> 5/(4*Sqrt[114])
{97, 4, 5, 5, 4} -> -5/(4*Sqrt[114])
{97, 5, 1, 1, 5} -> 13/(6*Sqrt[114])
{97, 5, 1, 5, 1} -> -13/(6*Sqrt[114])
{97, 5, 2, 2, 5} -> -1/(3*Sqrt[114])
{97, 5, 2, 5, 2} -> 1/(3*Sqrt[114])
{97, 5, 3, 3, 5} -> -7/(12*Sqrt[114])
{97, 5, 3, 5, 3} -> 7/(12*Sqrt[114])
{97, 5, 4, 4, 5} -> -5/(4*Sqrt[114])
{97, 5, 4, 5, 4} -> 5/(4*Sqrt[114])
{98, 1, 2, 1, 2} -> -7/(3*Sqrt[102])
{98, 1, 2, 2, 1} -> 7/(3*Sqrt[102])
{98, 1, 3, 1, 3} -> 23/(12*Sqrt[102])
{98, 1, 3, 3, 1} -> -23/(12*Sqrt[102])
{98, 1, 4, 1, 4} -> -23/(12*Sqrt[102])
{98, 1, 4, 4, 1} -> 23/(12*Sqrt[102])
{98, 1, 5, 1, 5} -> 7/(3*Sqrt[102])
{98, 1, 5, 5, 1} -> -7/(3*Sqrt[102])
{98, 2, 1, 1, 2} -> 7/(3*Sqrt[102])
{98, 2, 1, 2, 1} -> -7/(3*Sqrt[102])
{98, 2, 3, 2, 3} -> 5/(3*Sqrt[102])
{98, 2, 3, 3, 2} -> -5/(3*Sqrt[102])
{98, 2, 4, 2, 4} -> 1/(3*Sqrt[102])
{98, 2, 4, 4, 2} -> -1/(3*Sqrt[102])
{98, 2, 5, 2, 5} -> 1/(3*Sqrt[102])
{98, 2, 5, 5, 2} -> -1/(3*Sqrt[102])
{98, 3, 1, 1, 3} -> -23/(12*Sqrt[102])
{98, 3, 1, 3, 1} -> 23/(12*Sqrt[102])
{98, 3, 2, 2, 3} -> -5/(3*Sqrt[102])
{98, 3, 2, 3, 2} -> 5/(3*Sqrt[102])
{98, 3, 4, 3, 4} -> 1/(3*Sqrt[102])
{98, 3, 4, 4, 3} -> -1/(3*Sqrt[102])
{98, 3, 5, 3, 5} -> -47/(12*Sqrt[102])
{98, 3, 5, 5, 3} -> 47/(12*Sqrt[102])
{98, 4, 1, 1, 4} -> 23/(12*Sqrt[102])
{98, 4, 1, 4, 1} -> -23/(12*Sqrt[102])
{98, 4, 2, 2, 4} -> -1/(3*Sqrt[102])
{98, 4, 2, 4, 2} -> 1/(3*Sqrt[102])
{98, 4, 3, 3, 4} -> -1/(3*Sqrt[102])
{98, 4, 3, 4, 3} -> 1/(3*Sqrt[102])
{98, 4, 5, 4, 5} -> 5/(4*Sqrt[102])
{98, 4, 5, 5, 4} -> -5/(4*Sqrt[102])
{98, 5, 1, 1, 5} -> -7/(3*Sqrt[102])
{98, 5, 1, 5, 1} -> 7/(3*Sqrt[102])
{98, 5, 2, 2, 5} -> -1/(3*Sqrt[102])
{98, 5, 2, 5, 2} -> 1/(3*Sqrt[102])
{98, 5, 3, 3, 5} -> 47/(12*Sqrt[102])
{98, 5, 3, 5, 3} -> -47/(12*Sqrt[102])
{98, 5, 4, 4, 5} -> -5/(4*Sqrt[102])
{98, 5, 4, 5, 4} -> 5/(4*Sqrt[102])
{99, 1, 2, 1, 2} -> -7/(4*Sqrt[51])
{99, 1, 2, 2, 1} -> 7/(4*Sqrt[51])
{99, 1, 3, 1, 3} -> -7/(4*Sqrt[51])
{99, 1, 3, 3, 1} -> 7/(4*Sqrt[51])
{99, 1, 4, 1, 4} -> 7/(4*Sqrt[51])
{99, 1, 4, 4, 1} -> -7/(4*Sqrt[51])
{99, 1, 5, 1, 5} -> 7/(4*Sqrt[51])
{99, 1, 5, 5, 1} -> -7/(4*Sqrt[51])
{99, 2, 1, 1, 2} -> 7/(4*Sqrt[51])
{99, 2, 1, 2, 1} -> -7/(4*Sqrt[51])
{99, 2, 3, 2, 3} -> 5/(4*Sqrt[51])
{99, 2, 3, 3, 2} -> -5/(4*Sqrt[51])
{99, 2, 4, 2, 4} -> 1/(4*Sqrt[51])
{99, 2, 4, 4, 2} -> -1/(4*Sqrt[51])
{99, 2, 5, 2, 5} -> 1/(4*Sqrt[51])
{99, 2, 5, 5, 2} -> -1/(4*Sqrt[51])
{99, 3, 1, 1, 3} -> 7/(4*Sqrt[51])
{99, 3, 1, 3, 1} -> -7/(4*Sqrt[51])
{99, 3, 2, 2, 3} -> -5/(4*Sqrt[51])
{99, 3, 2, 3, 2} -> 5/(4*Sqrt[51])
{99, 3, 4, 3, 4} -> 1/(4*Sqrt[51])
{99, 3, 4, 4, 3} -> -1/(4*Sqrt[51])
{99, 3, 5, 3, 5} -> 1/(4*Sqrt[51])
{99, 3, 5, 5, 3} -> -1/(4*Sqrt[51])
{99, 4, 1, 1, 4} -> -7/(4*Sqrt[51])
{99, 4, 1, 4, 1} -> 7/(4*Sqrt[51])
{99, 4, 2, 2, 4} -> -1/(4*Sqrt[51])
{99, 4, 2, 4, 2} -> 1/(4*Sqrt[51])
{99, 4, 3, 3, 4} -> -1/(4*Sqrt[51])
{99, 4, 3, 4, 3} -> 1/(4*Sqrt[51])
{99, 4, 5, 4, 5} -> (-3*Sqrt[3/17])/4
{99, 4, 5, 5, 4} -> (3*Sqrt[3/17])/4
{99, 5, 1, 1, 5} -> -7/(4*Sqrt[51])
{99, 5, 1, 5, 1} -> 7/(4*Sqrt[51])
{99, 5, 2, 2, 5} -> -1/(4*Sqrt[51])
{99, 5, 2, 5, 2} -> 1/(4*Sqrt[51])
{99, 5, 3, 3, 5} -> -1/(4*Sqrt[51])
{99, 5, 3, 5, 3} -> 1/(4*Sqrt[51])
{99, 5, 4, 4, 5} -> (3*Sqrt[3/17])/4
{99, 5, 4, 5, 4} -> (-3*Sqrt[3/17])/4
{_, _, _, _, _} -> 0

==> n=5_gdXpdipuip-arrayrules-infpres.txt <==
{1, 2, 5} -> 1/2
{1, 3, 6} -> 1/2
{1, 4, 7} -> 1/2
{1, 5, 2} -> 1/2
{1, 6, 3} -> 1/2
{1, 7, 4} -> 1/2
{2, 2, 5} -> -I/2
{2, 3, 6} -> -I/2
{2, 4, 7} -> -I/2
{2, 5, 2} -> I/2
{2, 6, 3} -> I/2
{2, 7, 4} -> I/2
{3, 2, 2} -> 1/2
{3, 3, 3} -> 1/2
{3, 4, 4} -> 1/2
{3, 5, 5} -> -1/2
{3, 6, 6} -> -1/2
{3, 7, 7} -> -1/2
{4, 1, 5} -> -1/2
{4, 3, 8} -> 1/2
{4, 4, 9} -> 1/2
{4, 5, 1} -> -1/2
{4, 8, 3} -> 1/2
{4, 9, 4} -> 1/2
{5, 1, 5} -> I/2
{5, 3, 8} -> -I/2
{5, 4, 9} -> -I/2
{5, 5, 1} -> -I/2
{5, 8, 3} -> I/2
{5, 9, 4} -> I/2
{6, 1, 2} -> 1/2
{6, 2, 1} -> 1/2
{6, 6, 8} -> 1/2
{6, 7, 9} -> 1/2
{6, 8, 6} -> 1/2
{6, 9, 7} -> 1/2
{7, 1, 2} -> -I/2
{7, 2, 1} -> I/2
{7, 6, 8} -> -I/2
{7, 7, 9} -> -I/2
{7, 8, 6} -> I/2
{7, 9, 7} -> I/2
{8, 1, 1} -> 1/Sqrt[3]
{8, 2, 2} -> -1/(2*Sqrt[3])
{8, 3, 3} -> 1/(2*Sqrt[3])
{8, 4, 4} -> 1/(2*Sqrt[3])
{8, 5, 5} -> -1/(2*Sqrt[3])
{8, 6, 6} -> 1/(2*Sqrt[3])
{8, 7, 7} -> 1/(2*Sqrt[3])
{8, 8, 8} -> -(1/Sqrt[3])
{8, 9, 9} -> -(1/Sqrt[3])
{9, 1, 6} -> -1/2
{9, 2, 8} -> -1/2
{9, 4, 10} -> 1/2
{9, 6, 1} -> -1/2
{9, 8, 2} -> -1/2
{9, 10, 4} -> 1/2
{10, 1, 6} -> I/2
{10, 2, 8} -> I/2
{10, 4, 10} -> -I/2
{10, 6, 1} -> -I/2
{10, 8, 2} -> -I/2
{10, 10, 4} -> I/2
{11, 1, 3} -> 1/2
{11, 3, 1} -> 1/2
{11, 5, 8} -> -1/2
{11, 7, 10} -> 1/2
{11, 8, 5} -> -1/2
{11, 10, 7} -> 1/2
{12, 1, 3} -> -I/2
{12, 3, 1} -> I/2
{12, 5, 8} -> I/2
{12, 7, 10} -> -I/2
{12, 8, 5} -> -I/2
{12, 10, 7} -> I/2
{13, 2, 3} -> 1/2
{13, 3, 2} -> 1/2
{13, 5, 6} -> 1/2
{13, 6, 5} -> 1/2
{13, 9, 10} -> 1/2
{13, 10, 9} -> 1/2
{14, 2, 3} -> -I/2
{14, 3, 2} -> I/2
{14, 5, 6} -> -I/2
{14, 6, 5} -> I/2
{14, 9, 10} -> -I/2
{14, 10, 9} -> I/2
{15, 1, 1} -> 1/Sqrt[6]
{15, 2, 2} -> 1/Sqrt[6]
{15, 3, 3} -> -(1/Sqrt[6])
{15, 4, 4} -> 1/(2*Sqrt[6])
{15, 5, 5} -> 1/Sqrt[6]
{15, 6, 6} -> -(1/Sqrt[6])
{15, 7, 7} -> 1/(2*Sqrt[6])
{15, 8, 8} -> -(1/Sqrt[6])
{15, 9, 9} -> 1/(2*Sqrt[6])
{15, 10, 10} -> -Sqrt[3/2]/2
{16, 1, 7} -> -1/2
{16, 2, 9} -> -1/2
{16, 3, 10} -> -1/2
{16, 7, 1} -> -1/2
{16, 9, 2} -> -1/2
{16, 10, 3} -> -1/2
{17, 1, 7} -> I/2
{17, 2, 9} -> I/2
{17, 3, 10} -> I/2
{17, 7, 1} -> -I/2
{17, 9, 2} -> -I/2
{17, 10, 3} -> -I/2
{18, 1, 4} -> 1/2
{18, 4, 1} -> 1/2
{18, 5, 9} -> -1/2
{18, 6, 10} -> -1/2
{18, 9, 5} -> -1/2
{18, 10, 6} -> -1/2
{19, 1, 4} -> -I/2
{19, 4, 1} -> I/2
{19, 5, 9} -> I/2
{19, 6, 10} -> I/2
{19, 9, 5} -> -I/2
{19, 10, 6} -> -I/2
{20, 2, 4} -> 1/2
{20, 4, 2} -> 1/2
{20, 5, 7} -> 1/2
{20, 7, 5} -> 1/2
{20, 8, 10} -> -1/2
{20, 10, 8} -> -1/2
{21, 2, 4} -> -I/2
{21, 4, 2} -> I/2
{21, 5, 7} -> -I/2
{21, 7, 5} -> I/2
{21, 8, 10} -> I/2
{21, 10, 8} -> -I/2
{22, 3, 4} -> 1/2
{22, 4, 3} -> 1/2
{22, 6, 7} -> 1/2
{22, 7, 6} -> 1/2
{22, 8, 9} -> 1/2
{22, 9, 8} -> 1/2
{23, 3, 4} -> -I/2
{23, 4, 3} -> I/2
{23, 6, 7} -> -I/2
{23, 7, 6} -> I/2
{23, 8, 9} -> -I/2
{23, 9, 8} -> I/2
{24, 1, 1} -> 1/Sqrt[10]
{24, 2, 2} -> 1/Sqrt[10]
{24, 3, 3} -> 1/Sqrt[10]
{24, 4, 4} -> -3/(2*Sqrt[10])
{24, 5, 5} -> 1/Sqrt[10]
{24, 6, 6} -> 1/Sqrt[10]
{24, 7, 7} -> -3/(2*Sqrt[10])
{24, 8, 8} -> 1/Sqrt[10]
{24, 9, 9} -> -3/(2*Sqrt[10])
{24, 10, 10} -> -3/(2*Sqrt[10])
{25, 2, 5} -> 1/(2*Sqrt[2])
{25, 3, 6} -> -(1/Sqrt[2])
{25, 4, 7} -> 1/(2*Sqrt[2])
{25, 5, 2} -> 1/(2*Sqrt[2])
{25, 6, 3} -> -(1/Sqrt[2])
{25, 7, 4} -> 1/(2*Sqrt[2])
{26, 2, 5} -> Sqrt[3/2]/2
{26, 4, 7} -> -Sqrt[3/2]/2
{26, 5, 2} -> Sqrt[3/2]/2
{26, 7, 4} -> -Sqrt[3/2]/2
{27, 2, 5} -> (-I/2)/Sqrt[2]
{27, 3, 6} -> I/Sqrt[2]
{27, 4, 7} -> (-I/2)/Sqrt[2]
{27, 5, 2} -> (I/2)/Sqrt[2]
{27, 6, 3} -> (-I)/Sqrt[2]
{27, 7, 4} -> (I/2)/Sqrt[2]
{28, 2, 5} -> (-I/2)*Sqrt[3/2]
{28, 4, 7} -> (I/2)*Sqrt[3/2]
{28, 5, 2} -> (I/2)*Sqrt[3/2]
{28, 7, 4} -> (-I/2)*Sqrt[3/2]
{29, 1, 5} -> -1/(2*Sqrt[2])
{29, 3, 8} -> -(1/Sqrt[2])
{29, 4, 9} -> 1/(2*Sqrt[2])
{29, 5, 1} -> -1/(2*Sqrt[2])
{29, 8, 3} -> -(1/Sqrt[2])
{29, 9, 4} -> 1/(2*Sqrt[2])
{30, 1, 5} -> -Sqrt[3/2]/2
{30, 4, 9} -> -Sqrt[3/2]/2
{30, 5, 1} -> -Sqrt[3/2]/2
{30, 9, 4} -> -Sqrt[3/2]/2
{31, 1, 5} -> (I/2)/Sqrt[2]
{31, 3, 8} -> I/Sqrt[2]
{31, 4, 9} -> (-I/2)/Sqrt[2]
{31, 5, 1} -> (-I/2)/Sqrt[2]
{31, 8, 3} -> (-I)/Sqrt[2]
{31, 9, 4} -> (I/2)/Sqrt[2]
{32, 1, 5} -> (I/2)*Sqrt[3/2]
{32, 4, 9} -> (I/2)*Sqrt[3/2]
{32, 5, 1} -> (-I/2)*Sqrt[3/2]
{32, 9, 4} -> (-I/2)*Sqrt[3/2]
{33, 1, 2} -> 1/(2*Sqrt[2])
{33, 2, 1} -> 1/(2*Sqrt[2])
{33, 6, 8} -> -(1/Sqrt[2])
{33, 7, 9} -> 1/(2*Sqrt[2])
{33, 8, 6} -> -(1/Sqrt[2])
{33, 9, 7} -> 1/(2*Sqrt[2])
{34, 1, 2} -> Sqrt[3/2]/2
{34, 2, 1} -> Sqrt[3/2]/2
{34, 7, 9} -> -Sqrt[3/2]/2
{34, 9, 7} -> -Sqrt[3/2]/2
{35, 1, 2} -> (-I/2)/Sqrt[2]
{35, 2, 1} -> (I/2)/Sqrt[2]
{35, 6, 8} -> I/Sqrt[2]
{35, 7, 9} -> (-I/2)/Sqrt[2]
{35, 8, 6} -> (-I)/Sqrt[2]
{35, 9, 7} -> (I/2)/Sqrt[2]
{36, 1, 2} -> (-I/2)*Sqrt[3/2]
{36, 2, 1} -> (I/2)*Sqrt[3/2]
{36, 7, 9} -> (I/2)*Sqrt[3/2]
{36, 9, 7} -> (-I/2)*Sqrt[3/2]
{37, 1, 6} -> -1/(2*Sqrt[2])
{37, 2, 8} -> 1/Sqrt[2]
{37, 4, 10} -> 1/(2*Sqrt[2])
{37, 6, 1} -> -1/(2*Sqrt[2])
{37, 8, 2} -> 1/Sqrt[2]
{37, 10, 4} -> 1/(2*Sqrt[2])
{38, 1, 6} -> -Sqrt[3/2]/2
{38, 4, 10} -> -Sqrt[3/2]/2
{38, 6, 1} -> -Sqrt[3/2]/2
{38, 10, 4} -> -Sqrt[3/2]/2
{39, 1, 6} -> (I/2)/Sqrt[2]
{39, 2, 8} -> (-I)/Sqrt[2]
{39, 4, 10} -> (-I/2)/Sqrt[2]
{39, 6, 1} -> (-I/2)/Sqrt[2]
{39, 8, 2} -> I/Sqrt[2]
{39, 10, 4} -> (I/2)/Sqrt[2]
{40, 1, 6} -> (I/2)*Sqrt[3/2]
{40, 4, 10} -> (I/2)*Sqrt[3/2]
{40, 6, 1} -> (-I/2)*Sqrt[3/2]
{40, 10, 4} -> (-I/2)*Sqrt[3/2]
{41, 1, 3} -> 1/(2*Sqrt[2])
{41, 3, 1} -> 1/(2*Sqrt[2])
{41, 5, 8} -> 1/Sqrt[2]
{41, 7, 10} -> 1/(2*Sqrt[2])
{41, 8, 5} -> 1/Sqrt[2]
{41, 10, 7} -> 1/(2*Sqrt[2])
{42, 1, 3} -> Sqrt[3/2]/2
{42, 3, 1} -> Sqrt[3/2]/2
{42, 7, 10} -> -Sqrt[3/2]/2
{42, 10, 7} -> -Sqrt[3/2]/2
{43, 1, 3} -> (-I/2)/Sqrt[2]
{43, 3, 1} -> (I/2)/Sqrt[2]
{43, 5, 8} -> (-I)/Sqrt[2]
{43, 7, 10} -> (-I/2)/Sqrt[2]
{43, 8, 5} -> I/Sqrt[2]
{43, 10, 7} -> (I/2)/Sqrt[2]
{44, 1, 3} -> (-I/2)*Sqrt[3/2]
{44, 3, 1} -> (I/2)*Sqrt[3/2]
{44, 7, 10} -> (I/2)*Sqrt[3/2]
{44, 10, 7} -> (-I/2)*Sqrt[3/2]
{45, 2, 3} -> 1/(2*Sqrt[2])
{45, 3, 2} -> 1/(2*Sqrt[2])
{45, 5, 6} -> -(1/Sqrt[2])
{45, 6, 5} -> -(1/Sqrt[2])
{45, 9, 10} -> 1/(2*Sqrt[2])
{45, 10, 9} -> 1/(2*Sqrt[2])
{46, 2, 3} -> Sqrt[3/2]/2
{46, 3, 2} -> Sqrt[3/2]/2
{46, 9, 10} -> -Sqrt[3/2]/2
{46, 10, 9} -> -Sqrt[3/2]/2
{47, 2, 3} -> (-I/2)/Sqrt[2]
{47, 3, 2} -> (I/2)/Sqrt[2]
{47, 5, 6} -> I/Sqrt[2]
{47, 6, 5} -> (-I)/Sqrt[2]
{47, 9, 10} -> (-I/2)/Sqrt[2]
{47, 10, 9} -> (I/2)/Sqrt[2]
{48, 2, 3} -> (-I/2)*Sqrt[3/2]
{48, 3, 2} -> (I/2)*Sqrt[3/2]
{48, 9, 10} -> (I/2)*Sqrt[3/2]
{48, 10, 9} -> (-I/2)*Sqrt[3/2]
{49, 1, 7} -> -1/(2*Sqrt[2])
{49, 2, 9} -> 1/Sqrt[2]
{49, 3, 10} -> -1/(2*Sqrt[2])
{49, 7, 1} -> -1/(2*Sqrt[2])
{49, 9, 2} -> 1/Sqrt[2]
{49, 10, 3} -> -1/(2*Sqrt[2])
{50, 1, 7} -> -Sqrt[3/2]/2
{50, 3, 10} -> Sqrt[3/2]/2
{50, 7, 1} -> -Sqrt[3/2]/2
{50, 10, 3} -> Sqrt[3/2]/2
{51, 1, 7} -> (I/2)/Sqrt[2]
{51, 2, 9} -> (-I)/Sqrt[2]
{51, 3, 10} -> (I/2)/Sqrt[2]
{51, 7, 1} -> (-I/2)/Sqrt[2]
{51, 9, 2} -> I/Sqrt[2]
{51, 10, 3} -> (-I/2)/Sqrt[2]
{52, 1, 7} -> (I/2)*Sqrt[3/2]
{52, 3, 10} -> (-I/2)*Sqrt[3/2]
{52, 7, 1} -> (-I/2)*Sqrt[3/2]
{52, 10, 3} -> (I/2)*Sqrt[3/2]
{53, 1, 4} -> 1/(2*Sqrt[2])
{53, 4, 1} -> 1/(2*Sqrt[2])
{53, 5, 9} -> 1/Sqrt[2]
{53, 6, 10} -> -1/(2*Sqrt[2])
{53, 9, 5} -> 1/Sqrt[2]
{53, 10, 6} -> -1/(2*Sqrt[2])
{54, 1, 4} -> Sqrt[3/2]/2
{54, 4, 1} -> Sqrt[3/2]/2
{54, 6, 10} -> Sqrt[3/2]/2
{54, 10, 6} -> Sqrt[3/2]/2
{55, 1, 4} -> (-I/2)/Sqrt[2]
{55, 4, 1} -> (I/2)/Sqrt[2]
{55, 5, 9} -> (-I)/Sqrt[2]
{55, 6, 10} -> (I/2)/Sqrt[2]
{55, 9, 5} -> I/Sqrt[2]
{55, 10, 6} -> (-I/2)/Sqrt[2]
{56, 1, 4} -> (-I/2)*Sqrt[3/2]
{56, 4, 1} -> (I/2)*Sqrt[3/2]
{56, 6, 10} -> (-I/2)*Sqrt[3/2]
{56, 10, 6} -> (I/2)*Sqrt[3/2]
{57, 2, 4} -> 1/(2*Sqrt[2])
{57, 4, 2} -> 1/(2*Sqrt[2])
{57, 5, 7} -> -(1/Sqrt[2])
{57, 7, 5} -> -(1/Sqrt[2])
{57, 8, 10} -> -1/(2*Sqrt[2])
{57, 10, 8} -> -1/(2*Sqrt[2])
{58, 2, 4} -> Sqrt[3/2]/2
{58, 4, 2} -> Sqrt[3/2]/2
{58, 8, 10} -> Sqrt[3/2]/2
{58, 10, 8} -> Sqrt[3/2]/2
{59, 2, 4} -> (-I/2)/Sqrt[2]
{59, 4, 2} -> (I/2)/Sqrt[2]
{59, 5, 7} -> I/Sqrt[2]
{59, 7, 5} -> (-I)/Sqrt[2]
{59, 8, 10} -> (I/2)/Sqrt[2]
{59, 10, 8} -> (-I/2)/Sqrt[2]
{60, 2, 4} -> (-I/2)*Sqrt[3/2]
{60, 4, 2} -> (I/2)*Sqrt[3/2]
{60, 8, 10} -> (-I/2)*Sqrt[3/2]
{60, 10, 8} -> (I/2)*Sqrt[3/2]
{61, 3, 4} -> 1/(2*Sqrt[2])
{61, 4, 3} -> 1/(2*Sqrt[2])
{61, 6, 7} -> -(1/Sqrt[2])
{61, 7, 6} -> -(1/Sqrt[2])
{61, 8, 9} -> 1/(2*Sqrt[2])
{61, 9, 8} -> 1/(2*Sqrt[2])
{62, 3, 4} -> Sqrt[3/2]/2
{62, 4, 3} -> Sqrt[3/2]/2
{62, 8, 9} -> -Sqrt[3/2]/2
{62, 9, 8} -> -Sqrt[3/2]/2
{63, 3, 4} -> (-I/2)/Sqrt[2]
{63, 4, 3} -> (I/2)/Sqrt[2]
{63, 6, 7} -> I/Sqrt[2]
{63, 7, 6} -> (-I)/Sqrt[2]
{63, 8, 9} -> (-I/2)/Sqrt[2]
{63, 9, 8} -> (I/2)/Sqrt[2]
{64, 3, 4} -> (-I/2)*Sqrt[3/2]
{64, 4, 3} -> (I/2)*Sqrt[3/2]
{64, 8, 9} -> (I/2)*Sqrt[3/2]
{64, 9, 8} -> (-I/2)*Sqrt[3/2]
{65, 3, 5} -> Sqrt[3]/2
{65, 5, 3} -> Sqrt[3]/2
{66, 3, 5} -> (-I/2)*Sqrt[3]
{66, 5, 3} -> (I/2)*Sqrt[3]
{67, 4, 5} -> Sqrt[3]/2
{67, 5, 4} -> Sqrt[3]/2
{68, 4, 5} -> (-I/2)*Sqrt[3]
{68, 5, 4} -> (I/2)*Sqrt[3]
{69, 2, 6} -> Sqrt[3]/2
{69, 6, 2} -> Sqrt[3]/2
{70, 2, 6} -> (-I/2)*Sqrt[3]
{70, 6, 2} -> (I/2)*Sqrt[3]
{71, 4, 6} -> Sqrt[3]/2
{71, 6, 4} -> Sqrt[3]/2
{72, 4, 6} -> (-I/2)*Sqrt[3]
{72, 6, 4} -> (I/2)*Sqrt[3]
{73, 2, 7} -> Sqrt[3]/2
{73, 7, 2} -> Sqrt[3]/2
{74, 2, 7} -> (-I/2)*Sqrt[3]
{74, 7, 2} -> (I/2)*Sqrt[3]
{75, 3, 7} -> Sqrt[3]/2
{75, 7, 3} -> Sqrt[3]/2
{76, 3, 7} -> (-I/2)*Sqrt[3]
{76, 7, 3} -> (I/2)*Sqrt[3]
{77, 1, 8} -> Sqrt[3]/2
{77, 8, 1} -> Sqrt[3]/2
{78, 1, 8} -> (-I/2)*Sqrt[3]
{78, 8, 1} -> (I/2)*Sqrt[3]
{79, 4, 8} -> Sqrt[3]/2
{79, 8, 4} -> Sqrt[3]/2
{80, 4, 8} -> (-I/2)*Sqrt[3]
{80, 8, 4} -> (I/2)*Sqrt[3]
{81, 7, 8} -> Sqrt[3]/2
{81, 8, 7} -> Sqrt[3]/2
{82, 7, 8} -> (-I/2)*Sqrt[3]
{82, 8, 7} -> (I/2)*Sqrt[3]
{83, 1, 9} -> Sqrt[3]/2
{83, 9, 1} -> Sqrt[3]/2
{84, 1, 9} -> (-I/2)*Sqrt[3]
{84, 9, 1} -> (I/2)*Sqrt[3]
{85, 3, 9} -> Sqrt[3]/2
{85, 9, 3} -> Sqrt[3]/2
{86, 3, 9} -> (-I/2)*Sqrt[3]
{86, 9, 3} -> (I/2)*Sqrt[3]
{87, 6, 9} -> Sqrt[3]/2
{87, 9, 6} -> Sqrt[3]/2
{88, 6, 9} -> (-I/2)*Sqrt[3]
{88, 9, 6} -> (I/2)*Sqrt[3]
{89, 1, 10} -> Sqrt[3]/2
{89, 10, 1} -> Sqrt[3]/2
{90, 1, 10} -> (-I/2)*Sqrt[3]
{90, 10, 1} -> (I/2)*Sqrt[3]
{91, 2, 10} -> Sqrt[3]/2
{91, 10, 2} -> Sqrt[3]/2
{92, 2, 10} -> (-I/2)*Sqrt[3]
{92, 10, 2} -> (I/2)*Sqrt[3]
{93, 5, 10} -> Sqrt[3]/2
{93, 10, 5} -> Sqrt[3]/2
{94, 5, 10} -> (-I/2)*Sqrt[3]
{94, 10, 5} -> (I/2)*Sqrt[3]
{95, 1, 1} -> 1/Sqrt[22]
{95, 2, 2} -> -3/(2*Sqrt[22])
{95, 3, 3} -> 3/(2*Sqrt[22])
{95, 4, 4} -> -(1/Sqrt[22])
{95, 5, 5} -> Sqrt[2/11]
{95, 6, 6} -> -2*Sqrt[2/11]
{95, 7, 7} -> 1/Sqrt[22]
{95, 8, 8} -> 1/Sqrt[22]
{95, 9, 9} -> -3/(2*Sqrt[22])
{95, 10, 10} -> 3/(2*Sqrt[22])
{96, 1, 1} -> 5/Sqrt[418]
{96, 2, 2} -> -15/(2*Sqrt[418])
{96, 3, 3} -> -7/(2*Sqrt[418])
{96, 4, 4} -> 3*Sqrt[2/209]
{96, 5, 5} -> 5*Sqrt[2/209]
{96, 6, 6} -> Sqrt[2/209]
{96, 7, 7} -> -17/Sqrt[418]
{96, 8, 8} -> -3*Sqrt[2/209]
{96, 9, 9} -> 7/(2*Sqrt[418])
{96, 10, 10} -> 15/(2*Sqrt[418])
{97, 1, 1} -> (-7*Sqrt[2/57])/3
{97, 2, 2} -> 23/(6*Sqrt[114])
{97, 3, 3} -> 31/(6*Sqrt[114])
{97, 4, 4} -> -13/(3*Sqrt[114])
{97, 5, 5} -> (5*Sqrt[2/57])/3
{97, 6, 6} -> Sqrt[2/57]/3
{97, 7, 7} -> Sqrt[2/57]/3
{97, 8, 8} -> -25/(3*Sqrt[114])
{97, 9, 9} -> 7/(6*Sqrt[114])
{97, 10, 10} -> 5/(2*Sqrt[114])
{98, 1, 1} -> (-7*Sqrt[2/51])/3
{98, 2, 2} -> 23/(6*Sqrt[102])
{98, 3, 3} -> -23/(6*Sqrt[102])
{98, 4, 4} -> (7*Sqrt[2/51])/3
{98, 5, 5} -> (5*Sqrt[2/51])/3
{98, 6, 6} -> Sqrt[2/51]/3
{98, 7, 7} -> Sqrt[2/51]/3
{98, 8, 8} -> Sqrt[2/51]/3
{98, 9, 9} -> -47/(6*Sqrt[102])
{98, 10, 10} -> 5/(2*Sqrt[102])
{99, 1, 1} -> -7/(2*Sqrt[51])
{99, 2, 2} -> -7/(2*Sqrt[51])
{99, 3, 3} -> 7/(2*Sqrt[51])
{99, 4, 4} -> 7/(2*Sqrt[51])
{99, 5, 5} -> 5/(2*Sqrt[51])
{99, 6, 6} -> 1/(2*Sqrt[51])
{99, 7, 7} -> 1/(2*Sqrt[51])
{99, 8, 8} -> 1/(2*Sqrt[51])
{99, 9, 9} -> 1/(2*Sqrt[51])
{99, 10, 10} -> (-3*Sqrt[3/17])/2
{_, _, _} -> 0

==> n=5_rArrules-arrayrules-infpres.txt <==
{1} -> 1
{2} -> 2
{3} -> 3
{4} -> 4
{5} -> {1, 2}
{6} -> {1, 3}
{7} -> {1, 4}
{8} -> {1, 5}
{9} -> {2, 3}
{10} -> {2, 4}
{11} -> {2, 5}
{12} -> {3, 4}
{13} -> {3, 5}
{14} -> {4, 5}

==> n=5_vdXdidiuiui-arrayrules-infpres.txt <==
{1, 1, 2, 1, 3} -> 1/4
{1, 1, 2, 3, 1} -> -1/4
{1, 1, 3, 1, 2} -> 1/4
{1, 1, 3, 2, 1} -> -1/4
{1, 2, 1, 1, 3} -> -1/4
{1, 2, 1, 3, 1} -> 1/4
{1, 3, 1, 1, 2} -> -1/4
{1, 3, 1, 2, 1} -> 1/4
{2, 1, 2, 1, 3} -> -I/4
{2, 1, 2, 3, 1} -> I/4
{2, 1, 3, 1, 2} -> I/4
{2, 1, 3, 2, 1} -> -I/4
{2, 2, 1, 1, 3} -> I/4
{2, 2, 1, 3, 1} -> -I/4
{2, 3, 1, 1, 2} -> -I/4
{2, 3, 1, 2, 1} -> I/4
{3, 1, 2, 1, 2} -> 1/4
{3, 1, 2, 2, 1} -> -1/4
{3, 1, 3, 1, 3} -> -1/4
{3, 1, 3, 3, 1} -> 1/4
{3, 2, 1, 1, 2} -> -1/4
{3, 2, 1, 2, 1} -> 1/4
{3, 3, 1, 1, 3} -> 1/4
{3, 3, 1, 3, 1} -> -1/4
{4, 1, 2, 1, 4} -> 1/4
{4, 1, 2, 4, 1} -> -1/4
{4, 1, 4, 1, 2} -> 1/4
{4, 1, 4, 2, 1} -> -1/4
{4, 2, 1, 1, 4} -> -1/4
{4, 2, 1, 4, 1} -> 1/4
{4, 4, 1, 1, 2} -> -1/4
{4, 4, 1, 2, 1} -> 1/4
{5, 1, 2, 1, 4} -> -I/4
{5, 1, 2, 4, 1} -> I/4
{5, 1, 4, 1, 2} -> I/4
{5, 1, 4, 2, 1} -> -I/4
{5, 2, 1, 1, 4} -> I/4
{5, 2, 1, 4, 1} -> -I/4
{5, 4, 1, 1, 2} -> -I/4
{5, 4, 1, 2, 1} -> I/4
{6, 1, 3, 1, 4} -> 1/4
{6, 1, 3, 4, 1} -> -1/4
{6, 1, 4, 1, 3} -> 1/4
{6, 1, 4, 3, 1} -> -1/4
{6, 3, 1, 1, 4} -> -1/4
{6, 3, 1, 4, 1} -> 1/4
{6, 4, 1, 1, 3} -> -1/4
{6, 4, 1, 3, 1} -> 1/4
{7, 1, 3, 1, 4} -> -I/4
{7, 1, 3, 4, 1} -> I/4
{7, 1, 4, 1, 3} -> I/4
{7, 1, 4, 3, 1} -> -I/4
{7, 3, 1, 1, 4} -> I/4
{7, 3, 1, 4, 1} -> -I/4
{7, 4, 1, 1, 3} -> -I/4
{7, 4, 1, 3, 1} -> I/4
{8, 1, 2, 1, 2} -> 1/(4*Sqrt[3])
{8, 1, 2, 2, 1} -> -1/(4*Sqrt[3])
{8, 1, 3, 1, 3} -> 1/(4*Sqrt[3])
{8, 1, 3, 3, 1} -> -1/(4*Sqrt[3])
{8, 1, 4, 1, 4} -> -1/(2*Sqrt[3])
{8, 1, 4, 4, 1} -> 1/(2*Sqrt[3])
{8, 2, 1, 1, 2} -> -1/(4*Sqrt[3])
{8, 2, 1, 2, 1} -> 1/(4*Sqrt[3])
{8, 3, 1, 1, 3} -> -1/(4*Sqrt[3])
{8, 3, 1, 3, 1} -> 1/(4*Sqrt[3])
{8, 4, 1, 1, 4} -> 1/(2*Sqrt[3])
{8, 4, 1, 4, 1} -> -1/(2*Sqrt[3])
{9, 1, 2, 1, 5} -> 1/4
{9, 1, 2, 5, 1} -> -1/4
{9, 1, 5, 1, 2} -> 1/4
{9, 1, 5, 2, 1} -> -1/4
{9, 2, 1, 1, 5} -> -1/4
{9, 2, 1, 5, 1} -> 1/4
{9, 5, 1, 1, 2} -> -1/4
{9, 5, 1, 2, 1} -> 1/4
{10, 1, 2, 1, 5} -> -I/4
{10, 1, 2, 5, 1} -> I/4
{10, 1, 5, 1, 2} -> I/4
{10, 1, 5, 2, 1} -> -I/4
{10, 2, 1, 1, 5} -> I/4
{10, 2, 1, 5, 1} -> -I/4
{10, 5, 1, 1, 2} -> -I/4
{10, 5, 1, 2, 1} -> I/4
{11, 1, 3, 1, 5} -> 1/4
{11, 1, 3, 5, 1} -> -1/4
{11, 1, 5, 1, 3} -> 1/4
{11, 1, 5, 3, 1} -> -1/4
{11, 3, 1, 1, 5} -> -1/4
{11, 3, 1, 5, 1} -> 1/4
{11, 5, 1, 1, 3} -> -1/4
{11, 5, 1, 3, 1} -> 1/4
{12, 1, 3, 1, 5} -> -I/4
{12, 1, 3, 5, 1} -> I/4
{12, 1, 5, 1, 3} -> I/4
{12, 1, 5, 3, 1} -> -I/4
{12, 3, 1, 1, 5} -> I/4
{12, 3, 1, 5, 1} -> -I/4
{12, 5, 1, 1, 3} -> -I/4
{12, 5, 1, 3, 1} -> I/4
{13, 1, 4, 1, 5} -> 1/4
{13, 1, 4, 5, 1} -> -1/4
{13, 1, 5, 1, 4} -> 1/4
{13, 1, 5, 4, 1} -> -1/4
{13, 4, 1, 1, 5} -> -1/4
{13, 4, 1, 5, 1} -> 1/4
{13, 5, 1, 1, 4} -> -1/4
{13, 5, 1, 4, 1} -> 1/4
{14, 1, 4, 1, 5} -> -I/4
{14, 1, 4, 5, 1} -> I/4
{14, 1, 5, 1, 4} -> I/4
{14, 1, 5, 4, 1} -> -I/4
{14, 4, 1, 1, 5} -> I/4
{14, 4, 1, 5, 1} -> -I/4
{14, 5, 1, 1, 4} -> -I/4
{14, 5, 1, 4, 1} -> I/4
{15, 1, 2, 1, 2} -> 1/(4*Sqrt[6])
{15, 1, 2, 2, 1} -> -1/(4*Sqrt[6])
{15, 1, 3, 1, 3} -> 1/(4*Sqrt[6])
{15, 1, 3, 3, 1} -> -1/(4*Sqrt[6])
{15, 1, 4, 1, 4} -> 1/(4*Sqrt[6])
{15, 1, 4, 4, 1} -> -1/(4*Sqrt[6])
{15, 1, 5, 1, 5} -> -Sqrt[3/2]/4
{15, 1, 5, 5, 1} -> Sqrt[3/2]/4
{15, 2, 1, 1, 2} -> -1/(4*Sqrt[6])
{15, 2, 1, 2, 1} -> 1/(4*Sqrt[6])
{15, 3, 1, 1, 3} -> -1/(4*Sqrt[6])
{15, 3, 1, 3, 1} -> 1/(4*Sqrt[6])
{15, 4, 1, 1, 4} -> -1/(4*Sqrt[6])
{15, 4, 1, 4, 1} -> 1/(4*Sqrt[6])
{15, 5, 1, 1, 5} -> Sqrt[3/2]/4
{15, 5, 1, 5, 1} -> -Sqrt[3/2]/4
{16, 1, 2, 2, 3} -> 1/4
{16, 1, 2, 3, 2} -> -1/4
{16, 2, 1, 2, 3} -> -1/4
{16, 2, 1, 3, 2} -> 1/4
{16, 2, 3, 1, 2} -> 1/4
{16, 2, 3, 2, 1} -> -1/4
{16, 3, 2, 1, 2} -> -1/4
{16, 3, 2, 2, 1} -> 1/4
{17, 1, 2, 2, 3} -> -I/4
{17, 1, 2, 3, 2} -> I/4
{17, 2, 1, 2, 3} -> I/4
{17, 2, 1, 3, 2} -> -I/4
{17, 2, 3, 1, 2} -> I/4
{17, 2, 3, 2, 1} -> -I/4
{17, 3, 2, 1, 2} -> -I/4
{17, 3, 2, 2, 1} -> I/4
{18, 1, 3, 2, 3} -> 1/4
{18, 1, 3, 3, 2} -> -1/4
{18, 2, 3, 1, 3} -> 1/4
{18, 2, 3, 3, 1} -> -1/4
{18, 3, 1, 2, 3} -> -1/4
{18, 3, 1, 3, 2} -> 1/4
{18, 3, 2, 1, 3} -> -1/4
{18, 3, 2, 3, 1} -> 1/4
{19, 1, 3, 2, 3} -> -I/4
{19, 1, 3, 3, 2} -> I/4
{19, 2, 3, 1, 3} -> I/4
{19, 2, 3, 3, 1} -> -I/4
{19, 3, 1, 2, 3} -> I/4
{19, 3, 1, 3, 2} -> -I/4
{19, 3, 2, 1, 3} -> -I/4
{19, 3, 2, 3, 1} -> I/4
{20, 1, 4, 2, 3} -> 1/4
{20, 1, 4, 3, 2} -> -1/4
{20, 2, 3, 1, 4} -> 1/4
{20, 2, 3, 4, 1} -> -1/4
{20, 3, 2, 1, 4} -> -1/4
{20, 3, 2, 4, 1} -> 1/4
{20, 4, 1, 2, 3} -> -1/4
{20, 4, 1, 3, 2} -> 1/4
{21, 1, 4, 2, 3} -> -I/4
{21, 1, 4, 3, 2} -> I/4
{21, 2, 3, 1, 4} -> I/4
{21, 2, 3, 4, 1} -> -I/4
{21, 3, 2, 1, 4} -> -I/4
{21, 3, 2, 4, 1} -> I/4
{21, 4, 1, 2, 3} -> I/4
{21, 4, 1, 3, 2} -> -I/4
{22, 1, 5, 2, 3} -> 1/4
{22, 1, 5, 3, 2} -> -1/4
{22, 2, 3, 1, 5} -> 1/4
{22, 2, 3, 5, 1} -> -1/4
{22, 3, 2, 1, 5} -> -1/4
{22, 3, 2, 5, 1} -> 1/4
{22, 5, 1, 2, 3} -> -1/4
{22, 5, 1, 3, 2} -> 1/4
{23, 1, 5, 2, 3} -> -I/4
{23, 1, 5, 3, 2} -> I/4
{23, 2, 3, 1, 5} -> I/4
{23, 2, 3, 5, 1} -> -I/4
{23, 3, 2, 1, 5} -> -I/4
{23, 3, 2, 5, 1} -> I/4
{23, 5, 1, 2, 3} -> I/4
{23, 5, 1, 3, 2} -> -I/4
{24, 1, 2, 1, 2} -> 1/(4*Sqrt[10])
{24, 1, 2, 2, 1} -> -1/(4*Sqrt[10])
{24, 1, 3, 1, 3} -> 1/(4*Sqrt[10])
{24, 1, 3, 3, 1} -> -1/(4*Sqrt[10])
{24, 1, 4, 1, 4} -> 1/(4*Sqrt[10])
{24, 1, 4, 4, 1} -> -1/(4*Sqrt[10])
{24, 1, 5, 1, 5} -> 1/(4*Sqrt[10])
{24, 1, 5, 5, 1} -> -1/(4*Sqrt[10])
{24, 2, 1, 1, 2} -> -1/(4*Sqrt[10])
{24, 2, 1, 2, 1} -> 1/(4*Sqrt[10])
{24, 2, 3, 2, 3} -> -(1/Sqrt[10])
{24, 2, 3, 3, 2} -> 1/Sqrt[10]
{24, 3, 1, 1, 3} -> -1/(4*Sqrt[10])
{24, 3, 1, 3, 1} -> 1/(4*Sqrt[10])
{24, 3, 2, 2, 3} -> 1/Sqrt[10]
{24, 3, 2, 3, 2} -> -(1/Sqrt[10])
{24, 4, 1, 1, 4} -> -1/(4*Sqrt[10])
{24, 4, 1, 4, 1} -> 1/(4*Sqrt[10])
{24, 5, 1, 1, 5} -> -1/(4*Sqrt[10])
{24, 5, 1, 5, 1} -> 1/(4*Sqrt[10])
{25, 1, 2, 2, 4} -> 1/4
{25, 1, 2, 4, 2} -> -1/4
{25, 2, 1, 2, 4} -> -1/4
{25, 2, 1, 4, 2} -> 1/4
{25, 2, 4, 1, 2} -> 1/4
{25, 2, 4, 2, 1} -> -1/4
{25, 4, 2, 1, 2} -> -1/4
{25, 4, 2, 2, 1} -> 1/4
{26, 1, 2, 2, 4} -> -I/4
{26, 1, 2, 4, 2} -> I/4
{26, 2, 1, 2, 4} -> I/4
{26, 2, 1, 4, 2} -> -I/4
{26, 2, 4, 1, 2} -> I/4
{26, 2, 4, 2, 1} -> -I/4
{26, 4, 2, 1, 2} -> -I/4
{26, 4, 2, 2, 1} -> I/4
{27, 1, 3, 2, 4} -> 1/4
{27, 1, 3, 4, 2} -> -1/4
{27, 2, 4, 1, 3} -> 1/4
{27, 2, 4, 3, 1} -> -1/4
{27, 3, 1, 2, 4} -> -1/4
{27, 3, 1, 4, 2} -> 1/4
{27, 4, 2, 1, 3} -> -1/4
{27, 4, 2, 3, 1} -> 1/4
{28, 1, 3, 2, 4} -> -I/4
{28, 1, 3, 4, 2} -> I/4
{28, 2, 4, 1, 3} -> I/4
{28, 2, 4, 3, 1} -> -I/4
{28, 3, 1, 2, 4} -> I/4
{28, 3, 1, 4, 2} -> -I/4
{28, 4, 2, 1, 3} -> -I/4
{28, 4, 2, 3, 1} -> I/4
{29, 1, 4, 2, 4} -> 1/4
{29, 1, 4, 4, 2} -> -1/4
{29, 2, 4, 1, 4} -> 1/4
{29, 2, 4, 4, 1} -> -1/4
{29, 4, 1, 2, 4} -> -1/4
{29, 4, 1, 4, 2} -> 1/4
{29, 4, 2, 1, 4} -> -1/4
{29, 4, 2, 4, 1} -> 1/4
{30, 1, 4, 2, 4} -> -I/4
{30, 1, 4, 4, 2} -> I/4
{30, 2, 4, 1, 4} -> I/4
{30, 2, 4, 4, 1} -> -I/4
{30, 4, 1, 2, 4} -> I/4
{30, 4, 1, 4, 2} -> -I/4
{30, 4, 2, 1, 4} -> -I/4
{30, 4, 2, 4, 1} -> I/4
{31, 1, 5, 2, 4} -> 1/4
{31, 1, 5, 4, 2} -> -1/4
{31, 2, 4, 1, 5} -> 1/4
{31, 2, 4, 5, 1} -> -1/4
{31, 4, 2, 1, 5} -> -1/4
{31, 4, 2, 5, 1} -> 1/4
{31, 5, 1, 2, 4} -> -1/4
{31, 5, 1, 4, 2} -> 1/4
{32, 1, 5, 2, 4} -> -I/4
{32, 1, 5, 4, 2} -> I/4
{32, 2, 4, 1, 5} -> I/4
{32, 2, 4, 5, 1} -> -I/4
{32, 4, 2, 1, 5} -> -I/4
{32, 4, 2, 5, 1} -> I/4
{32, 5, 1, 2, 4} -> I/4
{32, 5, 1, 4, 2} -> -I/4
{33, 2, 3, 2, 4} -> 1/4
{33, 2, 3, 4, 2} -> -1/4
{33, 2, 4, 2, 3} -> 1/4
{33, 2, 4, 3, 2} -> -1/4
{33, 3, 2, 2, 4} -> -1/4
{33, 3, 2, 4, 2} -> 1/4
{33, 4, 2, 2, 3} -> -1/4
{33, 4, 2, 3, 2} -> 1/4
{34, 2, 3, 2, 4} -> -I/4
{34, 2, 3, 4, 2} -> I/4
{34, 2, 4, 2, 3} -> I/4
{34, 2, 4, 3, 2} -> -I/4
{34, 3, 2, 2, 4} -> I/4
{34, 3, 2, 4, 2} -> -I/4
{34, 4, 2, 2, 3} -> -I/4
{34, 4, 2, 3, 2} -> I/4
{35, 1, 2, 1, 2} -> 1/(4*Sqrt[15])
{35, 1, 2, 2, 1} -> -1/(4*Sqrt[15])
{35, 1, 3, 1, 3} -> 1/(4*Sqrt[15])
{35, 1, 3, 3, 1} -> -1/(4*Sqrt[15])
{35, 1, 4, 1, 4} -> 1/(4*Sqrt[15])
{35, 1, 4, 4, 1} -> -1/(4*Sqrt[15])
{35, 1, 5, 1, 5} -> 1/(4*Sqrt[15])
{35, 1, 5, 5, 1} -> -1/(4*Sqrt[15])
{35, 2, 1, 1, 2} -> -1/(4*Sqrt[15])
{35, 2, 1, 2, 1} -> 1/(4*Sqrt[15])
{35, 2, 3, 2, 3} -> 1/(4*Sqrt[15])
{35, 2, 3, 3, 2} -> -1/(4*Sqrt[15])
{35, 2, 4, 2, 4} -> -Sqrt[5/3]/4
{35, 2, 4, 4, 2} -> Sqrt[5/3]/4
{35, 3, 1, 1, 3} -> -1/(4*Sqrt[15])
{35, 3, 1, 3, 1} -> 1/(4*Sqrt[15])
{35, 3, 2, 2, 3} -> -1/(4*Sqrt[15])
{35, 3, 2, 3, 2} -> 1/(4*Sqrt[15])
{35, 4, 1, 1, 4} -> -1/(4*Sqrt[15])
{35, 4, 1, 4, 1} -> 1/(4*Sqrt[15])
{35, 4, 2, 2, 4} -> Sqrt[5/3]/4
{35, 4, 2, 4, 2} -> -Sqrt[5/3]/4
{35, 5, 1, 1, 5} -> -1/(4*Sqrt[15])
{35, 5, 1, 5, 1} -> 1/(4*Sqrt[15])
{36, 1, 2, 2, 5} -> 1/4
{36, 1, 2, 5, 2} -> -1/4
{36, 2, 1, 2, 5} -> -1/4
{36, 2, 1, 5, 2} -> 1/4
{36, 2, 5, 1, 2} -> 1/4
{36, 2, 5, 2, 1} -> -1/4
{36, 5, 2, 1, 2} -> -1/4
{36, 5, 2, 2, 1} -> 1/4
{37, 1, 2, 2, 5} -> -I/4
{37, 1, 2, 5, 2} -> I/4
{37, 2, 1, 2, 5} -> I/4
{37, 2, 1, 5, 2} -> -I/4
{37, 2, 5, 1, 2} -> I/4
{37, 2, 5, 2, 1} -> -I/4
{37, 5, 2, 1, 2} -> -I/4
{37, 5, 2, 2, 1} -> I/4
{38, 1, 3, 2, 5} -> 1/4
{38, 1, 3, 5, 2} -> -1/4
{38, 2, 5, 1, 3} -> 1/4
{38, 2, 5, 3, 1} -> -1/4
{38, 3, 1, 2, 5} -> -1/4
{38, 3, 1, 5, 2} -> 1/4
{38, 5, 2, 1, 3} -> -1/4
{38, 5, 2, 3, 1} -> 1/4
{39, 1, 3, 2, 5} -> -I/4
{39, 1, 3, 5, 2} -> I/4
{39, 2, 5, 1, 3} -> I/4
{39, 2, 5, 3, 1} -> -I/4
{39, 3, 1, 2, 5} -> I/4
{39, 3, 1, 5, 2} -> -I/4
{39, 5, 2, 1, 3} -> -I/4
{39, 5, 2, 3, 1} -> I/4
{40, 1, 4, 2, 5} -> 1/4
{40, 1, 4, 5, 2} -> -1/4
{40, 2, 5, 1, 4} -> 1/4
{40, 2, 5, 4, 1} -> -1/4
{40, 4, 1, 2, 5} -> -1/4
{40, 4, 1, 5, 2} -> 1/4
{40, 5, 2, 1, 4} -> -1/4
{40, 5, 2, 4, 1} -> 1/4
{41, 1, 4, 2, 5} -> -I/4
{41, 1, 4, 5, 2} -> I/4
{41, 2, 5, 1, 4} -> I/4
{41, 2, 5, 4, 1} -> -I/4
{41, 4, 1, 2, 5} -> I/4
{41, 4, 1, 5, 2} -> -I/4
{41, 5, 2, 1, 4} -> -I/4
{41, 5, 2, 4, 1} -> I/4
{42, 1, 5, 2, 5} -> 1/4
{42, 1, 5, 5, 2} -> -1/4
{42, 2, 5, 1, 5} -> 1/4
{42, 2, 5, 5, 1} -> -1/4
{42, 5, 1, 2, 5} -> -1/4
{42, 5, 1, 5, 2} -> 1/4
{42, 5, 2, 1, 5} -> -1/4
{42, 5, 2, 5, 1} -> 1/4
{43, 1, 5, 2, 5} -> -I/4
{43, 1, 5, 5, 2} -> I/4
{43, 2, 5, 1, 5} -> I/4
{43, 2, 5, 5, 1} -> -I/4
{43, 5, 1, 2, 5} -> I/4
{43, 5, 1, 5, 2} -> -I/4
{43, 5, 2, 1, 5} -> -I/4
{43, 5, 2, 5, 1} -> I/4
{44, 2, 3, 2, 5} -> 1/4
{44, 2, 3, 5, 2} -> -1/4
{44, 2, 5, 2, 3} -> 1/4
{44, 2, 5, 3, 2} -> -1/4
{44, 3, 2, 2, 5} -> -1/4
{44, 3, 2, 5, 2} -> 1/4
{44, 5, 2, 2, 3} -> -1/4
{44, 5, 2, 3, 2} -> 1/4
{45, 2, 3, 2, 5} -> -I/4
{45, 2, 3, 5, 2} -> I/4
{45, 2, 5, 2, 3} -> I/4
{45, 2, 5, 3, 2} -> -I/4
{45, 3, 2, 2, 5} -> I/4
{45, 3, 2, 5, 2} -> -I/4
{45, 5, 2, 2, 3} -> -I/4
{45, 5, 2, 3, 2} -> I/4
{46, 2, 4, 2, 5} -> 1/4
{46, 2, 4, 5, 2} -> -1/4
{46, 2, 5, 2, 4} -> 1/4
{46, 2, 5, 4, 2} -> -1/4
{46, 4, 2, 2, 5} -> -1/4
{46, 4, 2, 5, 2} -> 1/4
{46, 5, 2, 2, 4} -> -1/4
{46, 5, 2, 4, 2} -> 1/4
{47, 2, 4, 2, 5} -> -I/4
{47, 2, 4, 5, 2} -> I/4
{47, 2, 5, 2, 4} -> I/4
{47, 2, 5, 4, 2} -> -I/4
{47, 4, 2, 2, 5} -> I/4
{47, 4, 2, 5, 2} -> -I/4
{47, 5, 2, 2, 4} -> -I/4
{47, 5, 2, 4, 2} -> I/4
{48, 1, 2, 1, 2} -> 1/(4*Sqrt[21])
{48, 1, 2, 2, 1} -> -1/(4*Sqrt[21])
{48, 1, 3, 1, 3} -> 1/(4*Sqrt[21])
{48, 1, 3, 3, 1} -> -1/(4*Sqrt[21])
{48, 1, 4, 1, 4} -> 1/(4*Sqrt[21])
{48, 1, 4, 4, 1} -> -1/(4*Sqrt[21])
{48, 1, 5, 1, 5} -> 1/(4*Sqrt[21])
{48, 1, 5, 5, 1} -> -1/(4*Sqrt[21])
{48, 2, 1, 1, 2} -> -1/(4*Sqrt[21])
{48, 2, 1, 2, 1} -> 1/(4*Sqrt[21])
{48, 2, 3, 2, 3} -> 1/(4*Sqrt[21])
{48, 2, 3, 3, 2} -> -1/(4*Sqrt[21])
{48, 2, 4, 2, 4} -> 1/(4*Sqrt[21])
{48, 2, 4, 4, 2} -> -1/(4*Sqrt[21])
{48, 2, 5, 2, 5} -> -Sqrt[3/7]/2
{48, 2, 5, 5, 2} -> Sqrt[3/7]/2
{48, 3, 1, 1, 3} -> -1/(4*Sqrt[21])
{48, 3, 1, 3, 1} -> 1/(4*Sqrt[21])
{48, 3, 2, 2, 3} -> -1/(4*Sqrt[21])
{48, 3, 2, 3, 2} -> 1/(4*Sqrt[21])
{48, 4, 1, 1, 4} -> -1/(4*Sqrt[21])
{48, 4, 1, 4, 1} -> 1/(4*Sqrt[21])
{48, 4, 2, 2, 4} -> -1/(4*Sqrt[21])
{48, 4, 2, 4, 2} -> 1/(4*Sqrt[21])
{48, 5, 1, 1, 5} -> -1/(4*Sqrt[21])
{48, 5, 1, 5, 1} -> 1/(4*Sqrt[21])
{48, 5, 2, 2, 5} -> Sqrt[3/7]/2
{48, 5, 2, 5, 2} -> -Sqrt[3/7]/2
{49, 1, 2, 3, 4} -> 1/4
{49, 1, 2, 4, 3} -> -1/4
{49, 2, 1, 3, 4} -> -1/4
{49, 2, 1, 4, 3} -> 1/4
{49, 3, 4, 1, 2} -> 1/4
{49, 3, 4, 2, 1} -> -1/4
{49, 4, 3, 1, 2} -> -1/4
{49, 4, 3, 2, 1} -> 1/4
{50, 1, 2, 3, 4} -> -I/4
{50, 1, 2, 4, 3} -> I/4
{50, 2, 1, 3, 4} -> I/4
{50, 2, 1, 4, 3} -> -I/4
{50, 3, 4, 1, 2} -> I/4
{50, 3, 4, 2, 1} -> -I/4
{50, 4, 3, 1, 2} -> -I/4
{50, 4, 3, 2, 1} -> I/4
{51, 1, 3, 3, 4} -> 1/4
{51, 1, 3, 4, 3} -> -1/4
{51, 3, 1, 3, 4} -> -1/4
{51, 3, 1, 4, 3} -> 1/4
{51, 3, 4, 1, 3} -> 1/4
{51, 3, 4, 3, 1} -> -1/4
{51, 4, 3, 1, 3} -> -1/4
{51, 4, 3, 3, 1} -> 1/4
{52, 1, 3, 3, 4} -> -I/4
{52, 1, 3, 4, 3} -> I/4
{52, 3, 1, 3, 4} -> I/4
{52, 3, 1, 4, 3} -> -I/4
{52, 3, 4, 1, 3} -> I/4
{52, 3, 4, 3, 1} -> -I/4
{52, 4, 3, 1, 3} -> -I/4
{52, 4, 3, 3, 1} -> I/4
{53, 1, 4, 3, 4} -> 1/4
{53, 1, 4, 4, 3} -> -1/4
{53, 3, 4, 1, 4} -> 1/4
{53, 3, 4, 4, 1} -> -1/4
{53, 4, 1, 3, 4} -> -1/4
{53, 4, 1, 4, 3} -> 1/4
{53, 4, 3, 1, 4} -> -1/4
{53, 4, 3, 4, 1} -> 1/4
{54, 1, 4, 3, 4} -> -I/4
{54, 1, 4, 4, 3} -> I/4
{54, 3, 4, 1, 4} -> I/4
{54, 3, 4, 4, 1} -> -I/4
{54, 4, 1, 3, 4} -> I/4
{54, 4, 1, 4, 3} -> -I/4
{54, 4, 3, 1, 4} -> -I/4
{54, 4, 3, 4, 1} -> I/4
{55, 1, 5, 3, 4} -> 1/4
{55, 1, 5, 4, 3} -> -1/4
{55, 3, 4, 1, 5} -> 1/4
{55, 3, 4, 5, 1} -> -1/4
{55, 4, 3, 1, 5} -> -1/4
{55, 4, 3, 5, 1} -> 1/4
{55, 5, 1, 3, 4} -> -1/4
{55, 5, 1, 4, 3} -> 1/4
{56, 1, 5, 3, 4} -> -I/4
{56, 1, 5, 4, 3} -> I/4
{56, 3, 4, 1, 5} -> I/4
{56, 3, 4, 5, 1} -> -I/4
{56, 4, 3, 1, 5} -> -I/4
{56, 4, 3, 5, 1} -> I/4
{56, 5, 1, 3, 4} -> I/4
{56, 5, 1, 4, 3} -> -I/4
{57, 2, 3, 3, 4} -> 1/4
{57, 2, 3, 4, 3} -> -1/4
{57, 3, 2, 3, 4} -> -1/4
{57, 3, 2, 4, 3} -> 1/4
{57, 3, 4, 2, 3} -> 1/4
{57, 3, 4, 3, 2} -> -1/4
{57, 4, 3, 2, 3} -> -1/4
{57, 4, 3, 3, 2} -> 1/4
{58, 2, 3, 3, 4} -> -I/4
{58, 2, 3, 4, 3} -> I/4
{58, 3, 2, 3, 4} -> I/4
{58, 3, 2, 4, 3} -> -I/4
{58, 3, 4, 2, 3} -> I/4
{58, 3, 4, 3, 2} -> -I/4
{58, 4, 3, 2, 3} -> -I/4
{58, 4, 3, 3, 2} -> I/4
{59, 2, 4, 3, 4} -> 1/4
{59, 2, 4, 4, 3} -> -1/4
{59, 3, 4, 2, 4} -> 1/4
{59, 3, 4, 4, 2} -> -1/4
{59, 4, 2, 3, 4} -> -1/4
{59, 4, 2, 4, 3} -> 1/4
{59, 4, 3, 2, 4} -> -1/4
{59, 4, 3, 4, 2} -> 1/4
{60, 2, 4, 3, 4} -> -I/4
{60, 2, 4, 4, 3} -> I/4
{60, 3, 4, 2, 4} -> I/4
{60, 3, 4, 4, 2} -> -I/4
{60, 4, 2, 3, 4} -> I/4
{60, 4, 2, 4, 3} -> -I/4
{60, 4, 3, 2, 4} -> -I/4
{60, 4, 3, 4, 2} -> I/4
{61, 2, 5, 3, 4} -> 1/4
{61, 2, 5, 4, 3} -> -1/4
{61, 3, 4, 2, 5} -> 1/4
{61, 3, 4, 5, 2} -> -1/4
{61, 4, 3, 2, 5} -> -1/4
{61, 4, 3, 5, 2} -> 1/4
{61, 5, 2, 3, 4} -> -1/4
{61, 5, 2, 4, 3} -> 1/4
{62, 2, 5, 3, 4} -> -I/4
{62, 2, 5, 4, 3} -> I/4
{62, 3, 4, 2, 5} -> I/4
{62, 3, 4, 5, 2} -> -I/4
{62, 4, 3, 2, 5} -> -I/4
{62, 4, 3, 5, 2} -> I/4
{62, 5, 2, 3, 4} -> I/4
{62, 5, 2, 4, 3} -> -I/4
{63, 1, 2, 1, 2} -> 1/(8*Sqrt[7])
{63, 1, 2, 2, 1} -> -1/(8*Sqrt[7])
{63, 1, 3, 1, 3} -> 1/(8*Sqrt[7])
{63, 1, 3, 3, 1} -> -1/(8*Sqrt[7])
{63, 1, 4, 1, 4} -> 1/(8*Sqrt[7])
{63, 1, 4, 4, 1} -> -1/(8*Sqrt[7])
{63, 1, 5, 1, 5} -> 1/(8*Sqrt[7])
{63, 1, 5, 5, 1} -> -1/(8*Sqrt[7])
{63, 2, 1, 1, 2} -> -1/(8*Sqrt[7])
{63, 2, 1, 2, 1} -> 1/(8*Sqrt[7])
{63, 2, 3, 2, 3} -> 1/(8*Sqrt[7])
{63, 2, 3, 3, 2} -> -1/(8*Sqrt[7])
{63, 2, 4, 2, 4} -> 1/(8*Sqrt[7])
{63, 2, 4, 4, 2} -> -1/(8*Sqrt[7])
{63, 2, 5, 2, 5} -> 1/(8*Sqrt[7])
{63, 2, 5, 5, 2} -> -1/(8*Sqrt[7])
{63, 3, 1, 1, 3} -> -1/(8*Sqrt[7])
{63, 3, 1, 3, 1} -> 1/(8*Sqrt[7])
{63, 3, 2, 2, 3} -> -1/(8*Sqrt[7])
{63, 3, 2, 3, 2} -> 1/(8*Sqrt[7])
{63, 3, 4, 3, 4} -> -Sqrt[7]/8
{63, 3, 4, 4, 3} -> Sqrt[7]/8
{63, 4, 1, 1, 4} -> -1/(8*Sqrt[7])
{63, 4, 1, 4, 1} -> 1/(8*Sqrt[7])
{63, 4, 2, 2, 4} -> -1/(8*Sqrt[7])
{63, 4, 2, 4, 2} -> 1/(8*Sqrt[7])
{63, 4, 3, 3, 4} -> Sqrt[7]/8
{63, 4, 3, 4, 3} -> -Sqrt[7]/8
{63, 5, 1, 1, 5} -> -1/(8*Sqrt[7])
{63, 5, 1, 5, 1} -> 1/(8*Sqrt[7])
{63, 5, 2, 2, 5} -> -1/(8*Sqrt[7])
{63, 5, 2, 5, 2} -> 1/(8*Sqrt[7])
{64, 1, 2, 3, 5} -> 1/4
{64, 1, 2, 5, 3} -> -1/4
{64, 2, 1, 3, 5} -> -1/4
{64, 2, 1, 5, 3} -> 1/4
{64, 3, 5, 1, 2} -> 1/4
{64, 3, 5, 2, 1} -> -1/4
{64, 5, 3, 1, 2} -> -1/4
{64, 5, 3, 2, 1} -> 1/4
{65, 1, 2, 3, 5} -> -I/4
{65, 1, 2, 5, 3} -> I/4
{65, 2, 1, 3, 5} -> I/4
{65, 2, 1, 5, 3} -> -I/4
{65, 3, 5, 1, 2} -> I/4
{65, 3, 5, 2, 1} -> -I/4
{65, 5, 3, 1, 2} -> -I/4
{65, 5, 3, 2, 1} -> I/4
{66, 1, 3, 3, 5} -> 1/4
{66, 1, 3, 5, 3} -> -1/4
{66, 3, 1, 3, 5} -> -1/4
{66, 3, 1, 5, 3} -> 1/4
{66, 3, 5, 1, 3} -> 1/4
{66, 3, 5, 3, 1} -> -1/4
{66, 5, 3, 1, 3} -> -1/4
{66, 5, 3, 3, 1} -> 1/4
{67, 1, 3, 3, 5} -> -I/4
{67, 1, 3, 5, 3} -> I/4
{67, 3, 1, 3, 5} -> I/4
{67, 3, 1, 5, 3} -> -I/4
{67, 3, 5, 1, 3} -> I/4
{67, 3, 5, 3, 1} -> -I/4
{67, 5, 3, 1, 3} -> -I/4
{67, 5, 3, 3, 1} -> I/4
{68, 1, 4, 3, 5} -> 1/4
{68, 1, 4, 5, 3} -> -1/4
{68, 3, 5, 1, 4} -> 1/4
{68, 3, 5, 4, 1} -> -1/4
{68, 4, 1, 3, 5} -> -1/4
{68, 4, 1, 5, 3} -> 1/4
{68, 5, 3, 1, 4} -> -1/4
{68, 5, 3, 4, 1} -> 1/4
{69, 1, 4, 3, 5} -> -I/4
{69, 1, 4, 5, 3} -> I/4
{69, 3, 5, 1, 4} -> I/4
{69, 3, 5, 4, 1} -> -I/4
{69, 4, 1, 3, 5} -> I/4
{69, 4, 1, 5, 3} -> -I/4
{69, 5, 3, 1, 4} -> -I/4
{69, 5, 3, 4, 1} -> I/4
{70, 1, 5, 3, 5} -> 1/4
{70, 1, 5, 5, 3} -> -1/4
{70, 3, 5, 1, 5} -> 1/4
{70, 3, 5, 5, 1} -> -1/4
{70, 5, 1, 3, 5} -> -1/4
{70, 5, 1, 5, 3} -> 1/4
{70, 5, 3, 1, 5} -> -1/4
{70, 5, 3, 5, 1} -> 1/4
{71, 1, 5, 3, 5} -> -I/4
{71, 1, 5, 5, 3} -> I/4
{71, 3, 5, 1, 5} -> I/4
{71, 3, 5, 5, 1} -> -I/4
{71, 5, 1, 3, 5} -> I/4
{71, 5, 1, 5, 3} -> -I/4
{71, 5, 3, 1, 5} -> -I/4
{71, 5, 3, 5, 1} -> I/4
{72, 2, 3, 3, 5} -> 1/4
{72, 2, 3, 5, 3} -> -1/4
{72, 3, 2, 3, 5} -> -1/4
{72, 3, 2, 5, 3} -> 1/4
{72, 3, 5, 2, 3} -> 1/4
{72, 3, 5, 3, 2} -> -1/4
{72, 5, 3, 2, 3} -> -1/4
{72, 5, 3, 3, 2} -> 1/4
{73, 2, 3, 3, 5} -> -I/4
{73, 2, 3, 5, 3} -> I/4
{73, 3, 2, 3, 5} -> I/4
{73, 3, 2, 5, 3} -> -I/4
{73, 3, 5, 2, 3} -> I/4
{73, 3, 5, 3, 2} -> -I/4
{73, 5, 3, 2, 3} -> -I/4
{73, 5, 3, 3, 2} -> I/4
{74, 2, 4, 3, 5} -> 1/4
{74, 2, 4, 5, 3} -> -1/4
{74, 3, 5, 2, 4} -> 1/4
{74, 3, 5, 4, 2} -> -1/4
{74, 4, 2, 3, 5} -> -1/4
{74, 4, 2, 5, 3} -> 1/4
{74, 5, 3, 2, 4} -> -1/4
{74, 5, 3, 4, 2} -> 1/4
{75, 2, 4, 3, 5} -> -I/4
{75, 2, 4, 5, 3} -> I/4
{75, 3, 5, 2, 4} -> I/4
{75, 3, 5, 4, 2} -> -I/4
{75, 4, 2, 3, 5} -> I/4
{75, 4, 2, 5, 3} -> -I/4
{75, 5, 3, 2, 4} -> -I/4
{75, 5, 3, 4, 2} -> I/4
{76, 2, 5, 3, 5} -> 1/4
{76, 2, 5, 5, 3} -> -1/4
{76, 3, 5, 2, 5} -> 1/4
{76, 3, 5, 5, 2} -> -1/4
{76, 5, 2, 3, 5} -> -1/4
{76, 5, 2, 5, 3} -> 1/4
{76, 5, 3, 2, 5} -> -1/4
{76, 5, 3, 5, 2} -> 1/4
{77, 2, 5, 3, 5} -> -I/4
{77, 2, 5, 5, 3} -> I/4
{77, 3, 5, 2, 5} -> I/4
{77, 3, 5, 5, 2} -> -I/4
{77, 5, 2, 3, 5} -> I/4
{77, 5, 2, 5, 3} -> -I/4
{77, 5, 3, 2, 5} -> -I/4
{77, 5, 3, 5, 2} -> I/4
{78, 3, 4, 3, 5} -> 1/4
{78, 3, 4, 5, 3} -> -1/4
{78, 3, 5, 3, 4} -> 1/4
{78, 3, 5, 4, 3} -> -1/4
{78, 4, 3, 3, 5} -> -1/4
{78, 4, 3, 5, 3} -> 1/4
{78, 5, 3, 3, 4} -> -1/4
{78, 5, 3, 4, 3} -> 1/4
{79, 3, 4, 3, 5} -> -I/4
{79, 3, 4, 5, 3} -> I/4
{79, 3, 5, 3, 4} -> I/4
{79, 3, 5, 4, 3} -> -I/4
{79, 4, 3, 3, 5} -> I/4
{79, 4, 3, 5, 3} -> -I/4
{79, 5, 3, 3, 4} -> -I/4
{79, 5, 3, 4, 3} -> I/4
{80, 1, 2, 1, 2} -> 1/24
{80, 1, 2, 2, 1} -> -1/24
{80, 1, 3, 1, 3} -> 1/24
{80, 1, 3, 3, 1} -> -1/24
{80, 1, 4, 1, 4} -> 1/24
{80, 1, 4, 4, 1} -> -1/24
{80, 1, 5, 1, 5} -> 1/24
{80, 1, 5, 5, 1} -> -1/24
{80, 2, 1, 1, 2} -> -1/24
{80, 2, 1, 2, 1} -> 1/24
{80, 2, 3, 2, 3} -> 1/24
{80, 2, 3, 3, 2} -> -1/24
{80, 2, 4, 2, 4} -> 1/24
{80, 2, 4, 4, 2} -> -1/24
{80, 2, 5, 2, 5} -> 1/24
{80, 2, 5, 5, 2} -> -1/24
{80, 3, 1, 1, 3} -> -1/24
{80, 3, 1, 3, 1} -> 1/24
{80, 3, 2, 2, 3} -> -1/24
{80, 3, 2, 3, 2} -> 1/24
{80, 3, 4, 3, 4} -> 1/24
{80, 3, 4, 4, 3} -> -1/24
{80, 3, 5, 3, 5} -> -1/3
{80, 3, 5, 5, 3} -> 1/3
{80, 4, 1, 1, 4} -> -1/24
{80, 4, 1, 4, 1} -> 1/24
{80, 4, 2, 2, 4} -> -1/24
{80, 4, 2, 4, 2} -> 1/24
{80, 4, 3, 3, 4} -> -1/24
{80, 4, 3, 4, 3} -> 1/24
{80, 5, 1, 1, 5} -> -1/24
{80, 5, 1, 5, 1} -> 1/24
{80, 5, 2, 2, 5} -> -1/24
{80, 5, 2, 5, 2} -> 1/24
{80, 5, 3, 3, 5} -> 1/3
{80, 5, 3, 5, 3} -> -1/3
{81, 1, 2, 4, 5} -> 1/4
{81, 1, 2, 5, 4} -> -1/4
{81, 2, 1, 4, 5} -> -1/4
{81, 2, 1, 5, 4} -> 1/4
{81, 4, 5, 1, 2} -> 1/4
{81, 4, 5, 2, 1} -> -1/4
{81, 5, 4, 1, 2} -> -1/4
{81, 5, 4, 2, 1} -> 1/4
{82, 1, 2, 4, 5} -> -I/4
{82, 1, 2, 5, 4} -> I/4
{82, 2, 1, 4, 5} -> I/4
{82, 2, 1, 5, 4} -> -I/4
{82, 4, 5, 1, 2} -> I/4
{82, 4, 5, 2, 1} -> -I/4
{82, 5, 4, 1, 2} -> -I/4
{82, 5, 4, 2, 1} -> I/4
{83, 1, 3, 4, 5} -> 1/4
{83, 1, 3, 5, 4} -> -1/4
{83, 3, 1, 4, 5} -> -1/4
{83, 3, 1, 5, 4} -> 1/4
{83, 4, 5, 1, 3} -> 1/4
{83, 4, 5, 3, 1} -> -1/4
{83, 5, 4, 1, 3} -> -1/4
{83, 5, 4, 3, 1} -> 1/4
{84, 1, 3, 4, 5} -> -I/4
{84, 1, 3, 5, 4} -> I/4
{84, 3, 1, 4, 5} -> I/4
{84, 3, 1, 5, 4} -> -I/4
{84, 4, 5, 1, 3} -> I/4
{84, 4, 5, 3, 1} -> -I/4
{84, 5, 4, 1, 3} -> -I/4
{84, 5, 4, 3, 1} -> I/4
{85, 1, 4, 4, 5} -> 1/4
{85, 1, 4, 5, 4} -> -1/4
{85, 4, 1, 4, 5} -> -1/4
{85, 4, 1, 5, 4} -> 1/4
{85, 4, 5, 1, 4} -> 1/4
{85, 4, 5, 4, 1} -> -1/4
{85, 5, 4, 1, 4} -> -1/4
{85, 5, 4, 4, 1} -> 1/4
{86, 1, 4, 4, 5} -> -I/4
{86, 1, 4, 5, 4} -> I/4
{86, 4, 1, 4, 5} -> I/4
{86, 4, 1, 5, 4} -> -I/4
{86, 4, 5, 1, 4} -> I/4
{86, 4, 5, 4, 1} -> -I/4
{86, 5, 4, 1, 4} -> -I/4
{86, 5, 4, 4, 1} -> I/4
{87, 1, 5, 4, 5} -> 1/4
{87, 1, 5, 5, 4} -> -1/4
{87, 4, 5, 1, 5} -> 1/4
{87, 4, 5, 5, 1} -> -1/4
{87, 5, 1, 4, 5} -> -1/4
{87, 5, 1, 5, 4} -> 1/4
{87, 5, 4, 1, 5} -> -1/4
{87, 5, 4, 5, 1} -> 1/4
{88, 1, 5, 4, 5} -> -I/4
{88, 1, 5, 5, 4} -> I/4
{88, 4, 5, 1, 5} -> I/4
{88, 4, 5, 5, 1} -> -I/4
{88, 5, 1, 4, 5} -> I/4
{88, 5, 1, 5, 4} -> -I/4
{88, 5, 4, 1, 5} -> -I/4
{88, 5, 4, 5, 1} -> I/4
{89, 2, 3, 4, 5} -> 1/4
{89, 2, 3, 5, 4} -> -1/4
{89, 3, 2, 4, 5} -> -1/4
{89, 3, 2, 5, 4} -> 1/4
{89, 4, 5, 2, 3} -> 1/4
{89, 4, 5, 3, 2} -> -1/4
{89, 5, 4, 2, 3} -> -1/4
{89, 5, 4, 3, 2} -> 1/4
{90, 2, 3, 4, 5} -> -I/4
{90, 2, 3, 5, 4} -> I/4
{90, 3, 2, 4, 5} -> I/4
{90, 3, 2, 5, 4} -> -I/4
{90, 4, 5, 2, 3} -> I/4
{90, 4, 5, 3, 2} -> -I/4
{90, 5, 4, 2, 3} -> -I/4
{90, 5, 4, 3, 2} -> I/4
{91, 2, 4, 4, 5} -> 1/4
{91, 2, 4, 5, 4} -> -1/4
{91, 4, 2, 4, 5} -> -1/4
{91, 4, 2, 5, 4} -> 1/4
{91, 4, 5, 2, 4} -> 1/4
{91, 4, 5, 4, 2} -> -1/4
{91, 5, 4, 2, 4} -> -1/4
{91, 5, 4, 4, 2} -> 1/4
{92, 2, 4, 4, 5} -> -I/4
{92, 2, 4, 5, 4} -> I/4
{92, 4, 2, 4, 5} -> I/4
{92, 4, 2, 5, 4} -> -I/4
{92, 4, 5, 2, 4} -> I/4
{92, 4, 5, 4, 2} -> -I/4
{92, 5, 4, 2, 4} -> -I/4
{92, 5, 4, 4, 2} -> I/4
{93, 2, 5, 4, 5} -> 1/4
{93, 2, 5, 5, 4} -> -1/4
{93, 4, 5, 2, 5} -> 1/4
{93, 4, 5, 5, 2} -> -1/4
{93, 5, 2, 4, 5} -> -1/4
{93, 5, 2, 5, 4} -> 1/4
{93, 5, 4, 2, 5} -> -1/4
{93, 5, 4, 5, 2} -> 1/4
{94, 2, 5, 4, 5} -> -I/4
{94, 2, 5, 5, 4} -> I/4
{94, 4, 5, 2, 5} -> I/4
{94, 4, 5, 5, 2} -> -I/4
{94, 5, 2, 4, 5} -> I/4
{94, 5, 2, 5, 4} -> -I/4
{94, 5, 4, 2, 5} -> -I/4
{94, 5, 4, 5, 2} -> I/4
{95, 3, 4, 4, 5} -> 1/4
{95, 3, 4, 5, 4} -> -1/4
{95, 4, 3, 4, 5} -> -1/4
{95, 4, 3, 5, 4} -> 1/4
{95, 4, 5, 3, 4} -> 1/4
{95, 4, 5, 4, 3} -> -1/4
{95, 5, 4, 3, 4} -> -1/4
{95, 5, 4, 4, 3} -> 1/4
{96, 3, 4, 4, 5} -> -I/4
{96, 3, 4, 5, 4} -> I/4
{96, 4, 3, 4, 5} -> I/4
{96, 4, 3, 5, 4} -> -I/4
{96, 4, 5, 3, 4} -> I/4
{96, 4, 5, 4, 3} -> -I/4
{96, 5, 4, 3, 4} -> -I/4
{96, 5, 4, 4, 3} -> I/4
{97, 3, 5, 4, 5} -> 1/4
{97, 3, 5, 5, 4} -> -1/4
{97, 4, 5, 3, 5} -> 1/4
{97, 4, 5, 5, 3} -> -1/4
{97, 5, 3, 4, 5} -> -1/4
{97, 5, 3, 5, 4} -> 1/4
{97, 5, 4, 3, 5} -> -1/4
{97, 5, 4, 5, 3} -> 1/4
{98, 3, 5, 4, 5} -> -I/4
{98, 3, 5, 5, 4} -> I/4
{98, 4, 5, 3, 5} -> I/4
{98, 4, 5, 5, 3} -> -I/4
{98, 5, 3, 4, 5} -> I/4
{98, 5, 3, 5, 4} -> -I/4
{98, 5, 4, 3, 5} -> -I/4
{98, 5, 4, 5, 3} -> I/4
{99, 1, 2, 1, 2} -> 1/(12*Sqrt[5])
{99, 1, 2, 2, 1} -> -1/(12*Sqrt[5])
{99, 1, 3, 1, 3} -> 1/(12*Sqrt[5])
{99, 1, 3, 3, 1} -> -1/(12*Sqrt[5])
{99, 1, 4, 1, 4} -> 1/(12*Sqrt[5])
{99, 1, 4, 4, 1} -> -1/(12*Sqrt[5])
{99, 1, 5, 1, 5} -> 1/(12*Sqrt[5])
{99, 1, 5, 5, 1} -> -1/(12*Sqrt[5])
{99, 2, 1, 1, 2} -> -1/(12*Sqrt[5])
{99, 2, 1, 2, 1} -> 1/(12*Sqrt[5])
{99, 2, 3, 2, 3} -> 1/(12*Sqrt[5])
{99, 2, 3, 3, 2} -> -1/(12*Sqrt[5])
{99, 2, 4, 2, 4} -> 1/(12*Sqrt[5])
{99, 2, 4, 4, 2} -> -1/(12*Sqrt[5])
{99, 2, 5, 2, 5} -> 1/(12*Sqrt[5])
{99, 2, 5, 5, 2} -> -1/(12*Sqrt[5])
{99, 3, 1, 1, 3} -> -1/(12*Sqrt[5])
{99, 3, 1, 3, 1} -> 1/(12*Sqrt[5])
{99, 3, 2, 2, 3} -> -1/(12*Sqrt[5])
{99, 3, 2, 3, 2} -> 1/(12*Sqrt[5])
{99, 3, 4, 3, 4} -> 1/(12*Sqrt[5])
{99, 3, 4, 4, 3} -> -1/(12*Sqrt[5])
{99, 3, 5, 3, 5} -> 1/(12*Sqrt[5])
{99, 3, 5, 5, 3} -> -1/(12*Sqrt[5])
{99, 4, 1, 1, 4} -> -1/(12*Sqrt[5])
{99, 4, 1, 4, 1} -> 1/(12*Sqrt[5])
{99, 4, 2, 2, 4} -> -1/(12*Sqrt[5])
{99, 4, 2, 4, 2} -> 1/(12*Sqrt[5])
{99, 4, 3, 3, 4} -> -1/(12*Sqrt[5])
{99, 4, 3, 4, 3} -> 1/(12*Sqrt[5])
{99, 4, 5, 4, 5} -> -3/(4*Sqrt[5])
{99, 4, 5, 5, 4} -> 3/(4*Sqrt[5])
{99, 5, 1, 1, 5} -> -1/(12*Sqrt[5])
{99, 5, 1, 5, 1} -> 1/(12*Sqrt[5])
{99, 5, 2, 2, 5} -> -1/(12*Sqrt[5])
{99, 5, 2, 5, 2} -> 1/(12*Sqrt[5])
{99, 5, 3, 3, 5} -> -1/(12*Sqrt[5])
{99, 5, 3, 5, 3} -> 1/(12*Sqrt[5])
{99, 5, 4, 4, 5} -> 3/(4*Sqrt[5])
{99, 5, 4, 5, 4} -> -3/(4*Sqrt[5])
{_, _, _, _, _} -> 0

==> n=5_vdXdipuip-arrayrules-infpres.txt <==
{1, 1, 2} -> 1/2
{1, 2, 1} -> 1/2
{2, 1, 2} -> -I/2
{2, 2, 1} -> I/2
{3, 1, 1} -> 1/2
{3, 2, 2} -> -1/2
{4, 1, 3} -> 1/2
{4, 3, 1} -> 1/2
{5, 1, 3} -> -I/2
{5, 3, 1} -> I/2
{6, 2, 3} -> 1/2
{6, 3, 2} -> 1/2
{7, 2, 3} -> -I/2
{7, 3, 2} -> I/2
{8, 1, 1} -> 1/(2*Sqrt[3])
{8, 2, 2} -> 1/(2*Sqrt[3])
{8, 3, 3} -> -(1/Sqrt[3])
{9, 1, 4} -> 1/2
{9, 4, 1} -> 1/2
{10, 1, 4} -> -I/2
{10, 4, 1} -> I/2
{11, 2, 4} -> 1/2
{11, 4, 2} -> 1/2
{12, 2, 4} -> -I/2
{12, 4, 2} -> I/2
{13, 3, 4} -> 1/2
{13, 4, 3} -> 1/2
{14, 3, 4} -> -I/2
{14, 4, 3} -> I/2
{15, 1, 1} -> 1/(2*Sqrt[6])
{15, 2, 2} -> 1/(2*Sqrt[6])
{15, 3, 3} -> 1/(2*Sqrt[6])
{15, 4, 4} -> -Sqrt[3/2]/2
{16, 1, 5} -> 1/2
{16, 5, 1} -> 1/2
{17, 1, 5} -> -I/2
{17, 5, 1} -> I/2
{18, 2, 5} -> 1/2
{18, 5, 2} -> 1/2
{19, 2, 5} -> -I/2
{19, 5, 2} -> I/2
{20, 3, 5} -> 1/2
{20, 5, 3} -> 1/2
{21, 3, 5} -> -I/2
{21, 5, 3} -> I/2
{22, 4, 5} -> 1/2
{22, 5, 4} -> 1/2
{23, 4, 5} -> -I/2
{23, 5, 4} -> I/2
{24, 1, 1} -> 1/(2*Sqrt[10])
{24, 2, 2} -> 1/(2*Sqrt[10])
{24, 3, 3} -> 1/(2*Sqrt[10])
{24, 4, 4} -> 1/(2*Sqrt[10])
{24, 5, 5} -> -Sqrt[2/5]
{25, 1, 6} -> 1/2
{25, 6, 1} -> 1/2
{26, 1, 6} -> -I/2
{26, 6, 1} -> I/2
{27, 2, 6} -> 1/2
{27, 6, 2} -> 1/2
{28, 2, 6} -> -I/2
{28, 6, 2} -> I/2
{29, 3, 6} -> 1/2
{29, 6, 3} -> 1/2
{30, 3, 6} -> -I/2
{30, 6, 3} -> I/2
{31, 4, 6} -> 1/2
{31, 6, 4} -> 1/2
{32, 4, 6} -> -I/2
{32, 6, 4} -> I/2
{33, 5, 6} -> 1/2
{33, 6, 5} -> 1/2
{34, 5, 6} -> -I/2
{34, 6, 5} -> I/2
{35, 1, 1} -> 1/(2*Sqrt[15])
{35, 2, 2} -> 1/(2*Sqrt[15])
{35, 3, 3} -> 1/(2*Sqrt[15])
{35, 4, 4} -> 1/(2*Sqrt[15])
{35, 5, 5} -> 1/(2*Sqrt[15])
{35, 6, 6} -> -Sqrt[5/3]/2
{36, 1, 7} -> 1/2
{36, 7, 1} -> 1/2
{37, 1, 7} -> -I/2
{37, 7, 1} -> I/2
{38, 2, 7} -> 1/2
{38, 7, 2} -> 1/2
{39, 2, 7} -> -I/2
{39, 7, 2} -> I/2
{40, 3, 7} -> 1/2
{40, 7, 3} -> 1/2
{41, 3, 7} -> -I/2
{41, 7, 3} -> I/2
{42, 4, 7} -> 1/2
{42, 7, 4} -> 1/2
{43, 4, 7} -> -I/2
{43, 7, 4} -> I/2
{44, 5, 7} -> 1/2
{44, 7, 5} -> 1/2
{45, 5, 7} -> -I/2
{45, 7, 5} -> I/2
{46, 6, 7} -> 1/2
{46, 7, 6} -> 1/2
{47, 6, 7} -> -I/2
{47, 7, 6} -> I/2
{48, 1, 1} -> 1/(2*Sqrt[21])
{48, 2, 2} -> 1/(2*Sqrt[21])
{48, 3, 3} -> 1/(2*Sqrt[21])
{48, 4, 4} -> 1/(2*Sqrt[21])
{48, 5, 5} -> 1/(2*Sqrt[21])
{48, 6, 6} -> 1/(2*Sqrt[21])
{48, 7, 7} -> -Sqrt[3/7]
{49, 1, 8} -> 1/2
{49, 8, 1} -> 1/2
{50, 1, 8} -> -I/2
{50, 8, 1} -> I/2
{51, 2, 8} -> 1/2
{51, 8, 2} -> 1/2
{52, 2, 8} -> -I/2
{52, 8, 2} -> I/2
{53, 3, 8} -> 1/2
{53, 8, 3} -> 1/2
{54, 3, 8} -> -I/2
{54, 8, 3} -> I/2
{55, 4, 8} -> 1/2
{55, 8, 4} -> 1/2
{56, 4, 8} -> -I/2
{56, 8, 4} -> I/2
{57, 5, 8} -> 1/2
{57, 8, 5} -> 1/2
{58, 5, 8} -> -I/2
{58, 8, 5} -> I/2
{59, 6, 8} -> 1/2
{59, 8, 6} -> 1/2
{60, 6, 8} -> -I/2
{60, 8, 6} -> I/2
{61, 7, 8} -> 1/2
{61, 8, 7} -> 1/2
{62, 7, 8} -> -I/2
{62, 8, 7} -> I/2
{63, 1, 1} -> 1/(4*Sqrt[7])
{63, 2, 2} -> 1/(4*Sqrt[7])
{63, 3, 3} -> 1/(4*Sqrt[7])
{63, 4, 4} -> 1/(4*Sqrt[7])
{63, 5, 5} -> 1/(4*Sqrt[7])
{63, 6, 6} -> 1/(4*Sqrt[7])
{63, 7, 7} -> 1/(4*Sqrt[7])
{63, 8, 8} -> -Sqrt[7]/4
{64, 1, 9} -> 1/2
{64, 9, 1} -> 1/2
{65, 1, 9} -> -I/2
{65, 9, 1} -> I/2
{66, 2, 9} -> 1/2
{66, 9, 2} -> 1/2
{67, 2, 9} -> -I/2
{67, 9, 2} -> I/2
{68, 3, 9} -> 1/2
{68, 9, 3} -> 1/2
{69, 3, 9} -> -I/2
{69, 9, 3} -> I/2
{70, 4, 9} -> 1/2
{70, 9, 4} -> 1/2
{71, 4, 9} -> -I/2
{71, 9, 4} -> I/2
{72, 5, 9} -> 1/2
{72, 9, 5} -> 1/2
{73, 5, 9} -> -I/2
{73, 9, 5} -> I/2
{74, 6, 9} -> 1/2
{74, 9, 6} -> 1/2
{75, 6, 9} -> -I/2
{75, 9, 6} -> I/2
{76, 7, 9} -> 1/2
{76, 9, 7} -> 1/2
{77, 7, 9} -> -I/2
{77, 9, 7} -> I/2
{78, 8, 9} -> 1/2
{78, 9, 8} -> 1/2
{79, 8, 9} -> -I/2
{79, 9, 8} -> I/2
{80, 1, 1} -> 1/12
{80, 2, 2} -> 1/12
{80, 3, 3} -> 1/12
{80, 4, 4} -> 1/12
{80, 5, 5} -> 1/12
{80, 6, 6} -> 1/12
{80, 7, 7} -> 1/12
{80, 8, 8} -> 1/12
{80, 9, 9} -> -2/3
{81, 1, 10} -> 1/2
{81, 10, 1} -> 1/2
{82, 1, 10} -> -I/2
{82, 10, 1} -> I/2
{83, 2, 10} -> 1/2
{83, 10, 2} -> 1/2
{84, 2, 10} -> -I/2
{84, 10, 2} -> I/2
{85, 3, 10} -> 1/2
{85, 10, 3} -> 1/2
{86, 3, 10} -> -I/2
{86, 10, 3} -> I/2
{87, 4, 10} -> 1/2
{87, 10, 4} -> 1/2
{88, 4, 10} -> -I/2
{88, 10, 4} -> I/2
{89, 5, 10} -> 1/2
{89, 10, 5} -> 1/2
{90, 5, 10} -> -I/2
{90, 10, 5} -> I/2
{91, 6, 10} -> 1/2
{91, 10, 6} -> 1/2
{92, 6, 10} -> -I/2
{92, 10, 6} -> I/2
{93, 7, 10} -> 1/2
{93, 10, 7} -> 1/2
{94, 7, 10} -> -I/2
{94, 10, 7} -> I/2
{95, 8, 10} -> 1/2
{95, 10, 8} -> 1/2
{96, 8, 10} -> -I/2
{96, 10, 8} -> I/2
{97, 9, 10} -> 1/2
{97, 10, 9} -> 1/2
{98, 9, 10} -> -I/2
{98, 10, 9} -> I/2
{99, 1, 1} -> 1/(6*Sqrt[5])
{99, 2, 2} -> 1/(6*Sqrt[5])
{99, 3, 3} -> 1/(6*Sqrt[5])
{99, 4, 4} -> 1/(6*Sqrt[5])
{99, 5, 5} -> 1/(6*Sqrt[5])
{99, 6, 6} -> 1/(6*Sqrt[5])
{99, 7, 7} -> 1/(6*Sqrt[5])
{99, 8, 8} -> 1/(6*Sqrt[5])
{99, 9, 9} -> 1/(6*Sqrt[5])
{99, 10, 10} -> -3/(2*Sqrt[5])
{_, _, _} -> 0
